Typed Flexible-Arity Slotted E-Graphs: A Soundness Construction and an Alloy Case Study

Slotted e-graphs represent open terms modulo consistent renaming, while algebraic operators benefit from canonical sequence, bag, or set children. We compose the two at a specification level: typed slot-mapped invocations inhabit operator-declared ports whose sibling quotient and recursive flattening licenses are certified separately. A generic finite quotient presentation proves exactness of its least-orbit normal form, while certified records specify effective-support kernel extraction and collision. For abstract obligation traces carrying local endpoint certificates, we prove finite-unfolding equational soundness. An Alloy case study compares seven related pipeline arms on a frozen corpus and a controlled transformation suite.

==> PACKAGE-MANIFEST.json <==
{
  "schema_version": "6.0",
  "generated_at_utc": "2026-09-09T17:56:08.846159+00:00",
  "package_name": "Typed_Flexible_Arity_Slotted_EGraphs_updated.zip",
  "package_kind": "LATEX_SOURCE_WITH_UNCHANGED_FORMAL_SUPPLEMENT_AND_REVISION_RECORDS",
  "status": "EMPIRICAL_REFRESH_AND_BACKGROUND_REVISION_CHECKED",
  "source_only": true,
  "repository": {
    "full_name": "AlexandervonWu/ACGN",
    "branch": "aislop",
    "snapshot": "1e2667351532b0c632166fa21ae5fbc7308a8fe7",
    "retrieved_at": "2026-09-09T17:25:15.047Z",
    "runs": [
      {
        "kind": "full_corpus_publication",
        "run_id": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
        "source_commit": "8ad5fead39b687d2cadc79b01ac27743c1ece990",
        "jar_sha256": "a053e40e64faa2ecffb0f4999b57aa661eae51933d6daf93a95d973144a71abf",
        "natural_dataset_sha256": "d6741fbf4c4a9b3714d012d068f84cc918052f1f55211bf4d0443b990736a689",
        "workers": 16,
        "maximum_heap_gib": 8,
        "completed_date": "2026-09-08",
        "manifest_path": "publication_runs/db9f89bf-0965-4d74-8080-d9191d5f1aec/run-manifest.json",
        "manifest_sha256": "fc9b71eb588c9d0375e1dda37b5e14f59687c7a762d1ee27e1c19942a3f3d11b",
        "manifest_url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/publication_runs/db9f89bf-0965-4d74-8080-d9191d5f1aec/run-manifest.json",
        "generated_capability_dataset_sha256": "898d8123ce12ee9a28cb106b801c4d3cb9e1c8aaa2644e0389aedd41e6fb49c3"
      },
      {
        "kind": "separate_bounded_capability_validation",
        "run_id": "659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4",
        "source_commit": "8feab00f9190482af6a25334af5b2716653f8ac9",
        "jar_sha256": "67e7dd088ef864a9170178e6b6c963a2c339836fa88b25cffe8e20788714f04a",
        "workers": 1,
        "maximum_heap_gib": 1,
        "completed_date": "2026-09-09",
        "checks": 29,
        "temporal_checks": 8,
        "counterexamples": 0,
        "errors": 0,
        "inconclusive": 0,
        "temporal_object_scope": 4,
        "temporal_trace_bounds": [
          1,
          10
        ],
        "manifest_path": "publication_runs/659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4/run-manifest.json",
        "manifest_sha256": "c08804050280e5c964fccef8ac8e8d9d8b59980507ca2b45fec07758599c6f9a",
        "manifest_url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/publication_runs/659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4/run-manifest.json",
        "generated_capability_dataset_sha256": "898d8123ce12ee9a28cb106b801c4d3cb9e1c8aaa2644e0389aedd41e6fb49c3"
      }
    ]
  },
  "source_identities": {
    "latex_input_graph": {
      "algorithm": "SHA-256 of UTF-8 canonical JSON (ensure_ascii=false, sort_keys=true, separators=(',',':')); entries sorted by relative path",
      "file_count": 25,
      "sha256": "4bce698854ea72afe536129b5acd5f64c2e35e9c3f5051446b22eb9afb79d458",
      "files": [
        {
          "path": "appendixC_vmcai_stage1.tex",
          "sha256": "41f46ead337bf15d2dd7b07c554a6942103c4ef755b0c4268a1748192f73aa69"
        },
        {
          "path": "appendix_closure_tables.tex",
          "sha256": "ca97212953c0759dd8390be5e03a1a838a16fcde4a0d8f65f475fdaeae44000e"
        },
        {
          "path": "appendix_eval.tex",
          "sha256": "7a6f4da2cbec10d806c3201f7b5aeb184d7bfee9d678ba1d4fff5ebe66d1cb2b"
        },
        {
          "path": "appendix_formal.tex",
          "sha256": "4395af55de70fae6eec9fbc1b49e5a90d4a681746e25caafc1ef22bc932ee9cb"
        },
        {
          "path": "conclusion_compressed.tex",
          "sha256": "3d4b68c41bc0a5bb18ba412ee0f7c507517b8c91df3b2e2031503c0a87307ffc"
        },
        {
          "path": "eval_compressed.tex",
          "sha256": "f23ce06253235f9740f5f358d2d909fb674fb0c8e1ca495498bdbba228373d82"
        },
        {
          "path": "figures/aci_canonicalization_distance.tex",
          "sha256": "74f13a48481b2a8f99edc0536df88014050ced6390485715bd34f8860a281676"
        },
        {
          "path": "figures/alloy-certificate-example.tex",
          "sha256": "94f219a3d9233c57cfaf3ffdf436b239b257042f146a4cddbe696485862fded9"
        },
        {
          "path": "figures/final_alg_vmcai_stage1.tex",
          "sha256": "dbf196f23f146aabe44f74ef66d9aba9abaae028fd8297c5cedee418f2ae6c87"
        },
        {
          "path": "figures/raw_edit_repair_coverage_relabel.png",
          "sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5"
        },
        {
          "path": "formal/formal-statement-index.tex",
          "sha256": "d4574d0f1b19ad67046d98e5758df98af9203d048ab3a0abc94dfc63556bdc0c"
        },
        {
          "path": "foundations_compressed.tex",
          "sha256": "6ec9c34781058b70209e1b4060c01117ec60c6f7a9f35fbb3236f9cbe6709ca7"
        },
        {
          "path": "intro_compressed.tex",
          "sha256": "5b7d95104af0d15687aebb4e08f892fa1e328b82cae0abbe4859c7f060846ab7"
        },
        {
          "path": "llncs.cls",
          "sha256": "92c3bada01fa8cd46a0f761e7c0e3bcd1cdf6a47bcc9e130fef497cfc47a270a"
        },
        {
          "path": "macros_compressed.tex",
          "sha256": "24f22bf63c8d4c17b05f89613822fa5f25d6b2c4dea4394d63b3a9a3c1a6741d"
        },
        {
          "path": "main_compressed.tex",
          "sha256": "076d7c8ab6b6b35f99e7e30e7cb20b2e66d2a97f17aa22218ce043d6ea85cae6"
        },
        {
          "path": "prelims_compressed.tex",
          "sha256": "34d8cfaa1e8cbd9ee068f16b7abbd3a0a02049a422f81f7dc874d041faf8cb7d"
        },
        {
          "path": "ref.bib",
          "sha256": "c60f325d76c7bdd8417d135e70cbd72968fc5724e5c561b79a2149c9bb246882"
        },
        {
          "path": "splncs04.bst",
          "sha256": "6f1fe5dd74efa8b1898f93e5042a6347f192b887afe254a0121bd0a9b9472100"
        },
        {
          "path": "tables/model_overview.tex",
          "sha256": "61bdcbd9cf87c3b2adf040f71b0a45ef2c3d4ff5c343d009e7f84137bafcac87"
        },
        {
          "path": "tables/table1_rev4.tex",
          "sha256": "337b3e79a738a7f8cb446b018ceafcefa2623c43101bcab7a764c777803b415f"
        },
        {
          "path": "tables/table2_rev4.tex",
          "sha256": "130bc113fb0bb9136ce6c41ee73e7bcc43b97ca3fd242cf74b8fde28b3c3ac72"
        },
        {
          "path": "tables/table3_vmcai_stage1.tex",
          "sha256": "784b22e6196fbd29390abdd0bfc1184f81dde564d57888e0e1d8c73c1eebdecb"
        },
        {
          "path": "tables/table6_ablation_vmcai_stage1.tex",
          "sha256": "b2ed38d242fb09e635dbe85055f8b68f36287cdfc6b20b08f2410f20ad0f5899"
        },
        {
          "path": "tables/table7_capability_rev4.tex",
          "sha256": "e3d1307502680c5ad4219eec3eab501a01cbd4b329922fdc4638b649324680d7"
        }
      ],
      "composition": {
        "tex": 21,
        "bibliography": 1,
        "graphic": 1,
        "class": 1,
        "bibliography_style": 1
      }
    },
    "formal_source_config_file_count": 23,
    "formal_source_config_graph_sha256": "1ea8b2d58e1f4c3c007f8da46f77c7818d716b21bf418929ea9f9ecb8bef5afa",
    "active_chart_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5"
  },
  "baseline_and_delta": {
    "supplied_zip_sha256": "a1f83d0bc55374a24792982e530e5eca10a95aa50ca093ecf0bdfc155aa6fa95",
    "all_original_files_retained": true,
    "scientific_source_deltas": [
      {
        "file": "appendixC_vmcai_stage1.tex",
        "sha256_before": "e6dc4140a7ab894dc8989aab6167988dd2f39123d712445fece2b4ab4578d73f",
        "sha256_after": "41f46ead337bf15d2dd7b07c554a6942103c4ef755b0c4268a1748192f73aa69",
        "reason": "E: replace the run identity in nonformal opening prose; all mapped formal spans unchanged"
      },
      {
        "file": "appendix_closure_tables.tex",
        "sha256_before": "8aa814fb993258cd3a58b5b96c44d0352e8ee4464754288a21dabacfacae1830",
        "sha256_after": "ca97212953c0759dd8390be5e03a1a838a16fcde4a0d8f65f475fdaeae44000e",
        "reason": "E: date the archived artifact-refinement matrix and distinguish newer bounded replays"
      },
      {
        "file": "appendix_eval.tex",
        "sha256_before": "6bde4ab16b61cc5fc31abf737c317189ca5016bbad5c5bfbd033dcd629b2081d",
        "sha256_after": "7a6f4da2cbec10d806c3201f7b5aeb184d7bfee9d678ba1d4fff5ebe66d1cb2b",
        "reason": "E: refresh corpus and separate validation provenance and results; clarify reference-pool membership"
      },
      {
        "file": "eval_compressed.tex",
        "sha256_before": "66f2dbb26d522650f036e8881de1ae2f0815d306152055867dd01df626328e3c",
        "sha256_after": "f23ce06253235f9740f5f358d2d909fb674fb0c8e1ca495498bdbba228373d82",
        "reason": "E: update performance, ratios, bounded validation and implementation explanation; U: move Alloy basics into Background"
      },
      {
        "file": "figures/aci_canonicalization_distance.tex",
        "sha256_before": "1940d71c43416dfcd18dc9fbbfc0ab248e7ea5e7d2e6a0d4e559998b6686a93f",
        "sha256_after": "74f13a48481b2a8f99edc0536df88014050ced6390485715bd34f8860a281676",
        "reason": "E: clarify that the nearest reference may be an oracle or a CORRECT student predicate"
      },
      {
        "file": "prelims_compressed.tex",
        "sha256_before": "01a6a5dc7e211c08fe293e04d1557acb06638e3895ad8945c5fcc0e5dc3699a0",
        "sha256_after": "34d8cfaa1e8cbd9ee068f16b7abbd3a0a02049a422f81f7dc874d041faf8cb7d",
        "reason": "U: explain e-graphs, algebraic laws, binding and Alloy for readers new to the area"
      },
      {
        "file": "tables/table6_ablation_vmcai_stage1.tex",
        "sha256_before": "9cd666b3f7f7a87a39a63a6cc760cd8d18bccb44d1ad897380f4459f82b14026",
        "sha256_after": "b2ed38d242fb09e635dbe85055f8b68f36287cdfc6b20b08f2410f20ad0f5899",
        "reason": "E: replace 21 timing and memory cells from the manifest-bound run"
      }
    ],
    "packaging_metadata_deltas": [
      "README.md",
      "PACKAGE-MANIFEST.json"
    ],
    "added_revision_files": [
      "revision/README.md",
      "revision/baseline_audit.md",
      "revision/baseline_evidence_verification.json",
      "revision/baseline_notation_ledger.json",
      "revision/baseline_source_checksums.json",
      "revision/build-and-revision-verification.json",
      "revision/change-manifest.json",
      "revision/claim-evidence-ledger.json",
      "revision/final-structure.txt",
      "revision/final_auditor_formal_invariance.json",
      "revision/final_emission_audit.json",
      "revision/final_emission_audit.md",
      "revision/final_notation_ledger.json",
      "revision/formal-invariance.json",
      "revision/pre-edit-plan.json",
      "revision/previous-PACKAGE-MANIFEST.json",
      "revision/previous-README.md",
      "revision/retrieval-provenance.json",
      "revision/revision.diff"
    ],
    "mapped_formal_span_changes": 0,
    "formal_directory_changes": 0
  },
  "verification": {
    "report_path": "revision/build-and-revision-verification.json",
    "report_sha256": "ad7be62bbac4f3a9953b883d70773493285a65b938433ef928f8990fcbb1b47a",
    "independent_review_passed": true,
    "latex_build_passed": true,
    "all_page_visual_review_passed": true,
    "main_page_limit_passed": true,
    "external_pdf": {
      "filename": "Typed_Flexible_Arity_Slotted_EGraphs_updated.pdf",
      "sha256": "3165c447bfb2d365d0c0ecb273e90dcbe98f6a5df958f0df773c444393133a0f",
      "bytes": 673309,
      "pages": 49,
      "main_text_pages": [
        1,
        20
      ],
      "reference_pages": [
        21,
        22
      ],
      "appendix_pages": [
        23,
        49
      ],
      "main_body_page_limit": 20
    },
    "new_lean_build": false,
    "new_experimental_run": false,
    "formal_preservation": {
      "active_mapped_spans_unchanged": 146,
      "registered_excerpt_hashes_match": 146,
      "formal_directory_files_unchanged": 75,
      "source_config_files": 23,
      "source_config_graph_sha256": "1ea8b2d58e1f4c3c007f8da46f77c7818d716b21bf418929ea9f9ecb8bef5afa",
      "source_config_hash_algorithm": "Canonical JSON as above, using original tcb-manifest package source_files then configuration_files order",
      "lean_version_pin": "4.33.0",
      "new_lean_build": false,
      "new_axiom_audit": false,
      "new_whole_source_correspondence_review": false,
      "archive_scope": "All retained formal reports describe their original snapshots. Their full-source hashes are not current-paper hashes; Appendix C has one nonformal run-ID change outside all mapped spans."
    }
  },
  "assurance_boundary": {
    "current_revision": "Empirical and background synchronization with exact formal-span preservation",
    "archived_formal_reports": "Retained for their stated original snapshots; not current whole-source/PDF identities",
    "java_parser_refinement": "Not established by this revision",
    "whole_corpus_trace_replay": "Not established by this revision",
    "github_mutations": 0
  },
  "explicit_exclusions": [
    "PACKAGE-MANIFEST.json from its own inventory",
    "Rendered PDF, LaTeX auxiliary/log files and page renders",
    "Compiled Lean objects and build caches",
    "Java source and raw experimental files"
  ],
  "manifest_self_excluded": true,
  "inventory": {
    "file_count": 119,
    "files": [
      {
        "path": "README.md",
        "bytes": 4349,
        "sha256": "077c937c2d30f59f53c62a6be8bea1039d2f0eabdb9b94a5c031f2c14d0f8841"
      },
      {
        "path": "appendixC_vmcai_stage1.tex",
        "bytes": 28842,
        "sha256": "41f46ead337bf15d2dd7b07c554a6942103c4ef755b0c4268a1748192f73aa69"
      },
      {
        "path": "appendix_closure_tables.tex",
        "bytes": 4448,
        "sha256": "ca97212953c0759dd8390be5e03a1a838a16fcde4a0d8f65f475fdaeae44000e"
      },
      {
        "path": "appendix_eval.tex",
        "bytes": 8496,
        "sha256": "7a6f4da2cbec10d806c3201f7b5aeb184d7bfee9d678ba1d4fff5ebe66d1cb2b"
      },
      {
        "path": "appendix_formal.tex",
        "bytes": 14923,
        "sha256": "4395af55de70fae6eec9fbc1b49e5a90d4a681746e25caafc1ef22bc932ee9cb"
      },
      {
        "path": "conclusion_compressed.tex",
        "bytes": 1016,
        "sha256": "3d4b68c41bc0a5bb18ba412ee0f7c507517b8c91df3b2e2031503c0a87307ffc"
      },
      {
        "path": "eval_compressed.tex",
        "bytes": 10388,
        "sha256": "f23ce06253235f9740f5f358d2d909fb674fb0c8e1ca495498bdbba228373d82"
      },
      {
        "path": "figures/aci_canonicalization_distance.tex",
        "bytes": 769,
        "sha256": "74f13a48481b2a8f99edc0536df88014050ced6390485715bd34f8860a281676"
      },
      {
        "path": "figures/alloy-certificate-example.tex",
        "bytes": 2580,
        "sha256": "94f219a3d9233c57cfaf3ffdf436b239b257042f146a4cddbe696485862fded9"
      },
      {
        "path": "figures/final_alg_vmcai_stage1.tex",
        "bytes": 7936,
        "sha256": "dbf196f23f146aabe44f74ef66d9aba9abaae028fd8297c5cedee418f2ae6c87"
      },
      {
        "path": "figures/raw_edit_repair_coverage_relabel.png",
        "bytes": 45546,
        "sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5"
      },
      {
        "path": "formal/PaperIndex.lean",
        "bytes": 27446,
        "sha256": "dc10d182fd5e4249b8c67f92cb69b5057ca9a90f8dc82aa8e9ecd299c891fdcb"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
        "bytes": 23918,
        "sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
        "bytes": 26114,
        "sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Certificates.lean",
        "bytes": 9924,
        "sha256": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
        "bytes": 10782,
        "sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
        "bytes": 45776,
        "sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Core.lean",
        "bytes": 9157,
        "sha256": "9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/FiniteNormalization.lean",
        "bytes": 9172,
        "sha256": "8f3cf0cd01b873465e0aa335014d7a3e7ea5c1224dc836de6d692eca9791013d"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
        "bytes": 35946,
        "sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean",
        "bytes": 5881,
        "sha256": "11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
        "bytes": 50851,
        "sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Reachability.lean",
        "bytes": 7712,
        "sha256": "07e05e20824378303f71230fabc9d401b471b5bba36f50c596250e21f4bf8ec3"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Replay.lean",
        "bytes": 7955,
        "sha256": "2cff55e357a599b53cd465b1e1a77838437cf76f24d581a250c0c8007bf2554c"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/StructuralClaims.lean",
        "bytes": 19629,
        "sha256": "eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
        "bytes": 58713,
        "sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
        "bytes": 41876,
        "sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
        "bytes": 27034,
        "sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
        "bytes": 42296,
        "sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/TraceEnvelopeWitness.lean",
        "bytes": 6409,
        "sha256": "d4571f177607c4073f35466ab7d8bd2bf642bd1190a4ba38508c5a5ddfa93b7f"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
        "bytes": 16162,
        "sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05"
      },
      {
        "path": "formal/artifact-refinement-map.json",
        "bytes": 14787,
        "sha256": "55b8f376075dfc219a320d095b72bdebf25e334ead1d373792ed36dda39ee002"
      },
      {
        "path": "formal/axiom-report.json",
        "bytes": 41197,
        "sha256": "3eb2c480811b6c24c1737f82ec861fd05cb0524d3fa161f7cb4eb944c285e12a"
      },
      {
        "path": "formal/build-evidence/clean-build-A.json",
        "bytes": 1438,
        "sha256": "928e58b98c3deb18c540f088c984870ef28affd919500b3e5ebc6911fe8cd684"
      },
      {
        "path": "formal/build-evidence/clean-build-B.json",
        "bytes": 1438,
        "sha256": "829ac214601897895f18d343f4a35e92d18f134b5aa44162808b8d1ace6cafe7"
      },
      {
        "path": "formal/build-evidence/clean-build-summary.json",
        "bytes": 2069,
        "sha256": "1ae7b4bf23e493eed8a89cdd6cdec3d95b7092a6da52edaf58a0a7d5e019229d"
      },
      {
        "path": "formal/build-evidence/closure-manifest-A.json",
        "bytes": 1837,
        "sha256": "c2bfd59523bc96b8834ddf856efe1881774e92e9f6c7d8f9f39be93317f26fda"
      },
      {
        "path": "formal/build-evidence/closure-manifest-B.json",
        "bytes": 1837,
        "sha256": "c2bfd59523bc96b8834ddf856efe1881774e92e9f6c7d8f9f39be93317f26fda"
      },
      {
        "path": "formal/compiler-correspondence-metadata.json",
        "bytes": 949450,
        "sha256": "69c7939032a3811177e93d95e296b8f90c3b78cd6bd5417c206fc8361ca85143"
      },
      {
        "path": "formal/compiler-dependency-graph.json",
        "bytes": 101399,
        "sha256": "d466a2432ba66cc1196aa2d6d06d776ba6d2bac8e1d2ea08c1259cd5f03292d4"
      },
      {
        "path": "formal/correspondence-review.json",
        "bytes": 1529,
        "sha256": "e680e45407032ef439e12d624e178da8ebb524731e2798e432ed6fbe2b5c7918"
      },
      {
        "path": "formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/lean-metadata.json",
        "bytes": 2298,
        "sha256": "9c4d184fbde9c2421c44f58129cb5e1f9d3ccb75fd1f91ebaeafa7dd1e33600a"
      },
      {
        "path": "formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/semantics.json",
        "bytes": 1483,
        "sha256": "196112d62f4924bced36a75a1ab13116fc456c464f49ecff6b41df3dfcb1c35a"
      },
      {
        "path": "formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/summary.json",
        "bytes": 1632,
        "sha256": "1c35c98641e9bd217b3b450e62b8501cd2de6d718c612d9f37942cc4f6843f9d"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/correspondence-review.json",
        "bytes": 1979,
        "sha256": "841a624aa36f87b8a0f66b2cc8c277716292a2699afd65c06bd630b04b3d2332"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/lean-metadata.json",
        "bytes": 1386,
        "sha256": "c4da27a564fade16d5f9a9d85776d4e7ad89644a04a0c4c15f09624716c37f6a"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/semantics.json",
        "bytes": 871,
        "sha256": "8b31239e3f730a7fd6205cc77343c61ac9330d4f399d108bae9a9b10248eacd2"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/summary.json",
        "bytes": 1067,
        "sha256": "00e28a7fcad81db127d0a7daf35932fe2a7b9bfeca1aef66f3c74a9062d01fcf"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/lean-metadata.json",
        "bytes": 1878,
        "sha256": "6311d815a9a74dec409b1fd64f372803f39e6168575109cde3c6dd8b628a2e9b"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/review-snapshot-manifest.json",
        "bytes": 3421,
        "sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/semantics.json",
        "bytes": 1093,
        "sha256": "a6521a37c706d1666990032ddb25e06625e69ca493af84e01b33a873d305c482"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/summary.json",
        "bytes": 1483,
        "sha256": "4705ff60f9186e44610483b1a7b5763a857acaa0e6300f3fe3de62647fee9460"
      },
      {
        "path": "formal/dependency-graph.json",
        "bytes": 151543,
        "sha256": "6a179fd479685742c9c9e4472385887609abf1d4c815c8119209ca704e0e1966"
      },
      {
        "path": "formal/edge-case-closure.json",
        "bytes": 12350,
        "sha256": "7572885f4e4ed83300a76dceca6813dc998dcdb81618558980a74906ade9c629"
      },
      {
        "path": "formal/experimental-data-refresh-report.json",
        "bytes": 9057,
        "sha256": "71c86a4942720dc6fdc9d65286b8c2ee4e6337c2169dc16be18dea182db8699f"
      },
      {
        "path": "formal/final-formal-closure-report.md",
        "bytes": 2758,
        "sha256": "b40729815870783839baea89c068f28fe36b0c38537f8a12b39c99c76d8bd855"
      },
      {
        "path": "formal/formal-statement-index.tex",
        "bytes": 56063,
        "sha256": "d4574d0f1b19ad67046d98e5758df98af9203d048ab3a0abc94dfc63556bdc0c"
      },
      {
        "path": "formal/formal-units.yaml",
        "bytes": 498919,
        "sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a"
      },
      {
        "path": "formal/foundation-impact-report.md",
        "bytes": 1761,
        "sha256": "2e4253022df9c0bf46de776641f3318061c2a8871cd5a7152a897f4869828082"
      },
      {
        "path": "formal/historical/2026-08-30/final-formal-closure-report.md",
        "bytes": 5265,
        "sha256": "271b6260e1883a99574d0d16110aca7c51153b548b0578b3bc079c41408846c4"
      },
      {
        "path": "formal/historical/2026-08-30/layered-closure-report.json",
        "bytes": 5698,
        "sha256": "0602998500d3a0e4404398badce9ed7192d6b77e1bdb7c50a954a80aadf248fd"
      },
      {
        "path": "formal/historical/2026-08-30/tcb-manifest.json",
        "bytes": 16419,
        "sha256": "8ef3684bd7a606175a5c95b9b670c52a35a352ccd7174de2bac8a507f2a7eec3"
      },
      {
        "path": "formal/lake-manifest.json",
        "bytes": 156,
        "sha256": "8ef31448075569bcc02890b83a9b2de99b4f38ffa7417bd2dc41e1e43f870c71"
      },
      {
        "path": "formal/lakefile.toml",
        "bytes": 1046,
        "sha256": "3e1e5c89daec1816d559d9598ffdaa4ca6e9524c3301029d9f52630e742bee5a"
      },
      {
        "path": "formal/layered-closure-report.json",
        "bytes": 2404,
        "sha256": "2e771fcb2fac57490f3cb05b1b3427dfd0963b3edb4cfff5151be6e1589ead0c"
      },
      {
        "path": "formal/lean-toolchain",
        "bytes": 25,
        "sha256": "302cd63c54178885b89e669f33b38f12f4dd7ae7e5cac537b3203e3768d8fb2b"
      },
      {
        "path": "formal/normalization-contract.json",
        "bytes": 3559,
        "sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6"
      },
      {
        "path": "formal/paper-lean-map.json",
        "bytes": 301235,
        "sha256": "250af7056edf1a20f821b2975b6ba37660fd2b8a39772705527441c61760c445"
      },
      {
        "path": "formal/pdf-float-repair-003-004-report.json",
        "bytes": 6614,
        "sha256": "0e1914e63aa405448404586a912737828128cbdea5da99e26ff553e9233a7aea"
      },
      {
        "path": "formal/pdf-math-repair-report.json",
        "bytes": 4478,
        "sha256": "a00bc8e07ec017ddb3ba9ece1b59e9e49c70b22a26962f40c7dcc02fdeca9fc9"
      },
      {
        "path": "formal/pdf-qa-final-emission-report.json",
        "bytes": 8521,
        "sha256": "5bcc83caf8340d00af7dd463134c611b55c8760258ce45459d196f44117a5015"
      },
      {
        "path": "formal/pdf-qa-final-package-report.json",
        "bytes": 8017,
        "sha256": "ee2a9d9b34071d2e73db7c6a1cbcffd081cf0850247a218d6755f3ce7600b29c"
      },
      {
        "path": "formal/pdf-qa-post-float-final-report.json",
        "bytes": 9298,
        "sha256": "6de743f1f2cff77eb48c41e03358d7246ff12ac9d127eeeb981525b3fcad7165"
      },
      {
        "path": "formal/pdf-qa-post-repair-report.json",
        "bytes": 9986,
        "sha256": "2a22d232a1c95afce24c1356f28885183fd14da4a154e15e391f3a7c43b982a5"
      },
      {
        "path": "formal/pdf-qa-repaired-fast-ir-data-report.json",
        "bytes": 4213,
        "sha256": "01087813e6be08fe1d398c6202d74cad20717d224173311c6e082912878547f0"
      },
      {
        "path": "formal/pdf-qa-report.json",
        "bytes": 8266,
        "sha256": "dd6c601016dcf2836e6c07184b32b62121fa690851c508a4aacbb6da2ea952b5"
      },
      {
        "path": "formal/pdf-repair-report.json",
        "bytes": 9043,
        "sha256": "9564e03544718a7fea87432e6daf2df487aad68c48e384756af9029786d53f6b"
      },
      {
        "path": "formal/proof-sketch-audit.json",
        "bytes": 27611,
        "sha256": "7f1e372ba2533a95bfb44185a4caa61c12eb01dbf57ce2b0845ca20e080f9fd2"
      },
      {
        "path": "formal/provenance-layout-repair-report.json",
        "bytes": 8185,
        "sha256": "2412e7c5acfcfc79922af837ec7f4d949a7c0a4a78f758594b16c291d58f3b16"
      },
      {
        "path": "formal/review-snapshot-manifest.json",
        "bytes": 3546,
        "sha256": "308f47cc9ef4c5a1c81f002ac82908d9f98abf8c0f1cd5f657649beff3fae13c"
      },
      {
        "path": "formal/tcb-manifest.json",
        "bytes": 7742,
        "sha256": "97c514da59b6de2a7d66a3ca8d2a0179e6f4ddcf3eb45cb6eccea5baa29dfc7e"
      },
      {
        "path": "formal/tools/build_source_candidate_manifest.py",
        "bytes": 7692,
        "sha256": "e58df9684d4d25ab81f9de67a238a1b254f8f8bc2fe9a020efbe7bd64ef6df31"
      },
      {
        "path": "formal/tools/freeze_correspondence_snapshot.py",
        "bytes": 7327,
        "sha256": "a63a3dca7e32a7157a28bf13449223f3c823ac4e9895678d5c046eb0f331f348"
      },
      {
        "path": "formal/tools/regenerate_current_metadata.py",
        "bytes": 26243,
        "sha256": "52fa450fd2372373549fb193134021addc5fbba9f2279cfbb1304be83d4f63f1"
      },
      {
        "path": "formal/trace-envelope-witness-binding-report.json",
        "bytes": 1826,
        "sha256": "8f53e6adace38e5929cb32bbb76edaff25a1d552badb564969b90d1198cf6a3f"
      },
      {
        "path": "formal/trace-envelope-witness-sync-report.json",
        "bytes": 7652,
        "sha256": "c395345131f8679c0a45db97719204765e25cdd564ff4b43b61e17a8911b36dd"
      },
      {
        "path": "foundations_compressed.tex",
        "bytes": 42373,
        "sha256": "6ec9c34781058b70209e1b4060c01117ec60c6f7a9f35fbb3236f9cbe6709ca7"
      },
      {
        "path": "intro_compressed.tex",
        "bytes": 3623,
        "sha256": "5b7d95104af0d15687aebb4e08f892fa1e328b82cae0abbe4859c7f060846ab7"
      },
      {
        "path": "llncs.cls",
        "bytes": 42250,
        "sha256": "92c3bada01fa8cd46a0f761e7c0e3bcd1cdf6a47bcc9e130fef497cfc47a270a"
      },
      {
        "path": "macros_compressed.tex",
        "bytes": 521,
        "sha256": "24f22bf63c8d4c17b05f89613822fa5f25d6b2c4dea4394d63b3a9a3c1a6741d"
      },
      {
        "path": "main_compressed.tex",
        "bytes": 2315,
        "sha256": "076d7c8ab6b6b35f99e7e30e7cb20b2e66d2a97f17aa22218ce043d6ea85cae6"
      },
      {
        "path": "prelims_compressed.tex",
        "bytes": 6932,
        "sha256": "34d8cfaa1e8cbd9ee068f16b7abbd3a0a02049a422f81f7dc874d041faf8cb7d"
      },
      {
        "path": "ref.bib",
        "bytes": 25187,
        "sha256": "c60f325d76c7bdd8417d135e70cbd72968fc5724e5c561b79a2149c9bb246882"
      },
      {
        "path": "revision/README.md",
        "bytes": 5300,
        "sha256": "ef11139152dd810697710dbf69e5278c97354ab1528826d510ac53e6b21d2690"
      },
      {
        "path": "revision/baseline_audit.md",
        "bytes": 9840,
        "sha256": "a77a53d3f1be8d59e64a07e458fa90ef47238c82d45d54d2fdfebe47df53f677"
      },
      {
        "path": "revision/baseline_evidence_verification.json",
        "bytes": 7722,
        "sha256": "7ab63f29ec032637d21a4d9aec645f3be69e606c3e639c009afcd9cd88b6c4a0"
      },
      {
        "path": "revision/baseline_notation_ledger.json",
        "bytes": 28678,
        "sha256": "88223a0008b1029355650782a4d5a93d28d02095a9a5788191d00e805bf9d0e8"
      },
      {
        "path": "revision/baseline_source_checksums.json",
        "bytes": 11783,
        "sha256": "37d5b37d56330a678f419860bb231b45c88ccc1a326ccaa223f444cad53a55c8"
      },
      {
        "path": "revision/build-and-revision-verification.json",
        "bytes": 10139,
        "sha256": "ad7be62bbac4f3a9953b883d70773493285a65b938433ef928f8990fcbb1b47a"
      },
      {
        "path": "revision/change-manifest.json",
        "bytes": 2350,
        "sha256": "69b80b6f0277ef98ed6e9bd6eb1270b77dbf83fd9a7349beee6204a76fd6695e"
      },
      {
        "path": "revision/claim-evidence-ledger.json",
        "bytes": 16899,
        "sha256": "bd23db83f69ec215e75bc5fe94790a975cc781d17c7f4bab6e6e3e8ea70cf445"
      },
      {
        "path": "revision/final-structure.txt",
        "bytes": 307,
        "sha256": "789a1931ea43fda7cf6ddb859f8450dc3553800aab0f1c1e77bdea6aa7ef891b"
      },
      {
        "path": "revision/final_auditor_formal_invariance.json",
        "bytes": 53587,
        "sha256": "de4033cdc1f2a002ca7d12468171702875b5a5c4dec4d98b8238a28781f1ab4a"
      },
      {
        "path": "revision/final_emission_audit.json",
        "bytes": 7307,
        "sha256": "9f466d5f0e9bea96907e43b0e71f666eecb1c1f0f8331c96e3e7a46a4a430419"
      },
      {
        "path": "revision/final_emission_audit.md",
        "bytes": 7321,
        "sha256": "2850a59ae0c1807b9aed8bdfbe48d6cc9cbb51ce1c73ce97a12a1c327786dcc8"
      },
      {
        "path": "revision/final_notation_ledger.json",
        "bytes": 32127,
        "sha256": "0ab8a221625b9ebf7d42026fd50bb3642ae6b729dc5fb2741e25cd4e2913d257"
      },
      {
        "path": "revision/formal-invariance.json",
        "bytes": 35456,
        "sha256": "2ec5c6c798edaee812994dd7720eb5e6914550596fc7abaabfb001e01bc04f16"
      },
      {
        "path": "revision/pre-edit-plan.json",
        "bytes": 2874,
        "sha256": "50d31bcae536a0ecaaa18aede78f8739752c48c564047046a4b5305265035eed"
      },
      {
        "path": "revision/previous-PACKAGE-MANIFEST.json",
        "bytes": 23697,
        "sha256": "590b380dea966f475f30a6a42fedf7f3250ae3d08c9e25676412e6f944a1e022"
      },
      {
        "path": "revision/previous-README.md",
        "bytes": 4093,
        "sha256": "0d138aa51e1e0a176d7a05e3f16dc7903123a58584572e3c514a121b5e2bea77"
      },
      {
        "path": "revision/retrieval-provenance.json",
        "bytes": 2486,
        "sha256": "4adaf6e24d0e8024cb2d7fa7d2b4a7022e9c4982616bf95f0fe1a2ae403631d8"
      },
      {
        "path": "revision/revision.diff",
        "bytes": 25484,
        "sha256": "de01cfef4f7ba5a8f523ad3be8af34c378cc7f95a08bf722e910e3cfebb1c594"
      },
      {
        "path": "splncs04.bst",
        "bytes": 32147,
        "sha256": "6f1fe5dd74efa8b1898f93e5042a6347f192b887afe254a0121bd0a9b9472100"
      },
      {
        "path": "tables/model_overview.tex",
        "bytes": 652,
        "sha256": "61bdcbd9cf87c3b2adf040f71b0a45ef2c3d4ff5c343d009e7f84137bafcac87"
      },
      {
        "path": "tables/table1_rev4.tex",
        "bytes": 752,
        "sha256": "337b3e79a738a7f8cb446b018ceafcefa2623c43101bcab7a764c777803b415f"
      },
      {
        "path": "tables/table2_rev4.tex",
        "bytes": 1196,
        "sha256": "130bc113fb0bb9136ce6c41ee73e7bcc43b97ca3fd242cf74b8fde28b3c3ac72"
      },
      {
        "path": "tables/table3_vmcai_stage1.tex",
        "bytes": 711,
        "sha256": "784b22e6196fbd29390abdd0bfc1184f81dde564d57888e0e1d8c73c1eebdecb"
      },
      {
        "path": "tables/table6_ablation_vmcai_stage1.tex",
        "bytes": 1743,
        "sha256": "b2ed38d242fb09e635dbe85055f8b68f36287cdfc6b20b08f2410f20ad0f5899"
      },
      {
        "path": "tables/table7_capability_rev4.tex",
        "bytes": 1415,
        "sha256": "e3d1307502680c5ad4219eec3eab501a01cbd4b329922fdc4638b649324680d7"
      }
    ]
  }
}


==> formal/artifact-refinement-map.json <==
{
  "schema_version": "2.0",
  "repository_snapshot": {
    "repository": "AlexandervonWu/ACGN",
    "commit": "676480899dc2ed29253d00c59beaf116ebd2c675",
    "historical_matrix": "docs/theory-artifact-matrix.md",
    "controlling_boundary": "The historical EXACT labels are inventory only; the current closed-world refinement gate is not passed.",
    "audited_commit": "676480899dc2ed29253d00c59beaf116ebd2c675",
    "experiment_source_commit": "fbd9b1497a9036c55780da777f56581bc1c6bcec",
    "formal_registry_sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a"
  },
  "closure_status": "PARTIAL",
  "entries": [
    {
      "artifact_claim_id": "ART-TYPED-CARRIERS",
      "paper_claim_ids": [
        "TSG-DEF-001",
        "TSG-DEF-002",
        "TSG-DEF-003",
        "TSG-DEF-004",
        "TSG-COR-002"
      ],
      "Java classes and methods": [
        "src/is/fivefivefive/CanDis/theory/GraphType.java",
        "src/is/fivefivefive/CanDis/theory/TypedSlot.java",
        "src/is/fivefivefive/CanDis/theory/TypedSlotContext.java",
        "src/is/fivefivefive/CanDis/theory/TypedEmbedding.java",
        "src/is/fivefivefive/CanDis/theory/TypedRenaming.java",
        "src/is/fivefivefive/CanDis/theory/TypedInvocation.java",
        "src/is/fivefivefive/CanDis/theory/PortSchema.java",
        "src/is/fivefivefive/CanDis/theory/TypedENode.java"
      ],
      "Lean specification declarations": [
        "TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding",
        "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition",
        "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition",
        "TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding"
      ],
      "bridge evidence class": "PROPERTY_OR_MUTATION_TEST",
      "certificate or proof location": "docs/theory-artifact-matrix.md rows TY-01--INV-04 and PORT-01--PORT-08",
      "ledger row identifiers": [
        "TY-01",
        "TY-02",
        "TY-03",
        "TY-04",
        "EMB-01",
        "EMB-02",
        "EMB-03",
        "EMB-04",
        "EMB-05",
        "INV-01",
        "INV-02",
        "INV-03",
        "INV-04",
        "PORT-01",
        "PORT-02",
        "PORT-03",
        "PORT-04",
        "PORT-05",
        "PORT-06",
        "PORT-07",
        "PORT-08"
      ],
      "theorem_critical": true,
      "reported_experiment_critical": true,
      "status": "OPEN",
      "trusted components": [
        "Java runtime",
        "Java constructors and invariant checks",
        "Java tests"
      ],
      "lean_bridge_status": "NO_LEAN_REFINEMENT_PROOF_OR_LEAN_CHECKED_IMPLEMENTATION_TRACE"
    },
    {
      "artifact_claim_id": "ART-LEADER-KERNEL",
      "paper_claim_ids": [
        "TSG-DEF-010",
        "TSG-LEM-003",
        "TSG-LEM-011",
        "TSG-ALG-005"
      ],
      "Java classes and methods": [
        "src/is/fivefivefive/CanDis/theory/LeaderKernelExtractor.java",
        "src/is/fivefivefive/CanDis/theory/LeaderKernelTrace.java",
        "src/is/fivefivefive/CanDis/theory/LeaderKernelResult.java"
      ],
      "Lean specification declarations": [
        "TypedSlottedEGraphsPaper.FiniteTypedParentForest.find_support_contracts",
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction",
        "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction"
      ],
      "bridge evidence class": "INDEPENDENT_CHECKER_NONLEAN",
      "certificate or proof location": "src/is/fivefivefive/CanDis/theory/KernelReplayCertificate.java; docs/theory-phase-da-leader-kernel.md",
      "ledger row identifiers": [
        "SUP-01",
        "SUP-02",
        "SUP-03",
        "T1-01"
      ],
      "theorem_critical": true,
      "reported_experiment_critical": true,
      "status": "OPEN",
      "trusted components": [
        "Java producer",
        "Java certificate verifier",
        "serialized trace schema"
      ],
      "lean_bridge_status": "NO_LEAN_REFINEMENT_PROOF_OR_LEAN_CHECKED_IMPLEMENTATION_TRACE"
    },
    {
      "artifact_claim_id": "ART-CANONICALIZER",
      "paper_claim_ids": [
        "TSG-DEF-012",
        "TSG-LEM-006",
        "TSG-DEF-013",
        "TSG-COR-003",
        "TSG-ALG-006",
        "TSG-ALG-009"
      ],
      "Java classes and methods": [
        "src/is/fivefivefive/CanDis/theory/ProductionGraphCanonicalizer.java",
        "src/is/fivefivefive/CanDis/theory/CanonicalizationResult.java",
        "src/is/fivefivefive/CanDis/theory/CertifiedCanonicalizationResult.java",
        "src/is/fivefivefive/CanDis/core/SlotPermutationGroup.java"
      ],
      "Lean specification declarations": [
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
        "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract",
        "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg009_canonLeaderPortPseudocodeContract"
      ],
      "bridge evidence class": "PROPERTY_OR_MUTATION_TEST",
      "certificate or proof location": "docs/theory-phase-e-canonicalizer.md; src/is/fivefivefive/CanDis/theory/CanonicalOrbitCertificate.java",
      "ledger row identifiers": [
        "T1-02",
        "T1-03"
      ],
      "theorem_critical": true,
      "reported_experiment_critical": true,
      "status": "OPEN",
      "trusted components": [
        "Java canonicalizer",
        "Java finite-group enumeration",
        "Java structural keys",
        "Java tests"
      ],
      "lean_bridge_status": "NO_LEAN_REFINEMENT_PROOF_OR_LEAN_CHECKED_IMPLEMENTATION_TRACE"
    },
    {
      "artifact_claim_id": "ART-CERTIFICATE-VERIFIER",
      "paper_claim_ids": [
        "TSG-DEF-016",
        "TSG-DEF-021",
        "TSG-LEM-009",
        "TSG-LEM-010",
        "TSG-LEM-011",
        "TSG-COR-004"
      ],
      "Java classes and methods": [
        "src/is/fivefivefive/CanDis/theory/CertificateVerifier.java",
        "src/is/fivefivefive/CanDis/theory/ParentEdgeCertificate.java",
        "src/is/fivefivefive/CanDis/theory/SymmetryCertificate.java",
        "src/is/fivefivefive/CanDis/theory/StructuralAlphaCertificate.java",
        "src/is/fivefivefive/CanDis/theory/KernelReplayCertificate.java",
        "src/is/fivefivefive/CanDis/theory/FiniteUnfoldingEqualityWitness.java"
      ],
      "Lean specification declarations": [
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
        "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
        "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction",
        "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
        "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness"
      ],
      "bridge evidence class": "INDEPENDENT_CHECKER_NONLEAN",
      "certificate or proof location": "docs/independent-certificate-verifier-audit.md; docs/theory-phase-f-certificates.md",
      "ledger row identifiers": [
        "LAW-01",
        "LAW-02",
        "LAW-03",
        "T1-04",
        "T1-05",
        "T1-07",
        "T1-08",
        "T1-09"
      ],
      "theorem_critical": true,
      "reported_experiment_critical": true,
      "status": "OPEN",
      "trusted components": [
        "Java certificate verifier",
        "Java certificate schema",
        "Java producer",
        "JVM"
      ],
      "lean_bridge_status": "NO_LEAN_REFINEMENT_PROOF_OR_LEAN_CHECKED_IMPLEMENTATION_TRACE"
    },
    {
      "artifact_claim_id": "ART-REBUILD",
      "paper_claim_ids": [
        "TSG-ALG-003",
        "TSG-ALG-004",
        "TSG-PROP-003",
        "TSG-DEF-023",
        "TSG-THM-001"
      ],
      "Java classes and methods": [
        "src/is/fivefivefive/CanDis/theory/TypedSlottedPortEGraph.java",
        "src/is/fivefivefive/CanDis/theory/RebuildReport.java",
        "src/is/fivefivefive/CanDis/theory/ParentPath.java",
        "src/is/fivefivefive/CanDis/theory/TypedFindResult.java"
      ],
      "Lean specification declarations": [
        "TypedSlottedEGraphsPaper.RebuildSystem",
        "TypedSlottedEGraphsPaper.finiteRebuildQuiescence",
        "TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild",
        "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness"
      ],
      "bridge evidence class": "PROPERTY_OR_MUTATION_TEST",
      "certificate or proof location": "docs/theory-phase-g-rebuild.md; src/is/fivefivefive/CanDis/theory/RebuildCongruenceReplayTest.java",
      "ledger row identifiers": [
        "T1-01",
        "T1-03",
        "T1-04",
        "T1-05",
        "T1-06",
        "T1-07",
        "T1-08",
        "T1-09",
        "RW-08"
      ],
      "theorem_critical": true,
      "reported_experiment_critical": true,
      "status": "OPEN",
      "trusted components": [
        "Java graph state",
        "Java mutation boundary",
        "Java tests"
      ],
      "lean_bridge_status": "NO_LEAN_REFINEMENT_PROOF_OR_LEAN_CHECKED_IMPLEMENTATION_TRACE"
    },
    {
      "artifact_claim_id": "ART-ALLOY-NORMALIZATION",
      "paper_claim_ids": [
        "TSG-RULE-001",
        "TSG-RULE-002",
        "TSG-RULE-003",
        "TSG-RULE-004",
        "TSG-RULE-005",
        "TSG-RULE-006",
        "TSG-RULE-007",
        "TSG-RULE-008",
        "TSG-RULE-009",
        "TSG-RULE-010",
        "TSG-RULE-011",
        "TSG-RULE-012",
        "TSG-RULE-013",
        "TSG-RULE-016",
        "TSG-RULE-017",
        "TSG-RULE-018",
        "TSG-RULE-019",
        "TSG-SCOPE-001"
      ],
      "Java classes and methods": [
        "src/is/fivefivefive/CanDis/NormalForm.java",
        "src/is/fivefivefive/CanDis/AlloyRewriteSystem.java",
        "src/is/fivefivefive/CanDis/theory/TheoryAlloyAdapter.java",
        "src/is/fivefivefive/CanDis/QuantiVar.java"
      ],
      "Lean specification declarations": [
        "TypedSlottedEGraphsPaper.ProfileRules.tsgRule001_orderedRulePipeline",
        "TypedSlottedEGraphsPaper.ProfileRules.tsgRule002_parserHeadNormalization",
        "TypedSlottedEGraphsPaper.ProfileRules.tsgScope001_zeroCanonicalDistanceBoundary"
      ],
      "bridge evidence class": "PARTIALLY_REPAIRED",
      "certificate or proof location": "docs/theory-artifact-matrix.md rows RW-01--RW-08",
      "ledger row identifiers": [
        "RW-01",
        "RW-02",
        "RW-03",
        "RW-04",
        "RW-05",
        "RW-06",
        "RW-07",
        "RW-08",
        "INT-02"
      ],
      "theorem_critical": false,
      "reported_experiment_critical": true,
      "status": "PARTIALLY_REPAIRED",
      "trusted components": [
        "Alloy parser",
        "Java normalizer",
        "Java adapter",
        "bounded regression tests"
      ],
      "lean_bridge_status": "NO_LEAN_REFINEMENT_PROOF_OR_LEAN_CHECKED_IMPLEMENTATION_TRACE"
    },
    {
      "artifact_claim_id": "ART-OPERATOR-LAW-ROUTING",
      "paper_claim_ids": [
        "TSG-FND-007",
        "TSG-FND-008",
        "TSG-RULE-014",
        "TSG-RULE-015"
      ],
      "Java classes and methods": [
        "src/is/fivefivefive/CanDis/core/EGraphNode.java",
        "src/is/fivefivefive/CanDis/theory/OperatorDeclaration.java",
        "src/is/fivefivefive/CanDis/theory/ContainerLawDeclaration.java",
        "src/is/fivefivefive/CanDis/theory/ContainerLawCertificate.java",
        "src/is/fivefivefive/CanDis/theory/TheoryAlloyAdapter.java"
      ],
      "Lean specification declarations": [
        "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful",
        "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense",
        "TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary",
        "TypedSlottedEGraphsPaper.ProfileRules.tsgRule015_modularIntegerACProfile"
      ],
      "bridge evidence class": "INDEPENDENT_CHECKER_NONLEAN",
      "certificate or proof location": "docs/theory-artifact-matrix.md rows LAW-01--LAW-03, FLAT-01--FLAT-03, RW-06",
      "ledger row identifiers": [
        "LAW-01",
        "LAW-02",
        "LAW-03",
        "FLAT-01",
        "FLAT-02",
        "FLAT-03",
        "RW-06"
      ],
      "theorem_critical": true,
      "reported_experiment_critical": true,
      "status": "OPEN",
      "trusted components": [
        "Java signature construction",
        "Java verifier",
        "adapter profile routing"
      ],
      "lean_bridge_status": "NO_LEAN_REFINEMENT_PROOF_OR_LEAN_CHECKED_IMPLEMENTATION_TRACE"
    },
    {
      "artifact_claim_id": "ART-EXPERIMENT-PIPELINE",
      "paper_claim_ids": [
        "TSG-SCOPE-001"
      ],
      "Java classes and methods": [
        "src/is/fivefivefive/CanDis/CanonicalAlloyPipeline.java",
        "src/is/fivefivefive/CanDis/CanonicalBatchTest.java",
        "src/is/fivefivefive/CanDis/Alloy4FunAugmenter.java",
        "src/is/fivefivefive/CanDis/EGraphAblationStudy.java",
        "src/is/fivefivefive/CanDis/CapabilityBenchmark.java",
        "src/is/fivefivefive/CanDis/AblationRunManifest.java"
      ],
      "Lean specification declarations": [
        "TypedSlottedEGraphsPaper.ProfileRules.tsgScope001_zeroCanonicalDistanceBoundary"
      ],
      "bridge evidence class": "PURE_JAVA_BEHAVIOR",
      "certificate or proof location": "publication_runs/df4d8d4c-6265-4fe7-88d5-3aceee60398b; docs/theory-artifact-matrix.md row INT-03",
      "ledger row identifiers": [
        "INT-03",
        "MET-01",
        "MET-02",
        "MET-03"
      ],
      "theorem_critical": false,
      "reported_experiment_critical": true,
      "status": "OPEN",
      "trusted components": [
        "Java pipeline",
        "run manifest",
        "dataset",
        "JVM",
        "filesystem",
        "report generator"
      ],
      "lean_bridge_status": "NO_LEAN_REFINEMENT_PROOF_OR_LEAN_CHECKED_IMPLEMENTATION_TRACE"
    }
  ],
  "mechanical_conclusion": "No entry currently has LEAN_REFINEMENT_PROOF or LEAN_CHECKED_CERTIFICATE evidence. ARTIFACT_REFINEMENT_CLOSURE cannot be CLOSED.",
  "summary": {
    "theorem_critical_open": 6,
    "theorem_critical_partially_repaired": 0,
    "closure_inference": "None of the exact Lean specification declarations proves the listed Java code refines that specification."
  },
  "metadata_rebinding": {
    "formal_registry_sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a",
    "java_changes": 0,
    "experimental_result_changes": 0,
    "closure_status_preserved": "PARTIAL"
  }
}


==> formal/axiom-report.json <==
{
  "schema_version": "2.0",
  "status": "CURRENT_REGISTRY_BOUND_TO_PRIOR_AXIOM_OUTPUT_BY_EXACT_LEAN_FILE_HASH",
  "foundation_profile": "STANDARD_LEAN_EXPLICIT_TCB",
  "allowed_axioms": [
    "propext",
    "Quot.sound",
    "Classical.choice"
  ],
  "observed_axiom_union": [
    "propext",
    "Quot.sound",
    "Classical.choice"
  ],
  "proof_bearing_active_count": 83,
  "direct_paper_index_sentinel_count": 83,
  "violations": [],
  "lean_version": "Lean (version 4.33.0, x86_64-unknown-linux-gnu, commit d8b18978322de05a8f3dba51ef03cf5461676c17, Release)",
  "paper_index": "formal/PaperIndex.lean",
  "paper_index_sha256": "dc10d182fd5e4249b8c67f92cb69b5057ca9a90f8dc82aa8e9ecd299c891fdcb",
  "formal_units_sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a",
  "entries": [
    {
      "formal_id": "TSG-FND-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACClosureCounts",
      "statement_hash": "795bd01d724e2d55284a1df4603b64b85a2288907d875a57adfa159b425801ee",
      "axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACClosureCounts",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-PROP-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws",
      "statement_hash": "e4334a5411bf148c35ad5c9d5e5756824b8bef0d76abcf5d1f05f10e9f4fe1fe",
      "axioms": [
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-LEM-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes",
      "statement_hash": "426190d09f950222d532f4dbc5ba7210ac497d1df1b0624a63118af38ee158b1",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-COR-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteSlotSupportInvariance",
      "statement_hash": "78ef31ac144d2be9ecca426520e86371ef4e65aa4329635bda03c454a1aec94f",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.concreteSlotSupportInvariance",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-COR-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation",
      "statement_hash": "5bdbd9a7c6ca45d3a93faaccff0fff6d1fc442d0ce837b564c5e133643ba9033",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-INV-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.collisionIndexExact",
      "statement_hash": "e514f4692c510793cac51c06399a38be98b3b1113d1c04abdab1f20362ff8ba4",
      "axioms": [
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.collisionIndexExact",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-LEM-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.leaderizationContractsSupport",
      "statement_hash": "cc2cc05d276f8f6e9a3f3c90eb6f3f7352c0189a857802330b4fe746769d0644",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.leaderizationContractsSupport",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-PROP-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "statement_hash": "5958a456312ae2accd02b458484e2f513e8a93007b4b27951b12c76ee4a9b64a",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-LEM-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport",
      "statement_hash": "ac0b3a6fc849e09166e0a6a3ba7267ba37dbfdc14517727908ca79e41f78613c",
      "axioms": [
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-LEM-005",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport",
      "statement_hash": "bb9bf09a81e14d90e79e912b586b81f42876dce680f6d207278a5811943edb76",
      "axioms": [
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-LEM-006",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
      "statement_hash": "f38f33333b2f738b891e8458f54dcf22579ec81adf4f7e00903fb3c58cb891ea",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-INV-005",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions",
      "statement_hash": "19aaa59cb9f0550052ac2a34d41bae37971c82023163eecbd81d18b14c34d2de",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-COR-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
      "statement_hash": "ab958cad8a9b79adcc10d52940e9cdcdb8dca437f09295b0e3649be89f69bd3b",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-PROP-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.finiteRebuildQuiescence",
      "statement_hash": "9adf0659e20ff2133b4275195864eb09e26e34ba03b4e7ed79206c5b0c666a9b",
      "axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.finiteRebuildQuiescence",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-LEM-007",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "statement_hash": "6c17ff8fd9cebcdeb7b42bed597e93347df7c6ff56c0f351c78f4fd96472b9de",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-LEM-008",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality",
      "statement_hash": "3f2b28e0190855e8e9f47e413078e35821a6f00aa8829092dd7efe7ef02d584d",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-LEM-009",
      "lean_declaration": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
      "statement_hash": "846a95264df33e966446dbb8c3c739c72ce95acc1621cee5afd6b4faeab122fb",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-LEM-010",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "statement_hash": "d606d940421457397f801a80c460a5c9752050c2fa233a6d4ee4beaf846c5ef6",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-LEM-011",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction",
      "statement_hash": "ec80838ba8b3ac95e455a71a5f3d56271daaa5c15cbfbb2e61f2d451ccb20fa9",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-COR-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "statement_hash": "90ada0833065225a0e39e1b7fd747c79f7e601fd4ad66441a4a6d655624928e5",
      "axioms": [
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-THM-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "statement_hash": "3dc00323c4bc4cf733c87457fb6237efea76eea5b18645a11c51b49ef4b6eab1",
      "axioms": [
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-CE-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.parentEqualityDoesNotImplyChildSymmetry",
      "statement_hash": "3783cca822812e12ef8fa59e1165d49b494a3b721fe9d826d733eea4c8af9421",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.AtomicLedger.parentEqualityDoesNotImplyChildSymmetry",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-CE-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.properEmbeddingDoesNotImplyIndependence",
      "statement_hash": "9c4168363f24abde765c24f86210f37b6550f5ce2c10a7dd9fdaa01f95c5080f",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.AtomicLedger.properEmbeddingDoesNotImplyIndependence",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-APP-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp001_kernelTraceReplayContract",
      "statement_hash": "94df516587343f183606d97c780b985652b3abedc8251bf6af0b035bc715c688",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgApp001_kernelTraceReplayContract",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-APP-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp002_completeCanonicalRecords",
      "statement_hash": "f5d828b75009c94c73d3cb749f13c97d7c1250b367271c3cde3a2fe5a5f3b5d8",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgApp002_completeCanonicalRecords",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-APP-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract",
      "statement_hash": "60beb0bc2c26f362cacc1d3e3efe3083dbb49b239aa224f246a54c1fedc9a2a8",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-APP-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract",
      "statement_hash": "66bef1758cf9df2eb0777faa9add3ae8e124df8027deddf3d4098ff0020b89b2",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-APP-005",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGAPP005CertifiedAbstractRebuildContract",
      "statement_hash": "248773f47c7794add55148fc3563859a8c2fecdff20b4d7918df0a90ca6023d0",
      "axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ClaimLedger.TSGAPP005CertifiedAbstractRebuildContract",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ALG-005",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract",
      "statement_hash": "c24d01c3ea15a5661c179049c95e9b15e3839cc00a84f77f3264a9e4a8a9ce6a",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ALG-007",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract",
      "statement_hash": "9f19c91b1dc24c10bb5397a03be3b58168f730b24b1b4eac4fafef031208fcb4",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ALG-008",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg008_certifiedCanonWrapperPseudocodeContract",
      "statement_hash": "5d8c130e94d09daf4d8f9ffd53f3addb1815aa14c233ba6b7dddc33b20829280",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgAlg008_certifiedCanonWrapperPseudocodeContract",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ALG-009",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg009_canonLeaderPortPseudocodeContract",
      "statement_hash": "69a8ada1665103379e508b8abf86c3b2a2fad584d9a491fce0ae2a57bb3bf11b",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgAlg009_canonLeaderPortPseudocodeContract",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule001_orderedRulePipeline",
      "statement_hash": "d063fc2c3c7329a90b44b0eb183934d77f25e37ca4ffd5b0318db991e21e001c",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule001_orderedRulePipeline",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule002_parserHeadNormalization",
      "statement_hash": "077d03f82f91ddcb52599e0a4104065743baf1d457e91cf3a40ac07a1659e5db",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule002_parserHeadNormalization",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule003_parserStructuralCleanup",
      "statement_hash": "7a673bfb41ceaca90de506a63d8d8e13a189addeabd086c7d3af1c1bf75bcde8",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule003_parserStructuralCleanup",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule004_captureAvoidingLetBeta",
      "statement_hash": "8d315f4673ec52c7aa31fd96a1be34490b680305fad671dedfbf2c2d923f09f1",
      "axioms": [
        "propext"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule004_captureAvoidingLetBeta",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-005",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule005_branchConnectiveElimination",
      "statement_hash": "65219f15ab9fe168fdfc44b295a217a7ff872eda52f2a496ccd36bcb966b8512",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule005_branchConnectiveElimination",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-006",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule006_booleanNegationNormalForm",
      "statement_hash": "8f4dd2687c56dc503ae019ed6bbc085dae632cf348be384af2a7fe82401ed544",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule006_booleanNegationNormalForm",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-007",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule007_involutiveAtomicNegationDuals",
      "statement_hash": "eb548d29bf9e580f81f4a1e4d7ddce16527a4646713aed7fedf080d49dc0bed9",
      "axioms": [
        "propext"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule007_involutiveAtomicNegationDuals",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-008",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule008_temporalNegationDuals",
      "statement_hash": "014960402835d7472cf193708e8d122e6aba8c17e685fce63b58ced29dd229ee",
      "axioms": [
        "propext"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule008_temporalNegationDuals",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-009",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule009_quantifierNegation",
      "statement_hash": "2ecf182b224a9a04a99513129a148b082b810e2940ddb4bcfa59d3cbe5d4ede6",
      "axioms": [
        "propext"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule009_quantifierNegation",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-010",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule010_emptyAdmissibleBindings",
      "statement_hash": "638504b734803b8cf6639e76c9e3fc15bbfd6cfb8dd8dfec4826cc19c113e36e",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule010_emptyAdmissibleBindings",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-011",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule011_constantBodyQuantifiers",
      "statement_hash": "3d00ffb82c1a49d43cd3c2ce065d8baa87629e803a3b67b6113a985abdf08da4",
      "axioms": [
        "propext"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule011_constantBodyQuantifiers",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-012",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule012_phaseLocalPrenexAndDomainGuarding",
      "statement_hash": "c657e0cb0168088c4f275371ab59305cee3539f628fd019060021f71a767d8b6",
      "axioms": [
        "propext"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule012_phaseLocalPrenexAndDomainGuarding",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-013",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule013_descriptorCertifiedBlockPermutation",
      "statement_hash": "72ebc7de451961dfb985d6810a046d18ac04cb011f97c6ae607ae0e78ec90f7f",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule013_descriptorCertifiedBlockPermutation",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-014",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary",
      "statement_hash": "11e03531e3a80add5ccdc2e660a794b01c70129cc78a6b576a4de5e066a57a72",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-015",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule015_modularIntegerACProfile",
      "statement_hash": "754fd742cfb9e7ac1170d7258314a6205ebb1ccf1db9b8a1783af1a2d72dae5e",
      "axioms": [
        "propext"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule015_modularIntegerACProfile",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-CE-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgCe003_overflowReassociationCounterexample",
      "statement_hash": "ec58334c99d6e76ef6ac8ddad7256fe93638214d85a4e0263ab2cce7a884ed8e",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgCe003_overflowReassociationCounterexample",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-016",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule016_booleanLocalSaturation",
      "statement_hash": "8bd59693c6c7dee869677d57a0b023bb31e3bce0aaef123c89eaaaacaf7d35d0",
      "axioms": [
        "propext"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule016_booleanLocalSaturation",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-017",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule017_atomicComplementSaturation",
      "statement_hash": "2d8819fef30f98f68d698952edc70569c66d23eded26e1d7232196e1d74c6493",
      "axioms": [
        "propext"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule017_atomicComplementSaturation",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-018",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule018_relationalLocalSaturation",
      "statement_hash": "b8494af5768f919a7edfbcd75e42ec23b532ecea68489620b55acb7924bbe52f",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule018_relationalLocalSaturation",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-RULE-019",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule019_implicationLocalSaturation",
      "statement_hash": "3b1d6cc0222ce5a01e8908848d6b4365a99ad62e6ca66324c68efff759d7050a",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgRule019_implicationLocalSaturation",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-SCOPE-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgScope001_zeroCanonicalDistanceBoundary",
      "statement_hash": "56321c485c735db4fa5e7ac41622aa0e3895ed46e38283fd0bc386a8c71d26bd",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ProfileRules.tsgScope001_zeroCanonicalDistanceBoundary",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACProductClassCount",
      "statement_hash": "9c4e8409e2a35888c8787cfbe6361affde0eec0d0247f291a554d7dcb636b5de",
      "axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACProductClassCount",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount",
      "statement_hash": "bc5261b762c016d70bc4ab4ca6fea4bb36cc05e7eddd4b8e453be816ba1bbc53",
      "axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-008",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.embeddedNodeOutputTypeUnchanged",
      "statement_hash": "0d403b39907b5badbb3719d1364fcdd6f9673fb1977278e8f7bd34491f1a116b",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.AtomicLedger.embeddedNodeOutputTypeUnchanged",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-009",
      "lean_declaration": "TypedSlottedEGraphsPaper.concretePortSupportImageEquality",
      "statement_hash": "d32403a25c14a2d641cf284c9be7a04b605064406e1b2afd51535f3dddbebbf1",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.concretePortSupportImageEquality",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-010",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality",
      "statement_hash": "28fe9aa460af374791805a0f296a48c5722894f5fc8cd010e8fe6478160fd4d8",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-013",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition",
      "statement_hash": "4fad5b1ca3f1c2e9d6c46825cb6d5c15cc2aad4a1f088d4921e0951a44b4b78d",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-017",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws",
      "statement_hash": "d1933b38bb536e78b8e78aca8ab947903d5a7776741b673479702e9fed2801b8",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-020",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound",
      "statement_hash": "10d4fd1d3a455f38cf160c0322061bfc87bc533a78348f5aa46add9e6aad9c48",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-021",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff",
      "statement_hash": "51a7c606090bb436090b948802a4f2758c0c9073231e0c23561f38bec63b304b",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-022",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support",
      "statement_hash": "4c24e20c9fbb1da5187eff08bb5d21c2ebda2d673ff1d215a2ce87bb0705a68c",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-023",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output",
      "statement_hash": "a2dc4f2bab51d5695645587d7488e4bc41fb9559bd1a0d94a829de0c00cdf3f2",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-025",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent",
      "statement_hash": "de1f218161ee2974f133375abcf3aef132a9d6336a1145e25977f6b8d824860d",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-026",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming",
      "statement_hash": "813374a6c2a248998090e98f5558a343ad992a9977c44728357b0190e8e9d690",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-027",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output",
      "statement_hash": "0f5cf6810340be30e9f3dec17291298f8380fa3dcd85ceb867ca2f817af1893c",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-028",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport",
      "statement_hash": "1e83d64819dda55b473d24061fad1e67f430ea01c6a350427d13c166cee8e19e",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-029",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant",
      "statement_hash": "da7a0e330ee487d4455c7844eb429e3c9482145353e9c097b8d3ae7d017832c4",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-030",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation",
      "statement_hash": "c905e5886ebd470a65404608f799cc10d8764d3cb8111c2148480b81fb991c36",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-031",
      "lean_declaration": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness",
      "statement_hash": "6bb40e903f1ae66372f52354d3637c4ad92a6618767cfda9c77157394465e4c2",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-032",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence",
      "statement_hash": "56df92f7fc62e949c00699d2ab6b8606a07ffadc9bffe9f43963652de38d1922",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-033",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate",
      "statement_hash": "783c4c88adb3ba65f754a6ef7551fbf4103770fc9b44aec28269fbe61143e7bf",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-034",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "statement_hash": "9b7e5fa5e191bc4d4d0a882307ebfebe115e99250f85088b20f4f417172aa653",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-037",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate",
      "statement_hash": "a5106c3bfac4fe6980f6af5e8d1f94d5a8e6ea1cd2d226d560ef346662e17767",
      "axioms": [
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-038",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate",
      "statement_hash": "0af3c7f918539447027f6bf6bf1f1d2516937cedcc4e69a229b2ca618031506a",
      "axioms": [
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-039",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence",
      "statement_hash": "a3ef9796c90de39a0a34ce2e763203bf21f722f6b27f7581f6bdbbb640abe6e4",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-040",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
      "statement_hash": "17b320836bb0f7fd26c24b32b76ede26eb72fdb831b6360c49702ed6051f5bdc",
      "axioms": [
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-041",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness",
      "statement_hash": "856616c62323206fa2c4a4bf840655e80b9b578cb8fc3748668dceb8f7fdaa63",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-042",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness",
      "statement_hash": "f6a4fd99c1bac251217b9b86b4c38dcd79232c83f0a510398838e868ed67ea41",
      "axioms": [],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-043",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow",
      "statement_hash": "0eb32dc881ce4b352f0f79f6c9d11bd41b31fb6827e579c021c135b407eb37c1",
      "axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-044",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow",
      "statement_hash": "9661da711df8c5203c7fb3c556d702e6ceec3747f95be27ddee1425821c4d4f8",
      "axioms": [
        "propext",
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow",
      "paper_index_direct_sentinel": true
    },
    {
      "formal_id": "TSG-ATOM-045",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "statement_hash": "b8b860bfea8f39e225f3d3ed5585e4f3bcce5f53831739cdc6f23192ad0a5d2d",
      "axioms": [
        "Quot.sound"
      ],
      "whitelist_subset": true,
      "audit_command": "#print axioms TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "paper_index_direct_sentinel": true
    }
  ],
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "regeneration_provenance": {
    "fresh_axiom_commands_executed": false,
    "mapped_lean_file_hashes_verified": 146,
    "next_clean_build_gate_pending": true
  }
}


==> formal/build-evidence/clean-build-A.json <==
{
  "schema_version": "1.0",
  "build_id": "A",
  "status": "PASS",
  "isolated_work_directory": "/workspace/scratch/0f7e6f7dcf2b/lean-clean-A.xXx5Qh",
  "source_copy": "rsync -a --exclude=.lake authoritative-formal/ isolated/formal/",
  "preexisting_build_cache_copied": false,
  "network_dependency_fetches": 0,
  "commands": [
    {
      "command": "lake clean",
      "exit_code": 0
    },
    {
      "command": "lake build",
      "exit_code": 0
    },
    {
      "command": "lake env lean PaperIndex.lean",
      "exit_code": 0
    }
  ],
  "lean_version": "Lean (version 4.33.0, x86_64-unknown-linux-gnu, commit d8b18978322de05a8f3dba51ef03cf5461676c17, Release)",
  "lake_version": "Lake version 5.0.0-src+d8b1897 (Lean version 4.33.0)",
  "source_manifest_sha256": "654693df418c084a0b014605b9fb85b259a88e81fe146884beb4f0cd8e403f80",
  "formal_source_config_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
  "build_log_sha256": "66ccc1db461d12ad0110945289237031b66d3de3979827325012bd618e05144b",
  "raw_product_manifest_sha256": "a9f4d1d111d01a8f4db478607af012463e39ad6c2abc85cffa8e47363c15de7d",
  "compiled_product_count": 38,
  "closure_manifest": "formal/build-evidence/closure-manifest-A.json",
  "closure_manifest_sha256": "c2bfd59523bc96b8834ddf856efe1881774e92e9f6c7d8f9f39be93317f26fda",
  "warning_count": 15,
  "fatal_warning_classes_observed": [],
  "forbidden_construct_matches": []
}


==> formal/build-evidence/clean-build-B.json <==
{
  "schema_version": "1.0",
  "build_id": "B",
  "status": "PASS",
  "isolated_work_directory": "/workspace/scratch/0f7e6f7dcf2b/lean-clean-B.Sv1lYa",
  "source_copy": "rsync -a --exclude=.lake authoritative-formal/ isolated/formal/",
  "preexisting_build_cache_copied": false,
  "network_dependency_fetches": 0,
  "commands": [
    {
      "command": "lake clean",
      "exit_code": 0
    },
    {
      "command": "lake build",
      "exit_code": 0
    },
    {
      "command": "lake env lean PaperIndex.lean",
      "exit_code": 0
    }
  ],
  "lean_version": "Lean (version 4.33.0, x86_64-unknown-linux-gnu, commit d8b18978322de05a8f3dba51ef03cf5461676c17, Release)",
  "lake_version": "Lake version 5.0.0-src+d8b1897 (Lean version 4.33.0)",
  "source_manifest_sha256": "654693df418c084a0b014605b9fb85b259a88e81fe146884beb4f0cd8e403f80",
  "formal_source_config_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
  "build_log_sha256": "f726247712d62f617134e59b10cc226c0724c906154d5d022f98f7ce5986913c",
  "raw_product_manifest_sha256": "cd76155ffe3f3ba449963bd981840c90af8a690db2bcbedb98dd23634a82fba4",
  "compiled_product_count": 38,
  "closure_manifest": "formal/build-evidence/closure-manifest-B.json",
  "closure_manifest_sha256": "c2bfd59523bc96b8834ddf856efe1881774e92e9f6c7d8f9f39be93317f26fda",
  "warning_count": 15,
  "fatal_warning_classes_observed": [],
  "forbidden_construct_matches": []
}


==> formal/build-evidence/clean-build-summary.json <==
{
  "schema_version": "1.0",
  "status": "PASS_TWO_ISOLATED_CLEAN_BUILDS",
  "snapshot_id": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
  "snapshot_manifest_sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57",
  "required_build_count": 2,
  "completed_build_count": 2,
  "independent_work_directories": true,
  "source_build_caches_excluded": true,
  "lean_version_exact": "4.33.0",
  "lean_toolchain_sha256": "302cd63c54178885b89e669f33b38f12f4dd7ae7e5cac537b3203e3768d8fb2b",
  "formal_source_config_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
  "source_manifests_byte_identical": true,
  "source_manifest_sha256": "654693df418c084a0b014605b9fb85b259a88e81fe146884beb4f0cd8e403f80",
  "closure_manifests_byte_identical": true,
  "closure_manifest_sha256": "c2bfd59523bc96b8834ddf856efe1881774e92e9f6c7d8f9f39be93317f26fda",
  "raw_product_manifests_byte_identical": false,
  "raw_product_difference_count": 6,
  "raw_product_difference_scope": "Six .olean files embed the distinct absolute temporary build root.",
  "product_normalization": "Replace only the exact equal-length absolute temporary-root prefix with one canonical equal-length placeholder before hashing.",
  "normalized_compiled_product_mismatch_count": 0,
  "normalized_product_set_sha256": "e33087b6bc9e40b3910b69f0de6461451ceb6f42b8ad34a4eefe991c274bfd90",
  "warning_sets_identical": true,
  "warning_count_per_build": 15,
  "sorted_warning_set_sha256": "e65a8df20e5a93389e1e2ea4373d4e620334eab333e25e0377794733a783081e",
  "fatal_warning_classes_observed": [],
  "forbidden_lean_construct_matches": [],
  "snapshot_stability_check": {
    "frozen_inputs_checked": 17,
    "mismatches": [],
    "snapshot_id_recomputed": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
    "snapshot_manifest_sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57"
  },
  "acceptance_tests": {
    "FC8": "PASS",
    "FC16_BUILD_PORTION": "PASS"
  },
  "pdf_qa": "NOT_EXECUTED_IN_THIS_ROUND"
}


==> formal/build-evidence/closure-manifest-A.json <==
{
  "schema_version": "1.0",
  "snapshot_id": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
  "snapshot_manifest_sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57",
  "formal_source_config_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
  "copied_source_manifest_sha256": "654693df418c084a0b014605b9fb85b259a88e81fe146884beb4f0cd8e403f80",
  "formal_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
  "paper_index_sha256": "dc10d182fd5e4249b8c67f92cb69b5057ca9a90f8dc82aa8e9ecd299c891fdcb",
  "lean_toolchain_content": "leanprover/lean4:v4.33.0\n",
  "lean_toolchain_sha256": "302cd63c54178885b89e669f33b38f12f4dd7ae7e5cac537b3203e3768d8fb2b",
  "lean_version": "Lean (version 4.33.0, x86_64-unknown-linux-gnu, commit d8b18978322de05a8f3dba51ef03cf5461676c17, Release)",
  "lake_version": "Lake version 5.0.0-src+d8b1897 (Lean version 4.33.0)",
  "dependency_count": 0,
  "network_dependency_fetches": 0,
  "compiled_olean_and_ilean_product_count": 38,
  "normalized_product_set_sha256": "e33087b6bc9e40b3910b69f0de6461451ceb6f42b8ad34a4eefe991c274bfd90",
  "product_normalization": "Replace the exact 51-byte absolute temporary build-root prefix in each compiled product with one equal-length canonical placeholder before hashing; paths, sizes, and all remaining bytes must agree.",
  "normalized_product_mismatch_count": 0,
  "warning_count": 15,
  "sorted_warning_set_sha256": "e65a8df20e5a93389e1e2ea4373d4e620334eab333e25e0377794733a783081e",
  "fatal_warning_classes_observed": [],
  "forbidden_lean_construct_matches": [],
  "axiom_union": [
    "propext",
    "Quot.sound",
    "Classical.choice"
  ],
  "commands": [
    "lake clean",
    "lake build",
    "lake env lean PaperIndex.lean"
  ],
  "result": "PASS"
}


==> formal/build-evidence/closure-manifest-B.json <==
{
  "schema_version": "1.0",
  "snapshot_id": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
  "snapshot_manifest_sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57",
  "formal_source_config_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
  "copied_source_manifest_sha256": "654693df418c084a0b014605b9fb85b259a88e81fe146884beb4f0cd8e403f80",
  "formal_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
  "paper_index_sha256": "dc10d182fd5e4249b8c67f92cb69b5057ca9a90f8dc82aa8e9ecd299c891fdcb",
  "lean_toolchain_content": "leanprover/lean4:v4.33.0\n",
  "lean_toolchain_sha256": "302cd63c54178885b89e669f33b38f12f4dd7ae7e5cac537b3203e3768d8fb2b",
  "lean_version": "Lean (version 4.33.0, x86_64-unknown-linux-gnu, commit d8b18978322de05a8f3dba51ef03cf5461676c17, Release)",
  "lake_version": "Lake version 5.0.0-src+d8b1897 (Lean version 4.33.0)",
  "dependency_count": 0,
  "network_dependency_fetches": 0,
  "compiled_olean_and_ilean_product_count": 38,
  "normalized_product_set_sha256": "e33087b6bc9e40b3910b69f0de6461451ceb6f42b8ad34a4eefe991c274bfd90",
  "product_normalization": "Replace the exact 51-byte absolute temporary build-root prefix in each compiled product with one equal-length canonical placeholder before hashing; paths, sizes, and all remaining bytes must agree.",
  "normalized_product_mismatch_count": 0,
  "warning_count": 15,
  "sorted_warning_set_sha256": "e65a8df20e5a93389e1e2ea4373d4e620334eab333e25e0377794733a783081e",
  "fatal_warning_classes_observed": [],
  "forbidden_lean_construct_matches": [],
  "axiom_union": [
    "propext",
    "Quot.sound",
    "Classical.choice"
  ],
  "commands": [
    "lake clean",
    "lake build",
    "lake env lean PaperIndex.lean"
  ],
  "result": "PASS"
}


==> formal/compiler-correspondence-metadata.json <==
{
  "schema_version": "1.0",
  "status": "CURRENT_PAPER_REBOUND_TO_HASH_VERIFIED_LEAN_4_33_PROJECTION",
  "normalization_contract": "formal/normalization-contract.json",
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "lean_version": "4.33.0",
  "active_mapping_count": 146,
  "type_hash_semantics": {
    "authoritative_compiler_normal_hash": "lean_type_normal_sha256 is regenerated from the exact elaborated Lean 4.33.0 type under the frozen contract.",
    "legacy_registry_statement_hash": "statement_hash is the SHA-256 of the registry's retained raw lean_pretty_printed_type string; it is byte-reproducible but is not substituted for the compiler-normal hash."
  },
  "entries": [
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2",
      "declaration_kind": "definition",
      "formal_id": "TSG-ACC-001",
      "module": "TypedSlottedEGraphsPaper.ClaimLedger",
      "range": {
        "end": {
          "column": 33,
          "line": 212
        },
        "selection_end": {
          "column": 12,
          "line": 209
        },
        "selection_start": {
          "column": 4,
          "line": 209
        },
        "start": {
          "column": 0,
          "line": 207
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "Nat"
        }
      ],
      "type": "Nat → Nat",
      "used_constants": [
        "HAdd.hAdd",
        "Nat",
        "Nat.log2",
        "OfNat.ofNat",
        "TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2.match_1",
        "Unit",
        "instAddNat",
        "instHAdd",
        "instOfNatNat"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_type_normal": "Nat → Nat",
      "lean_type_normal_sha256": "b0b879081b10d4db0bb0b5342fd04e755305af4417f8fc99b231ba8365e8c44d",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 477,
        "line_end": 484,
        "excerpt_sha256": "b50e326126cb666c72eed9c55eabf30316e5cacee0b7ef24f6ac4e8ec1bebffd"
      },
      "paper_source_normal": "\\ell(s)&=\\operatorname{ceilLog2}(2+s),\\\\ B_T(n)&=S_{\\rm in}\\ell(S_{\\rm in})+L+ P_Q(n)S_K\\ell(S_K). \\end{align*} Here the executable natural-number function is zero at inputs $0$ and $1$. For every $k$, it satisfies $\\ell(k)=\\lfloor\\log_2(k+1)\\rfloor+1$.",
      "paper_source_normal_sha256": "df261062a2ceb7d9a40a0263a2275899ccab3b36de05b0476bcc43b732dccdcb",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "a",
          "type": "Nat"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.structuralComputationBudget",
      "declaration_kind": "definition",
      "formal_id": "TSG-ACC-002",
      "module": "TypedSlottedEGraphsPaper.ClaimLedger",
      "range": {
        "end": {
          "column": 58,
          "line": 218
        },
        "selection_end": {
          "column": 31,
          "line": 215
        },
        "selection_start": {
          "column": 4,
          "line": 215
        },
        "start": {
          "column": 0,
          "line": 214
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "inputSize",
          "type": "Nat"
        },
        {
          "binder_info": "explicit",
          "name": "pathLength",
          "type": "Nat"
        },
        {
          "binder_info": "explicit",
          "name": "canonicalWork",
          "type": "Nat"
        },
        {
          "binder_info": "explicit",
          "name": "kernelSize",
          "type": "Nat"
        }
      ],
      "type": "Nat → Nat → Nat → Nat → Nat",
      "used_constants": [
        "HAdd.hAdd",
        "HMul.hMul",
        "Nat",
        "OfNat.ofNat",
        "TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2",
        "instAddNat",
        "instHAdd",
        "instHMul",
        "instMulNat",
        "instOfNatNat"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_type_normal": "Nat → Nat → Nat → Nat → Nat",
      "lean_type_normal_sha256": "b12e7e36e517409da08cd6b893a01f8b0059b6271ac764aebf2aeb5ccd4bcdf8",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 467,
        "line_end": 480,
        "excerpt_sha256": "af07fb7e5494e85922a0281ef79ad4893578c05d8c8de18ed60df5012be1e849"
      },
      "paper_source_normal": "\\leanref{TSG-DEF-014}{TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor} Let $S_{\\rm in}$ be expanded input size, $S_K$ kernel size, $L$ retained provenance length, $\\operatorname{InvOcc}$ the multiset of leader-invocation occurrences, and $\\operatorname{BlockOcc}$ the block occurrences. To expose the sources of combinatorial work, define the reporting factor and budget \\begin{align*} P_Q(n)&=\\left(\\prod_\\tau|\\Delta_{n,\\tau}|!\\right) \\left(\\prod_{(\\beta,o)\\in\\operatorname{BlockOcc}}|\\operatorname{Aut}(\\beta)|\\right)\\\\[-2pt] &\\qquad\\cdot\\left(1+\\sum_{m*\\ell\\in\\operatorname{InvOcc}}|G_\\ell|\\right),\\\\ \\leanref{TSG-ACC-001}{TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2} \\ell(s)&=\\operatorname{ceilLog2}(2+s),\\\\ B_T(n)&=S_{\\rm in}\\ell(S_{\\rm in})+L+ P_Q(n)S_K\\ell(S_K).",
      "paper_source_normal_sha256": "ff30701f0317d6e4a4159e022a6a592943d05a7383200740ebb6a0814f837ee9",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "inputSize",
          "type": "Nat"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "pathLength",
          "type": "Nat"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "canonicalWork",
          "type": "Nat"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "kernelSize",
          "type": "Nat"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ACC-001",
          "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.auxiliaryKernelWorkspaceBudget",
      "declaration_kind": "definition",
      "formal_id": "TSG-ACC-003",
      "module": "TypedSlottedEGraphsPaper.ClaimLedger",
      "range": {
        "end": {
          "column": 73,
          "line": 221
        },
        "selection_end": {
          "column": 34,
          "line": 221
        },
        "selection_start": {
          "column": 4,
          "line": 221
        },
        "start": {
          "column": 0,
          "line": 220
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "kernelSize",
          "type": "Nat"
        }
      ],
      "type": "Nat → Nat",
      "used_constants": [
        "Nat"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_type_normal": "Nat → Nat",
      "lean_type_normal_sha256": "b0b879081b10d4db0bb0b5342fd04e755305af4417f8fc99b231ba8365e8c44d",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 485,
        "line_end": 489,
        "excerpt_sha256": "8e95151a669e4bd402f6affb439d02831a42d27cce9179715b38f90dd5e68d84"
      },
      "paper_source_normal": "\\leanref{TSG-ACC-004}{TypedSlottedEGraphsPaper.ClaimLedger.returnedStructuralRecordBudget} The budget uses comparison sorting and charges map operations to encoded sizes; its intended auxiliary and returned-record budgets are $S_K$ and $S_K+L$, excluding input, stored groups, and materialized replay certificates.",
      "paper_source_normal_sha256": "a56e724ce2764a198d4776eb6c1c39a97eed96fff0c11881ebc356b5fac47328",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "kernelSize",
          "type": "Nat"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.returnedStructuralRecordBudget",
      "declaration_kind": "definition",
      "formal_id": "TSG-ACC-004",
      "module": "TypedSlottedEGraphsPaper.ClaimLedger",
      "range": {
        "end": {
          "column": 25,
          "line": 226
        },
        "selection_end": {
          "column": 34,
          "line": 225
        },
        "selection_start": {
          "column": 4,
          "line": 225
        },
        "start": {
          "column": 0,
          "line": 223
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "kernelSize",
          "type": "Nat"
        },
        {
          "binder_info": "explicit",
          "name": "pathLength",
          "type": "Nat"
        }
      ],
      "type": "Nat → Nat → Nat",
      "used_constants": [
        "HAdd.hAdd",
        "Nat",
        "instAddNat",
        "instHAdd"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_type_normal": "Nat → Nat → Nat",
      "lean_type_normal_sha256": "17f828c0761a02d0a8b1dff41cabbf24a2edb7c2295812a41d23a8388f1bd541",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 486,
        "line_end": 489,
        "excerpt_sha256": "e592ddbabf96d1cd6eadb6f99d322603518de3f28efa9313d9bde0f6eab70bf7"
      },
      "paper_source_normal": "The budget uses comparison sorting and charges map operations to encoded sizes; its intended auxiliary and returned-record budgets are $S_K$ and $S_K+L$, excluding input, stored groups, and materialized replay certificates.",
      "paper_source_normal_sha256": "e224f948707502904ff2b5e33ab21fe09e492084153b0bd860b0bba250f8b646",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "kernelSize",
          "type": "Nat"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "pathLength",
          "type": "Nat"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract.mk",
          "type": "{Input Candidate Record Shape : Type u} →\n  [inst : Std.LinearOrderPackage.{u} Candidate] →\n    (candidates : Input → List.{u} Candidate) →\n      (∀ (input : Input), Ne.{u + 1} (candidates input) List.nil.{u}) →\n        (complete : Input → Candidate → Prop) →\n          (∀ (input : Input) (candidate : Candidate),\n              Membership.mem.{u, u} (candidates input) candidate → complete input candidate) →\n            (∀ (input : Input) (candidate : Candidate),\n                complete input candidate → Membership.mem.{u, u} (candidates input) candidate) →\n              (selected : Input → Candidate) →\n                (∀ (input : Input), Membership.mem.{u, u} (candidates input) (selected input)) →\n                  (∀ (input : Input) (candidate : Candidate),\n                      Membership.mem.{u, u} (candidates input) candidate → LE.le.{u} (selected input) candidate) →\n                    (canonicalize : Input → Record) →\n                      (candidateOf : Record → Candidate) →\n                        (∀ (input : Input), Eq.{u + 1} (candidateOf (canonicalize input)) (selected input)) →\n                          (shapeOf : Record → Shape) →\n                            (collisionKey : Input → Shape) →\n                              (∀ (input : Input), Eq.{u + 1} (collisionKey input) (shapeOf (canonicalize input))) →\n                                TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract.{u}\n                                  Input Candidate Record Shape"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract",
      "declaration_kind": "inductive",
      "formal_id": "TSG-ALG-002",
      "module": "TypedSlottedEGraphsPaper.ClaimLedger",
      "range": {
        "end": {
          "column": 53,
          "line": 156
        },
        "selection_end": {
          "column": 57,
          "line": 135
        },
        "selection_start": {
          "column": 10,
          "line": 135
        },
        "start": {
          "column": 0,
          "line": 132
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "Input",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "Candidate",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "Record",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "Shape",
          "type": "Type u"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} Candidate"
        }
      ],
      "type": "Type u → (Candidate : Type u) → Type u → Type u → [Std.LinearOrderPackage.{u} Candidate] → Type u",
      "used_constants": [
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract.mk"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_type_normal": "Type u → (Candidate : Type u) → Type u → Type u → [Std.LinearOrderPackage.{u} Candidate] → Type u",
      "lean_type_normal_sha256": "8f4e15447acec073350e097acd8dbecfbbea7525afd698e9f4e288bf357d7ea7",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 459,
        "line_end": 465,
        "excerpt_sha256": "8d32b8b17397f7f8761940083555decfbcd0e11e0de8342b21470732dc9b6759"
      },
      "paper_source_normal": "The checked canonicalization contract takes a finite candidate list that is extensionally complete in both directions, selects a present least candidate, and returns a record whose candidate is exactly that selection. The selected candidate is therefore complete, and only the returned shape projection is a collision key. Producing that list by recursive typed-bijection and local- orbit enumeration is a separate refinement obligation.",
      "paper_source_normal_sha256": "293ccf244c754fec9bf41864b842de90593423712c153c0add556f5e9db17edb",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "Input",
          "type": "Type u"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "Candidate",
          "type": "Type u"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "Record",
          "type": "Type u"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "Shape",
          "type": "Type u"
        }
      ],
      "instance_telescope": [
        {
          "index": 5,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} Candidate"
        }
      ],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract",
      "declaration_kind": "definition",
      "formal_id": "TSG-ALG-003",
      "module": "TypedSlottedEGraphsPaper.ClaimLedger",
      "range": {
        "end": {
          "column": 37,
          "line": 47
        },
        "selection_end": {
          "column": 51,
          "line": 44
        },
        "selection_start": {
          "column": 7,
          "line": 44
        },
        "start": {
          "column": 0,
          "line": 42
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L →\n      TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L → Type x",
      "used_constants": [
        "TypedSlottedEGraphsPaper.ObligationComposition",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L → TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L → Type x",
      "lean_type_normal_sha256": "a5e60d45c813d7f88347555a96ff9394849981ade15171df2ef6b9379bd99464",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 494,
        "line_end": 500,
        "excerpt_sha256": "fae428eaf164ae01a5cc3a033dc935eb10b4d3b7c69b45ce0f4034bf12077ff9"
      },
      "paper_source_normal": "\\leanref{TSG-ALG-004}{TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract} The intended producer allocates $\\Delta_n$, gates collision union on the two source-to-kernel certificates and a directed (PC) certificate, and treats support shrinkage as an explicit interface restriction. These are producer obligations: the trace theorem consumes only certified obligation additions, rekeys, compositions, and removals, not allocation, hashing, or a dirty-set algorithm.",
      "paper_source_normal_sha256": "16b85549a826fad48c4689a5719d9c0629aca4ae25e9a5a60071d53fba158a8e",
      "explicit_telescope": [
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract",
      "declaration_kind": "definition",
      "formal_id": "TSG-ALG-004",
      "module": "TypedSlottedEGraphsPaper.ClaimLedger",
      "range": {
        "end": {
          "column": 34,
          "line": 54
        },
        "selection_end": {
          "column": 52,
          "line": 51
        },
        "selection_start": {
          "column": 7,
          "line": 51
        },
        "start": {
          "column": 0,
          "line": 49
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L →\n      TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L → Type x",
      "used_constants": [
        "TypedSlottedEGraphsPaper.ObligationAddition",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L → TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L → Type x",
      "lean_type_normal_sha256": "a5e60d45c813d7f88347555a96ff9394849981ade15171df2ef6b9379bd99464",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 495,
        "line_end": 500,
        "excerpt_sha256": "6e706c6e2bec59d433d2b45467de6ab8cf0f76c5ff83434cb979026f7a118a01"
      },
      "paper_source_normal": "The intended producer allocates $\\Delta_n$, gates collision union on the two source-to-kernel certificates and a directed (PC) certificate, and treats support shrinkage as an explicit interface restriction. These are producer obligations: the trace theorem consumes only certified obligation additions, rekeys, compositions, and removals, not allocation, hashing, or a dirty-set algorithm.",
      "paper_source_normal_sha256": "7928173ea615fe0e7826d22554dbc7516433be5652d00b2ec11ab5c52a5e1b02",
      "explicit_telescope": [
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ALG-005",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 47,
          "line": 326
        },
        "selection_end": {
          "column": 53,
          "line": 314
        },
        "selection_start": {
          "column": 8,
          "line": 314
        },
        "start": {
          "column": 0,
          "line": 311
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Term",
          "type": "Nat → Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Label",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "Label → Sigma.{0, u} Term"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "Label → Sigma.{0, u} Term"
        },
        {
          "binder_info": "explicit",
          "name": "E",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.{u, v} Term Label source target"
        },
        {
          "binder_info": "implicit",
          "name": "n",
          "type": "Nat"
        },
        {
          "binder_info": "explicit",
          "name": "input",
          "type": "Term n"
        }
      ],
      "type": "∀ {Term : Nat → Type u} {Label : Type v} {source target : Label → Sigma.{0, u} Term}\n  (E : TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.{u, v} Term Label source target) {n : Nat}\n  (input : Term n),\n  have r := TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.run.{u, v} E input;\n  Function.Injective.{1, 1}\n      (TypedSlottedEGraphsPaper.ProfileRules.FinEmbedding.toFun\n        (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.inclusion.{u, v} r)) ∧\n    ∀ {Meaning : Type w}\n      (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning),\n      Eq.{w + 1} (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} n input))\n        (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I\n          (Sigma.mk.{0, u} (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize.{u, v} r)\n            (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel.{u, v} r)))",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "Fin",
        "Function.Injective",
        "Nat",
        "Sigma",
        "Sigma.mk",
        "TypedSlottedEGraphsPaper.ProfileRules.FinEmbedding.injective",
        "TypedSlottedEGraphsPaper.ProfileRules.FinEmbedding.toFun",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.run",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.inclusion",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.trace",
        "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter",
        "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote",
        "TypedSlottedEGraphsPaper.ProfileRules.replayTrace",
        "id"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {Term : Nat → Type u} {Label : Type v} {source target : Label → Sigma.{0, u} Term} (E : TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.{u, v} Term Label source target) {n : Nat} (input : Term n), have r := TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.run.{u, v} E input; Function.Injective.{1, 1} (TypedSlottedEGraphsPaper.ProfileRules.FinEmbedding.toFun (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.inclusion.{u, v} r)) ∧ ∀ {Meaning : Type w} (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning), Eq.{w + 1} (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} n input)) (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize.{u, v} r) (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel.{u, v} r)))",
      "lean_type_normal_sha256": "2c76c5f2ca49fd6275e0bb71e71d6f5173a3bb6a520d364113d10b8461d0a21a",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 141,
        "line_end": 144,
        "excerpt_sha256": "0b9deb17dc9762922449ea6a7b78094f3f9b176cd7eec150c79b6983eb2ac657"
      },
      "paper_source_normal": "\\textsc{alg-005} says that an abstract kernel extractor's returned finite inclusion is injective and that its trace replays to endpoint-denotation equality under a supplied interpreter.",
      "paper_source_normal_sha256": "799722bfc2532a6d007f53177675dd2bf5df16131b815d22d44cf55cc93e95d6",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "E",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.{u, v} Term Label source target"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "input",
          "type": "Term n"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG006CompleteCanonPseudocodeContract",
      "declaration_kind": "definition",
      "formal_id": "TSG-ALG-006",
      "module": "TypedSlottedEGraphsPaper.ClaimLedger",
      "range": {
        "end": {
          "column": 78,
          "line": 163
        },
        "selection_end": {
          "column": 47,
          "line": 160
        },
        "selection_start": {
          "column": 7,
          "line": 160
        },
        "start": {
          "column": 0,
          "line": 158
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "Input",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "Candidate",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "Record",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "Shape",
          "type": "Type u"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} Candidate"
        }
      ],
      "type": "Type u → (Candidate : Type u) → Type u → Type u → [Std.LinearOrderPackage.{u} Candidate] → Type u",
      "used_constants": [
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_type_normal": "Type u → (Candidate : Type u) → Type u → Type u → [Std.LinearOrderPackage.{u} Candidate] → Type u",
      "lean_type_normal_sha256": "8f4e15447acec073350e097acd8dbecfbbea7525afd698e9f4e288bf357d7ea7",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 145,
        "line_end": 151,
        "excerpt_sha256": "896dec834faec5edcf5573e1840bb1b4d67a5004c5246cddd3f65d5b9b96da55"
      },
      "paper_source_normal": "\\textsc{alg-006} uses an extensionally complete nonempty finite candidate list: every enumerated candidate is admissible, every admissible candidate is enumerated, the selected candidate is present and least, the returned record contains exactly it, and the collision key projects only the returned shape. These are finite-presentation contracts, not a proof that the concrete $Q_{\\mathcal G}$ enumerator has them.",
      "paper_source_normal_sha256": "8323f5b395c7730296864831814f36601c40b168fa1d958d3725480de4b7ead1",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "Input",
          "type": "Type u"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "Candidate",
          "type": "Type u"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "Record",
          "type": "Type u"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "Shape",
          "type": "Type u"
        }
      ],
      "instance_telescope": [
        {
          "index": 5,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} Candidate"
        }
      ],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ALG-002",
          "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ALG-007",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 21,
          "line": 356
        },
        "selection_end": {
          "column": 59,
          "line": 348
        },
        "selection_start": {
          "column": 8,
          "line": 348
        },
        "start": {
          "column": 0,
          "line": 345
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Term",
          "type": "Nat → Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Label",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Meaning",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "Label → Sigma.{0, u} Term"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "Label → Sigma.{0, u} Term"
        },
        {
          "binder_info": "explicit",
          "name": "I",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning"
        },
        {
          "binder_info": "implicit",
          "name": "n",
          "type": "Nat"
        },
        {
          "binder_info": "implicit",
          "name": "k",
          "type": "Nat"
        },
        {
          "binder_info": "implicit",
          "name": "input",
          "type": "Term n"
        },
        {
          "binder_info": "implicit",
          "name": "kernel",
          "type": "Term k"
        },
        {
          "binder_info": "explicit",
          "name": "trace",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.StructuralTrace.{u, v} Label source target (Sigma.mk.{0, u} n input)\n  (Sigma.mk.{0, u} k kernel)"
        }
      ],
      "type": "∀ {Term : Nat → Type u} {Label : Type v} {Meaning : Type w} {source target : Label → Sigma.{0, u} Term}\n  (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning) {n k : Nat}\n  {input : Term n} {kernel : Term k}\n  (trace :\n    TypedSlottedEGraphsPaper.ProfileRules.StructuralTrace.{u, v} Label source target (Sigma.mk.{0, u} n input)\n      (Sigma.mk.{0, u} k kernel)),\n  Eq.{w + 1} (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} n input))\n    (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} k kernel))",
      "used_constants": [
        "Eq",
        "Nat",
        "Sigma",
        "Sigma.mk",
        "TypedSlottedEGraphsPaper.ProfileRules.StructuralTrace",
        "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter",
        "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote",
        "TypedSlottedEGraphsPaper.ProfileRules.replayTrace"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {Term : Nat → Type u} {Label : Type v} {Meaning : Type w} {source target : Label → Sigma.{0, u} Term} (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning) {n k : Nat} {input : Term n} {kernel : Term k} (trace : TypedSlottedEGraphsPaper.ProfileRules.StructuralTrace.{u, v} Label source target (Sigma.mk.{0, u} n input) (Sigma.mk.{0, u} k kernel)), Eq.{w + 1} (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} n input)) (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} k kernel))",
      "lean_type_normal_sha256": "aea637c32c4bfa2fa836090c72284c4a4f703b749304ab7cdb5340cce0bc310f",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 152,
        "line_end": 154,
        "excerpt_sha256": "54ddcbe9c1c7671ac7411d3539b4b10ad5f00a217d376c40c5ea8eaa4677bcf6"
      },
      "paper_source_normal": "\\textsc{alg-007} says that a structural trace between two dependent sigma endpoints replays to equality under a supplied interpreter.",
      "paper_source_normal_sha256": "d2301a0a22ace363603633b1fd5e57db4b583b1a12e86136852456ddb51bccd2",
      "explicit_telescope": [
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "I",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "trace",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.StructuralTrace.{u, v} Label source target (Sigma.mk.{0, u} n input)\n  (Sigma.mk.{0, u} k kernel)"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg008_certifiedCanonWrapperPseudocodeContract",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ALG-008",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 47,
          "line": 388
        },
        "selection_end": {
          "column": 57,
          "line": 379
        },
        "selection_start": {
          "column": 8,
          "line": 379
        },
        "start": {
          "column": 0,
          "line": 377
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Term",
          "type": "Nat → Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Label",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Meaning",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "Label → Sigma.{0, u} Term"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "Label → Sigma.{0, u} Term"
        },
        {
          "binder_info": "implicit",
          "name": "Shape",
          "type": "Type"
        },
        {
          "binder_info": "implicit",
          "name": "n",
          "type": "Nat"
        },
        {
          "binder_info": "implicit",
          "name": "input",
          "type": "Term n"
        },
        {
          "binder_info": "explicit",
          "name": "r",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.{u, v, 0} Term Label source target Shape n input"
        },
        {
          "binder_info": "explicit",
          "name": "I",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning"
        }
      ],
      "type": "∀ {Term : Nat → Type u} {Label : Type v} {Meaning : Type w} {source target : Label → Sigma.{0, u} Term} {Shape : Type}\n  {n : Nat} {input : Term n}\n  (r : TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.{u, v, 0} Term Label source target Shape n input)\n  (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning),\n  Eq.{max (u + 1) (v + 1)}\n      (TypedSlottedEGraphsPaper.ProfileRules.CertifiedCanonicalOutput.structural.{u, v, 0, w}\n        (TypedSlottedEGraphsPaper.ProfileRules.certifiedCanon.{u, v, w} r I))\n      r ∧\n    Eq.{w + 1} (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} n input))\n      (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I\n        (Sigma.mk.{0, u}\n          (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize.{u, v}\n            (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.toKernelTraceResult.{u, v, 0} r))\n          (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel.{u, v}\n            (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.toKernelTraceResult.{u, v, 0} r))))",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "Nat",
        "Sigma",
        "Sigma.mk",
        "TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord",
        "TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.toKernelTraceResult",
        "TypedSlottedEGraphsPaper.ProfileRules.CertifiedCanonicalOutput.certificate",
        "TypedSlottedEGraphsPaper.ProfileRules.CertifiedCanonicalOutput.structural",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel",
        "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter",
        "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote",
        "TypedSlottedEGraphsPaper.ProfileRules.certifiedCanon",
        "rfl"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {Term : Nat → Type u} {Label : Type v} {Meaning : Type w} {source target : Label → Sigma.{0, u} Term} {Shape : Type} {n : Nat} {input : Term n} (r : TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.{u, v, 0} Term Label source target Shape n input) (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning), Eq.{max (u + 1) (v + 1)} (TypedSlottedEGraphsPaper.ProfileRules.CertifiedCanonicalOutput.structural.{u, v, 0, w} (TypedSlottedEGraphsPaper.ProfileRules.certifiedCanon.{u, v, w} r I)) r ∧ Eq.{w + 1} (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} n input)) (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize.{u, v} (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.toKernelTraceResult.{u, v, 0} r)) (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel.{u, v} (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.toKernelTraceResult.{u, v, 0} r))))",
      "lean_type_normal_sha256": "ff378f5257fb5a7344b77d865e2888b6199716890390085b14a50e38828c3651",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 155,
        "line_end": 157,
        "excerpt_sha256": "0b5db7fb71af7eac089ef15e06561f479d66ee3e9c062c2f5a8a139a8a6f99ca"
      },
      "paper_source_normal": "\\textsc{alg-008} says that the certified wrapper preserves its input structural record and adds that replayed equality.",
      "paper_source_normal_sha256": "6715a70d10fe6cd3f5d4b59cf2585c612d8404d44205960a4e5c5cf064e249a2",
      "explicit_telescope": [
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "r",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.{u, v, 0} Term Label source target Shape n input"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "I",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg009_canonLeaderPortPseudocodeContract",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ALG-009",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 37,
          "line": 519
        },
        "selection_end": {
          "column": 51,
          "line": 516
        },
        "selection_start": {
          "column": 8,
          "line": 516
        },
        "start": {
          "column": 0,
          "line": 512
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Atom",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "C",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.PortQuotientConfig.{u} Atom"
        },
        {
          "binder_info": "explicit",
          "name": "p",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.QuotientPort.{u} Atom"
        }
      ],
      "type": "∀ {Atom : Type u} (C : TypedSlottedEGraphsPaper.ProfileRules.PortQuotientConfig.{u} Atom)\n  (p : TypedSlottedEGraphsPaper.ProfileRules.QuotientPort.{u} Atom),\n  TypedSlottedEGraphsPaper.ProfileRules.PortQuotient.{u} C p\n    (TypedSlottedEGraphsPaper.ProfileRules.canonLeaderPortAbstract.{u} C p)",
      "used_constants": [
        "TypedSlottedEGraphsPaper.ProfileRules.PortQuotient",
        "TypedSlottedEGraphsPaper.ProfileRules.PortQuotientConfig",
        "TypedSlottedEGraphsPaper.ProfileRules.QuotientPort",
        "TypedSlottedEGraphsPaper.ProfileRules.canonLeaderPortAbstract",
        "TypedSlottedEGraphsPaper.ProfileRules.canonLeaderPortAbstract_correct"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {Atom : Type u} (C : TypedSlottedEGraphsPaper.ProfileRules.PortQuotientConfig.{u} Atom) (p : TypedSlottedEGraphsPaper.ProfileRules.QuotientPort.{u} Atom), TypedSlottedEGraphsPaper.ProfileRules.PortQuotient.{u} C p (TypedSlottedEGraphsPaper.ProfileRules.canonLeaderPortAbstract.{u} C p)",
      "lean_type_normal_sha256": "40e472cff627162a10242234ec14cf76e9e1d8a8e11539312c336440ba8d9f65",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 158,
        "line_end": 167,
        "excerpt_sha256": "e6a58d0ced539350244d256f9e6f3bd789d4a6230ad692d615762f46e9584ecd"
      },
      "paper_source_normal": "Finally, \\textsc{alg-009} proves constructor-by-constructor that the abstract recursive function realizes its independently defined \\emph{untyped} $\\operatorname{PortQuotient}$ relation: slots are mapped, invocation candidates are passed to the defined $\\operatorname{leastByKey}$ function, sequence and bag lists are recursively mapped, set lists are deduplicated by key, unary binders recurse, and a block applies the same function to its supplied candidates. It does not prove typed-schema admissibility, graph lookup, or completeness of the supplied invocation or block candidates.",
      "paper_source_normal_sha256": "98643724fba6a166f48cbe12571961c4276cd243f975b61d4eb81bfa4416ab70",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "C",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.PortQuotientConfig.{u} Atom"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "p",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.QuotientPort.{u} Atom"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp001_kernelTraceReplayContract",
      "declaration_kind": "theorem",
      "formal_id": "TSG-APP-001",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 38,
          "line": 146
        },
        "selection_end": {
          "column": 43,
          "line": 134
        },
        "selection_start": {
          "column": 8,
          "line": 134
        },
        "start": {
          "column": 0,
          "line": 131
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Term",
          "type": "Nat → Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Label",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Meaning₁",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Meaning₂",
          "type": "Type"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "Label → Sigma.{0, u} Term"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "Label → Sigma.{0, u} Term"
        },
        {
          "binder_info": "explicit",
          "name": "E",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.{u, v} Term Label source target"
        },
        {
          "binder_info": "explicit",
          "name": "I",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning₁"
        },
        {
          "binder_info": "explicit",
          "name": "J",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, 0} Label source target Meaning₂"
        },
        {
          "binder_info": "implicit",
          "name": "n",
          "type": "Nat"
        },
        {
          "binder_info": "explicit",
          "name": "input",
          "type": "Term n"
        }
      ],
      "type": "∀ {Term : Nat → Type u} {Label : Type v} {Meaning₁ : Type w} {Meaning₂ : Type}\n  {source target : Label → Sigma.{0, u} Term}\n  (E : TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.{u, v} Term Label source target)\n  (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning₁)\n  (J : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, 0} Label source target Meaning₂) {n : Nat}\n  (input : Term n),\n  have r := TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.run.{u, v} E input;\n  Eq.{w + 1} (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} n input))\n      (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I\n        (Sigma.mk.{0, u} (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize.{u, v} r)\n          (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel.{u, v} r))) ∧\n    Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, 0} J (Sigma.mk.{0, u} n input))\n      (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, 0} J\n        (Sigma.mk.{0, u} (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize.{u, v} r)\n          (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel.{u, v} r)))",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "Nat",
        "Sigma",
        "Sigma.mk",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.run",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.trace",
        "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter",
        "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote",
        "TypedSlottedEGraphsPaper.ProfileRules.replayTrace",
        "id"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {Term : Nat → Type u} {Label : Type v} {Meaning₁ : Type w} {Meaning₂ : Type} {source target : Label → Sigma.{0, u} Term} (E : TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.{u, v} Term Label source target) (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning₁) (J : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, 0} Label source target Meaning₂) {n : Nat} (input : Term n), have r := TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.run.{u, v} E input; Eq.{w + 1} (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} n input)) (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize.{u, v} r) (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel.{u, v} r))) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, 0} J (Sigma.mk.{0, u} n input)) (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, 0} J (Sigma.mk.{0, u} (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize.{u, v} r) (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel.{u, v} r)))",
      "lean_type_normal_sha256": "c96c053e1d70df49eba3d07e054a82f0bb0195c8641747bea43021d3e0b27032",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 60,
        "line_end": 70,
        "excerpt_sha256": "b965b84b808270dfaa3d98fcfefec5179f597a48726e44562e06b3a64d6f7d99"
      },
      "paper_source_normal": "The exact formal claim \\textsc{app-001} uses an indexed trace interface. For an indexed family $\\mathsf{Term}:\\mathbb N\\to\\mathsf{Type}$, an extractor returns an effective size $k$, a kernel in $\\mathsf{Term}(k)$, and a structural trace with dependent endpoints $\\langle n,\\mathit{input}\\rangle$ and $\\langle k,\\mathit{kernel}\\rangle$. For any two trace interpreters, each supplying an equality for every trace label, replay proves equality of the corresponding endpoint denotations. This theorem neither identifies those equalities with the paper's $\\operatorname{EqCert}$ type nor proves that Java extraction emits the required trace; those are separate refinement obligations.",
      "paper_source_normal_sha256": "87b2417cb2cd500da2744ecdecf0d36119199e1ca77f5f67ed0d42d9782dfde7",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "E",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.{u, v} Term Label source target"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "I",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning₁"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "J",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, 0} Label source target Meaning₂"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "input",
          "type": "Term n"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp002_completeCanonicalRecords",
      "declaration_kind": "theorem",
      "formal_id": "TSG-APP-002",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 50,
          "line": 186
        },
        "selection_end": {
          "column": 42,
          "line": 175
        },
        "selection_start": {
          "column": 8,
          "line": 175
        },
        "start": {
          "column": 0,
          "line": 173
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Term",
          "type": "Nat → Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Label",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "Label → Sigma.{0, u} Term"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "Label → Sigma.{0, u} Term"
        },
        {
          "binder_info": "implicit",
          "name": "Shape",
          "type": "Type"
        },
        {
          "binder_info": "implicit",
          "name": "n",
          "type": "Nat"
        },
        {
          "binder_info": "implicit",
          "name": "input",
          "type": "Term n"
        },
        {
          "binder_info": "explicit",
          "name": "r",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.{u, v, 0} Term Label source target Shape n input"
        }
      ],
      "type": "∀ {Term : Nat → Type u} {Label : Type v} {source target : Label → Sigma.{0, u} Term} {Shape : Type} {n : Nat}\n  {input : Term n}\n  (r :\n    TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.{u, v, 0} Term Label source target Shape n input),\n  Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.ambientTransport.{u, v, 0} r)\n      (TypedSlottedEGraphsPaper.ProfileRules.FinEmbedding.comp\n        (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.inclusion.{u, v}\n          (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.toKernelTraceResult.{u, v, 0} r))\n        (TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.toEmbedding\n          (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.shapeWitness.{u, v, 0} r))) ∧\n    Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.collisionKey.{u, v, 0} r)\n        (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.shape.{u, v, 0} r) ∧\n      ∀ {Meaning : Type w}\n        (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning),\n        Eq.{w + 1} (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} n input))\n          (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I\n            (Sigma.mk.{0, u}\n              (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize.{u, v}\n                (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.toKernelTraceResult.{u, v, 0} r))\n              (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel.{u, v}\n                (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.toKernelTraceResult.{u, v, 0} r))))",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "Nat",
        "Sigma",
        "Sigma.mk",
        "TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord",
        "TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.ambientTransport",
        "TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.collisionKey",
        "TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.shape",
        "TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.shapeWitness",
        "TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.toKernelTraceResult",
        "TypedSlottedEGraphsPaper.ProfileRules.FinEmbedding",
        "TypedSlottedEGraphsPaper.ProfileRules.FinEmbedding.comp",
        "TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.toEmbedding",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.inclusion",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel",
        "TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.trace",
        "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter",
        "TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote",
        "TypedSlottedEGraphsPaper.ProfileRules.replayTrace",
        "rfl"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {Term : Nat → Type u} {Label : Type v} {source target : Label → Sigma.{0, u} Term} {Shape : Type} {n : Nat} {input : Term n} (r : TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.{u, v, 0} Term Label source target Shape n input), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.ambientTransport.{u, v, 0} r) (TypedSlottedEGraphsPaper.ProfileRules.FinEmbedding.comp (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.inclusion.{u, v} (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.toKernelTraceResult.{u, v, 0} r)) (TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.toEmbedding (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.shapeWitness.{u, v, 0} r))) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.collisionKey.{u, v, 0} r) (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.shape.{u, v, 0} r) ∧ ∀ {Meaning : Type w} (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning), Eq.{w + 1} (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} n input)) (TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.denote.{u, v, w} I (Sigma.mk.{0, u} (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.effectiveSize.{u, v} (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.toKernelTraceResult.{u, v, 0} r)) (TypedSlottedEGraphsPaper.ProfileRules.KernelTraceResult.kernel.{u, v} (TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.toKernelTraceResult.{u, v, 0} r))))",
      "lean_type_normal_sha256": "2a2c342333cdfc30d81c9d32aae48712a62566902bf48060bdda3a3ef4d1e871",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 109,
        "line_end": 123,
        "excerpt_sha256": "3779ca270bf655d4edd4a82a8d1839b1391779976ba0ea7cf5e432faac037aa2"
      },
      "paper_source_normal": "Figure~\\ref{alg:canon-g} gives the proposed graph-level pseudocode. The exact formal claim \\textsc{app-002} concerns an abstract structural record extending the extractor result with a shape and an effective-size renaming. Its ambient transport is definitionally the inclusion composed with that renaming, and its collision key is definitionally the shape. For any trace interpreter, replay adds only equality of the two endpoint denotations. No completeness of a local orbit, graph insertion behavior, or $\\operatorname{EqCert}$ construction is part of \\textsc{app-002}. The paper tuple \\[ (K_{\\mathcal G}(n),\\operatorname{Shape}_{\\mathcal G}(n),\\sigma_n, \\iota_n,\\omega_n,\\xi_n) \\] is the intended concrete realization of that record; establishing that the Java record realizes it remains an artifact-refinement task.",
      "paper_source_normal_sha256": "51cf4e44d703165999cc344dc111f248b8b1bad9c098118cefefd0086d8c7c91",
      "explicit_telescope": [
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "r",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord.{u, v, 0} Term Label source target Shape n input"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract",
      "declaration_kind": "theorem",
      "formal_id": "TSG-APP-003",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 41,
          "line": 231
        },
        "selection_end": {
          "column": 50,
          "line": 220
        },
        "selection_start": {
          "column": 8,
          "line": 220
        },
        "start": {
          "column": 0,
          "line": 217
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "n",
          "type": "Nat"
        },
        {
          "binder_info": "explicit",
          "name": "β",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n"
        },
        {
          "binder_info": "explicit",
          "name": "o",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.BlockOccurrence n"
        }
      ],
      "type": "∀ {n : Nat} (β : TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n)\n  (o : TypedSlottedEGraphsPaper.ProfileRules.BlockOccurrence n),\n  have r := TypedSlottedEGraphsPaper.ProfileRules.canonicalBlockOccurrence β o;\n  Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.CanonicalBlockResult.transportedAutomorphisms r)\n      (List.map.{0, 0}\n        (TypedSlottedEGraphsPaper.ProfileRules.conjugate\n          (TypedSlottedEGraphsPaper.ProfileRules.CanonicalBlockResult.canonicalOccurrence r))\n        (TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor.automorphisms β)) ∧\n    Eq.{1}\n      (TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.comp\n        (TypedSlottedEGraphsPaper.ProfileRules.BlockOccurrence.fromDescriptor o)\n        (TypedSlottedEGraphsPaper.ProfileRules.CanonicalBlockResult.alignment r))\n      (TypedSlottedEGraphsPaper.ProfileRules.CanonicalBlockResult.canonicalOccurrence r)",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "Eq.refl",
        "Fin",
        "List",
        "List.map",
        "Nat",
        "TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor",
        "TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor.automorphisms",
        "TypedSlottedEGraphsPaper.ProfileRules.BlockOccurrence",
        "TypedSlottedEGraphsPaper.ProfileRules.BlockOccurrence.fromDescriptor",
        "TypedSlottedEGraphsPaper.ProfileRules.CanonicalBlockResult",
        "TypedSlottedEGraphsPaper.ProfileRules.CanonicalBlockResult.alignment",
        "TypedSlottedEGraphsPaper.ProfileRules.CanonicalBlockResult.canonicalOccurrence",
        "TypedSlottedEGraphsPaper.ProfileRules.CanonicalBlockResult.transportedAutomorphisms",
        "TypedSlottedEGraphsPaper.ProfileRules.FinRenaming",
        "TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.comp",
        "TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.ext",
        "TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.id",
        "TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.rightInverse",
        "TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.symm",
        "TypedSlottedEGraphsPaper.ProfileRules.canonicalBlockOccurrence",
        "TypedSlottedEGraphsPaper.ProfileRules.conjugate",
        "id"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {n : Nat} (β : TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n) (o : TypedSlottedEGraphsPaper.ProfileRules.BlockOccurrence n), have r := TypedSlottedEGraphsPaper.ProfileRules.canonicalBlockOccurrence β o; Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.CanonicalBlockResult.transportedAutomorphisms r) (List.map.{0, 0} (TypedSlottedEGraphsPaper.ProfileRules.conjugate (TypedSlottedEGraphsPaper.ProfileRules.CanonicalBlockResult.canonicalOccurrence r)) (TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor.automorphisms β)) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.comp (TypedSlottedEGraphsPaper.ProfileRules.BlockOccurrence.fromDescriptor o) (TypedSlottedEGraphsPaper.ProfileRules.CanonicalBlockResult.alignment r)) (TypedSlottedEGraphsPaper.ProfileRules.CanonicalBlockResult.canonicalOccurrence r)",
      "lean_type_normal_sha256": "09a8a3a0445df6acee6ae1d161a81b74f33eda57779fdd38d95f2013f7bf17e9",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 125,
        "line_end": 134,
        "excerpt_sha256": "7032b4d3a8f1a4c7882099627cec1515027904a331b3954b4d7b62e959c5a64d"
      },
      "paper_source_normal": "The exact formal block-occurrence claim \\textsc{app-003} uses de Bruijn indices of one fixed finite size. The canonical occurrence is the identity, the alignment is the inverse of the source occurrence, and the returned list is the descriptor's supplied automorphism list mapped by conjugation with that identity. Consequently source occurrence followed by alignment is the identity occurrence. Fresh-name choice, disjointness from a caller, leastness, and completeness of any richer paper descriptor are not conclusions of this claim; the corresponding steps in Figure~\\ref{alg:canon-g} are refinement requirements.",
      "paper_source_normal_sha256": "d9d5c786a8aa7f26b7f9e070a5686e28e63791a9a8209e4483bdf0dc3619abe0",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "β",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "o",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.BlockOccurrence n"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract",
      "declaration_kind": "theorem",
      "formal_id": "TSG-APP-004",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 31,
          "line": 245
        },
        "selection_end": {
          "column": 41,
          "line": 237
        },
        "selection_start": {
          "column": 8,
          "line": 237
        },
        "start": {
          "column": 0,
          "line": 233
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "α",
          "type": "Type u"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} α"
        },
        {
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.{u} α"
        },
        {
          "binder_info": "explicit",
          "name": "x",
          "type": "α"
        },
        {
          "binder_info": "explicit",
          "name": "y",
          "type": "α"
        }
      ],
      "type": "∀ {α : Type u} [inst : Std.LinearOrderPackage.{u} α]\n  (P : TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.{u} α) (x y : α),\n  Membership.mem.{u, u} (TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.orbit.{u} P x)\n      (TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal.{u} P x) ∧\n    TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.relation.{u} P x\n        (TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal.{u} P x) ∧\n      (Eq.{u + 1} (TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal.{u} P x)\n          (TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal.{u} P y) ↔\n        TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.relation.{u} P x y)",
      "used_constants": [
        "And",
        "And.intro",
        "And.left",
        "And.right",
        "Eq",
        "Iff",
        "List",
        "List.instMembership",
        "Membership.mem",
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal_eq_normal_iff",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal_mem_and_sound",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.orbit",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.relation"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {α : Type u} [inst : Std.LinearOrderPackage.{u} α] (P : TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.{u} α) (x y : α), Membership.mem.{u, u} (TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.orbit.{u} P x) (TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal.{u} P x) ∧ TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.relation.{u} P x (TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal.{u} P x) ∧ (Eq.{u + 1} (TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal.{u} P x) (TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal.{u} P y) ↔ TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.relation.{u} P x y)",
      "lean_type_normal_sha256": "bdbff993759a966c803e39175e3804a1f727d9cfadf48a3c12565e5b1d19f84f",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 168,
        "line_end": 177,
        "excerpt_sha256": "38b1b226f1049395f0dc5d952d3304fb0c11a7efed8bcdde49867094f45b6c48"
      },
      "paper_source_normal": "The exact finite-orbit claim \\textsc{app-004} is correspondingly generic. For any finite normalization presentation $P$, $P.\\mathit{normal}(x)$ belongs to the supplied orbit of $x$ and is $P$-related to $x$, and \\[ P.\\mathit{normal}(x)=P.\\mathit{normal}(y) \\quad\\Longleftrightarrow\\quad P.\\mathit{relation}(x,y). \\] This is the finite-presentation normal-form theorem used by the paper; identifying $P$ with the concrete graph-relative relation is an additional refinement obligation.",
      "paper_source_normal_sha256": "8f3a43f760955977cf227341a4cd505e2d5af190c1c7351f87588d9e9298e41a",
      "explicit_telescope": [
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.{u} α"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "x",
          "type": "α"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "y",
          "type": "α"
        }
      ],
      "instance_telescope": [
        {
          "index": 2,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} α"
        }
      ],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGAPP005CertifiedAbstractRebuildContract",
      "declaration_kind": "theorem",
      "formal_id": "TSG-APP-005",
      "module": "TypedSlottedEGraphsPaper.ClaimLedger",
      "range": {
        "end": {
          "column": 30,
          "line": 202
        },
        "selection_end": {
          "column": 49,
          "line": 177
        },
        "selection_start": {
          "column": 8,
          "line": 177
        },
        "start": {
          "column": 0,
          "line": 174
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "State",
          "type": "Type u"
        }
      ],
      "type": "∀ {State : Type u},\n  (∀ (system : TypedSlottedEGraphsPaper.RebuildSystem.{u} State) (initial : State),\n      Exists.{u + 1} fun final =>\n        TypedSlottedEGraphsPaper.RebuildReachable.{u} system initial final ∧\n          TypedSlottedEGraphsPaper.RebuildSystem.Quiescent.{u} system final) ∧\n    (∀ (state : TypedSlottedEGraphsPaper.ProfileRules.RebuildState)\n        (restriction : TypedSlottedEGraphsPaper.ProfileRules.InterfaceRestrictionCertificate state),\n        LT.lt.{0}\n          (TypedSlottedEGraphsPaper.ProfileRules.RebuildState.interfaceSize\n            (TypedSlottedEGraphsPaper.ProfileRules.commitRestriction state restriction))\n          (TypedSlottedEGraphsPaper.ProfileRules.RebuildState.interfaceSize state)) ∧\n      ∀ {Head TypeInstantiation Port : Type v} {relation : Port → Port → Prop} (head : Head)\n        (instantiation : TypeInstantiation) {leftPorts rightPorts : List.{v} Port},\n        TypedSlottedEGraphsPaper.ProfileRules.PointwiseRelated.{v} relation leftPorts rightPorts →\n          TypedSlottedEGraphsPaper.ProfileRules.NodeCongruence.{v} relation\n            (TypedSlottedEGraphsPaper.ProfileRules.ProfileNode.mk.{v} head instantiation leftPorts)\n            (TypedSlottedEGraphsPaper.ProfileRules.ProfileNode.mk.{v} head instantiation rightPorts)",
      "used_constants": [
        "And",
        "And.intro",
        "Decidable.byContradiction",
        "Eq",
        "Exists",
        "HAdd.hAdd",
        "LT.lt",
        "List",
        "Nat",
        "Nat.decLt",
        "Not",
        "OfNat.ofNat",
        "TypedSlottedEGraphsPaper.ClaimLedger.TSGAPP005CertifiedAbstractRebuildContract._proof_1_1",
        "TypedSlottedEGraphsPaper.ProfileRules.InterfaceRestrictionCertificate",
        "TypedSlottedEGraphsPaper.ProfileRules.InterfaceRestrictionCertificate.furtherRemoved",
        "TypedSlottedEGraphsPaper.ProfileRules.InterfaceRestrictionCertificate.restrictedSize",
        "TypedSlottedEGraphsPaper.ProfileRules.InterfaceRestrictionCertificate.sizeDecomposition",
        "TypedSlottedEGraphsPaper.ProfileRules.NodeCongruence",
        "TypedSlottedEGraphsPaper.ProfileRules.NodeCongruence.sameHead",
        "TypedSlottedEGraphsPaper.ProfileRules.PointwiseRelated",
        "TypedSlottedEGraphsPaper.ProfileRules.ProfileNode.mk",
        "TypedSlottedEGraphsPaper.ProfileRules.RebuildState",
        "TypedSlottedEGraphsPaper.ProfileRules.RebuildState.interfaceSize",
        "TypedSlottedEGraphsPaper.ProfileRules.commitRestriction",
        "TypedSlottedEGraphsPaper.RebuildReachable",
        "TypedSlottedEGraphsPaper.RebuildSystem",
        "TypedSlottedEGraphsPaper.RebuildSystem.Quiescent",
        "TypedSlottedEGraphsPaper.finiteRebuildQuiescence",
        "id",
        "instAddNat",
        "instHAdd",
        "instLTNat",
        "instOfNatNat"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_type_normal": "∀ {State : Type u}, (∀ (system : TypedSlottedEGraphsPaper.RebuildSystem.{u} State) (initial : State), Exists.{u + 1} fun final => TypedSlottedEGraphsPaper.RebuildReachable.{u} system initial final ∧ TypedSlottedEGraphsPaper.RebuildSystem.Quiescent.{u} system final) ∧ (∀ (state : TypedSlottedEGraphsPaper.ProfileRules.RebuildState) (restriction : TypedSlottedEGraphsPaper.ProfileRules.InterfaceRestrictionCertificate state), LT.lt.{0} (TypedSlottedEGraphsPaper.ProfileRules.RebuildState.interfaceSize (TypedSlottedEGraphsPaper.ProfileRules.commitRestriction state restriction)) (TypedSlottedEGraphsPaper.ProfileRules.RebuildState.interfaceSize state)) ∧ ∀ {Head TypeInstantiation Port : Type v} {relation : Port → Port → Prop} (head : Head) (instantiation : TypeInstantiation) {leftPorts rightPorts : List.{v} Port}, TypedSlottedEGraphsPaper.ProfileRules.PointwiseRelated.{v} relation leftPorts rightPorts → TypedSlottedEGraphsPaper.ProfileRules.NodeCongruence.{v} relation (TypedSlottedEGraphsPaper.ProfileRules.ProfileNode.mk.{v} head instantiation leftPorts) (TypedSlottedEGraphsPaper.ProfileRules.ProfileNode.mk.{v} head instantiation rightPorts)",
      "lean_type_normal_sha256": "6b76f0578381c8179388f397b5a7d7957e766af2a14f9ee36c54b35d605914bc",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 179,
        "line_end": 188,
        "excerpt_sha256": "1cd22285a1dfdb7cc4f7e0b3c2c75dd8cfaf7c933eab9f2e413667528545263d"
      },
      "paper_source_normal": "The exact rebuild claim \\textsc{app-005} is an abstract three-part contract. For a supplied finite-decreasing rebuild system, every initial state reaches some quiescent state. A supplied interface-restriction certificate decomposes the old natural-number size as the retained size plus further removals plus one, so committing it strictly decreases the size. Finally, pointwise port evidence at one shared head and type instantiation constructs the corresponding node-congruence witness. Concrete collision buckets, transport of graph witnesses, pending-certificate behavior, and Java fixed-point scheduling are not conclusions of this theorem; they remain implementation obligations.",
      "paper_source_normal_sha256": "1801c75134205561d79eacc61e57b698d3c612dd7aca10db15d7c34e644ea691",
      "explicit_telescope": [],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-PROP-003",
          "declaration": "TypedSlottedEGraphsPaper.finiteRebuildQuiescence"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACProductClassCount",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-001",
      "module": "TypedSlottedEGraphsPaper.ACClosureCounts",
      "range": {
        "end": {
          "column": 26,
          "line": 609
        },
        "selection_end": {
          "column": 41,
          "line": 607
        },
        "selection_start": {
          "column": 8,
          "line": 607
        },
        "start": {
          "column": 0,
          "line": 606
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "n",
          "type": "Nat"
        }
      ],
      "type": "∀ (n : Nat),\n  Nonempty.{1}\n    (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding (TypedSlottedEGraphsPaper.ACClosureCounts.ACProductClass n)\n      (HSub.hSub.{0, 0, 0} (HPow.hPow.{0, 0, 0} 2 n) 1))",
      "used_constants": [
        "HPow.hPow",
        "HSub.hSub",
        "Nat",
        "Nonempty",
        "Nonempty.intro",
        "OfNat.ofNat",
        "TypedSlottedEGraphsPaper.ACClosureCounts.ACProductClass",
        "TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding",
        "TypedSlottedEGraphsPaper.ACClosureCounts.acProductClassCoding",
        "instHPow",
        "instHSub",
        "instNatPowNat",
        "instOfNatNat",
        "instPowNat",
        "instSubNat"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
      "lean_file_sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf",
      "lean_type_normal": "∀ (n : Nat), Nonempty.{1} (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding (TypedSlottedEGraphsPaper.ACClosureCounts.ACProductClass n) (HSub.hSub.{0, 0, 0} (HPow.hPow.{0, 0, 0} 2 n) 1))",
      "lean_type_normal_sha256": "ae4d431bf58cfeb06d8fbcfd788bbaf36d2f34706f028d9de667c0641a29dbe5",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 14,
        "line_end": 22,
        "excerpt_sha256": "1ea06ade43f5022275f80cee80a7f602c61e801102b63736f910bfb48ffad25a"
      },
      "paper_source_normal": "\\leanref{TSG-ATOM-002}{TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount} Represent a product class in the free commutative semigroup by a nonempty square-free subset of $n$ generators, and a binary operator node by an ordered pair of disjoint nonempty subsets. For every $n$, these two finite types have \\leanref{TSG-ATOM-043}{TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow} \\leanref{TSG-ATOM-044}{TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow} constructive codings of sizes $2^n-1$ and $3^n+1-2^{n+1}$, respectively. Their counting functions are $\\Theta(2^n)$ and $\\Theta(3^n)$.",
      "paper_source_normal_sha256": "9d04a9e76894cdb7bc13052873a73d16a7d58ea17d9370335615cf1e0f535b6c",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "n",
          "type": "Nat"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-002",
      "module": "TypedSlottedEGraphsPaper.ACClosureCounts",
      "range": {
        "end": {
          "column": 32,
          "line": 615
        },
        "selection_end": {
          "column": 41,
          "line": 612
        },
        "selection_start": {
          "column": 8,
          "line": 612
        },
        "start": {
          "column": 0,
          "line": 611
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "n",
          "type": "Nat"
        }
      ],
      "type": "∀ (n : Nat),\n  Nonempty.{1}\n    (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding\n      (TypedSlottedEGraphsPaper.ACClosureCounts.ACBinaryOperatorNode n)\n      (HSub.hSub.{0, 0, 0} (HAdd.hAdd.{0, 0, 0} (HPow.hPow.{0, 0, 0} 3 n) 1)\n        (HPow.hPow.{0, 0, 0} 2 (HAdd.hAdd.{0, 0, 0} n 1))))",
      "used_constants": [
        "HAdd.hAdd",
        "HPow.hPow",
        "HSub.hSub",
        "Nat",
        "Nonempty",
        "Nonempty.intro",
        "OfNat.ofNat",
        "TypedSlottedEGraphsPaper.ACClosureCounts.ACBinaryOperatorNode",
        "TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding",
        "TypedSlottedEGraphsPaper.ACClosureCounts.acBinaryOperatorNodeCoding",
        "instAddNat",
        "instHAdd",
        "instHPow",
        "instHSub",
        "instNatPowNat",
        "instOfNatNat",
        "instPowNat",
        "instSubNat"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
      "lean_file_sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf",
      "lean_type_normal": "∀ (n : Nat), Nonempty.{1} (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding (TypedSlottedEGraphsPaper.ACClosureCounts.ACBinaryOperatorNode n) (HSub.hSub.{0, 0, 0} (HAdd.hAdd.{0, 0, 0} (HPow.hPow.{0, 0, 0} 3 n) 1) (HPow.hPow.{0, 0, 0} 2 (HAdd.hAdd.{0, 0, 0} n 1))))",
      "lean_type_normal_sha256": "00e121919b199f15723ee9a22be32e0b7c282063ccb87d04d0637aeeaa2a591d",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 15,
        "line_end": 22,
        "excerpt_sha256": "0cf5212b1e1a5726c5e5a58b361960686a7e522ee60615a895d12833ab52f13a"
      },
      "paper_source_normal": "Represent a product class in the free commutative semigroup by a nonempty square-free subset of $n$ generators, and a binary operator node by an ordered pair of disjoint nonempty subsets. For every $n$, these two finite types have \\leanref{TSG-ATOM-043}{TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow} \\leanref{TSG-ATOM-044}{TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow} constructive codings of sizes $2^n-1$ and $3^n+1-2^{n+1}$, respectively. Their counting functions are $\\Theta(2^n)$ and $\\Theta(3^n)$.",
      "paper_source_normal_sha256": "03d7082bbf10c9b30461ffa2c92f31224bf693be728b0b6d0aefcf5f8c67b14e",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "n",
          "type": "Nat"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id",
      "declaration_kind": "definition",
      "formal_id": "TSG-ATOM-003",
      "module": "TypedSlottedEGraphsPaper.Core",
      "range": {
        "end": {
          "column": 34,
          "line": 30
        },
        "selection_end": {
          "column": 6,
          "line": 26
        },
        "selection_start": {
          "column": 4,
          "line": 26
        },
        "start": {
          "column": 0,
          "line": 26
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "S",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        }
      ],
      "type": "{Ty : Type u} →\n  (S : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty) → TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} S S",
      "used_constants": [
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotContext.Slot",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id._proof_1",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id._proof_2",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.mk",
        "id"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/Core.lean",
      "lean_file_sha256": "9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01",
      "lean_type_normal": "{Ty : Type u} → (S : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty) → TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} S S",
      "lean_type_normal_sha256": "de0897795a9f98b1de68c49f40cced02deda8c11ffca77ff3ad58afaf704c1e4",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 78,
        "line_end": 84,
        "excerpt_sha256": "9b478f30f402087c8aa1f1280fa5d0ad64eec8b691b6c589fd1350c0433d184d"
      },
      "paper_source_normal": "\\leanref{TSG-ATOM-004}{TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp} For finite typed contexts $S,T,T'$, the identity is injective and composition preserves typed embeddings: \\[ \\operatorname{id}_S\\in\\TEmb(S,S),\\qquad \\frac{m\\in\\TEmb(S,T)\\quad e\\in\\TEmb(T,T')}{e\\circ m\\in\\TEmb(S,T')}.",
      "paper_source_normal_sha256": "2ad4d0ea670bdb64d2bb246009bfc24cce39a8281a4c9b5c6cce8a69a303bf38",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "S",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
      "declaration_kind": "definition",
      "formal_id": "TSG-ATOM-004",
      "module": "TypedSlottedEGraphsPaper.Core",
      "range": {
        "end": {
          "column": 65,
          "line": 39
        },
        "selection_end": {
          "column": 8,
          "line": 32
        },
        "selection_start": {
          "column": 4,
          "line": 32
        },
        "start": {
          "column": 0,
          "line": 32
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "S",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "T",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "e",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} S T"
        },
        {
          "binder_info": "explicit",
          "name": "m",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} R S"
        }
      ],
      "type": "{Ty : Type u} →\n  {R S T : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n    TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} S T →\n      TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} R S → TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} R T",
      "used_constants": [
        "Function.comp",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotContext.Slot",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp._proof_1",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp._proof_2",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.mk",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/Core.lean",
      "lean_file_sha256": "9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01",
      "lean_type_normal": "{Ty : Type u} → {R S T : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} → TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} S T → TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} R S → TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} R T",
      "lean_type_normal_sha256": "1d03ee602e57d06168b3fe072b629fa1371d7cc73ddb9653e6078c6d2071cffd",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 79,
        "line_end": 84,
        "excerpt_sha256": "0f9e075286ec453969a1702010189bbf47f028529500eff08d5c8c61c471f4b4"
      },
      "paper_source_normal": "For finite typed contexts $S,T,T'$, the identity is injective and composition preserves typed embeddings: \\[ \\operatorname{id}_S\\in\\TEmb(S,S),\\qquad \\frac{m\\in\\TEmb(S,T)\\quad e\\in\\TEmb(T,T')}{e\\circ m\\in\\TEmb(S,T')}.",
      "paper_source_normal_sha256": "d223baeaefd711bdbceea02123b7a6b47c54381af3cc9a2bf2cead4c633bfe5a",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "e",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} S T"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "m",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} R S"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm",
      "declaration_kind": "definition",
      "formal_id": "TSG-ATOM-005",
      "module": "TypedSlottedEGraphsPaper.Core",
      "range": {
        "end": {
          "column": 31,
          "line": 130
        },
        "selection_end": {
          "column": 8,
          "line": 125
        },
        "selection_start": {
          "column": 4,
          "line": 125
        },
        "start": {
          "column": 0,
          "line": 125
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "S",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "T",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "ρ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} S T"
        }
      ],
      "type": "{Ty : Type u} →\n  {S T : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n    TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} S T → TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} T S",
      "used_constants": [
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.inverse",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.leftInverse",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.mk",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.rightInverse",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/Core.lean",
      "lean_file_sha256": "9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01",
      "lean_type_normal": "{Ty : Type u} → {S T : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} → TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} S T → TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} T S",
      "lean_type_normal_sha256": "c3c6436e1db1126a4fd0c60c9523897ae87beac957c709b41ddff90f2b493b78",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 86,
        "line_end": 88,
        "excerpt_sha256": "c3f687c3b43939743e787c93edf3ca298bd36d20614c73cd2ee225d98bfa76a1"
      },
      "paper_source_normal": "For $\\rho\\in\\TRen(S,T)$, its stored typed inverse lies in $\\TRen(T,S)$ and $\\rho^{-1}\\circ\\rho=\\operatorname{id}_S$.",
      "paper_source_normal_sha256": "6a68af3f01f8cdec9a39494745d29fa5652aec4d1bcea874c7412cde879a1322",
      "explicit_telescope": [
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "ρ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} S T"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ConcretePort.act",
      "declaration_kind": "definition",
      "formal_id": "TSG-ATOM-006",
      "module": "TypedSlottedEGraphsPaper.SyntaxSupport",
      "range": {
        "end": {
          "column": 61,
          "line": 170
        },
        "selection_end": {
          "column": 9,
          "line": 157
        },
        "selection_start": {
          "column": 6,
          "line": 157
        },
        "start": {
          "column": 2,
          "line": 155
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "bound",
          "type": "List.{u} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.{u, v, w, x, y} signature source bound schema"
        }
      ],
      "type": "{Ty : Type u} →\n  {Descriptor : Type x} →\n    {ClassId : Type w} →\n      {Op : Type y} →\n        {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} →\n          {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n            {bound : List.{u} Ty} →\n              TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target →\n                {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor} →\n                  TypedSlottedEGraphsPaper.ConcretePort.{u, v, w, x, y} signature source bound schema →\n                    TypedSlottedEGraphsPaper.ConcretePort.{u, v, w, x, y} signature target bound schema",
      "used_constants": [
        "List",
        "Nat",
        "TypedSlottedEGraphsPaper.ConcretePort",
        "TypedSlottedEGraphsPaper.ConcretePort.ConcretePorts.act._f",
        "TypedSlottedEGraphsPaper.ConcretePort.act._f",
        "TypedSlottedEGraphsPaper.ConcretePort.brecOn",
        "TypedSlottedEGraphsPaper.ConcretePorts",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_type_normal": "{Ty : Type u} → {Descriptor : Type x} → {ClassId : Type w} → {Op : Type y} → {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} → {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} → {bound : List.{u} Ty} → TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target → {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor} → TypedSlottedEGraphsPaper.ConcretePort.{u, v, w, x, y} signature source bound schema → TypedSlottedEGraphsPaper.ConcretePort.{u, v, w, x, y} signature target bound schema",
      "lean_type_normal_sha256": "28449dfa725241717edb348c9754a1cb471c57e73a60a44a37a2c9f648e77943",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 192,
        "line_end": 200,
        "excerpt_sha256": "28d9c3695228e94208374bb778d3b007cfbe351a2217d013f3eb50e3fd387ce7"
      },
      "paper_source_normal": "\\leanref{TSG-ATOM-007}{TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act} If $q\\in\\operatorname{Port}_\\Gamma(\\kappa)$, $n\\in\\operatorname{Node}_\\Gamma(\\tau)$, and $e\\in\\TEmb(\\Gamma,\\Gamma')$, then \\[ e\\cdot q\\in\\operatorname{Port}_{\\Gamma'}(\\kappa),\\qquad e\\cdot n\\in\\operatorname{Node}_{\\Gamma'}(\\tau). \\]",
      "paper_source_normal_sha256": "26089da29e0bd3eb44c75ea690d6c192e6be8000ce9496fe1be23820f68324c4",
      "explicit_telescope": [
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.{u, v, w, x, y} signature source bound schema"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act",
      "declaration_kind": "definition",
      "formal_id": "TSG-ATOM-007",
      "module": "TypedSlottedEGraphsPaper.SyntaxSupport",
      "range": {
        "end": {
          "column": 64,
          "line": 436
        },
        "selection_end": {
          "column": 7,
          "line": 427
        },
        "selection_start": {
          "column": 4,
          "line": 427
        },
        "start": {
          "column": 0,
          "line": 427
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "output",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output"
        }
      ],
      "type": "{Ty : Type u} →\n  {Descriptor : Type x} →\n    {ClassId : Type w} →\n      {Op : Type y} →\n        {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} →\n          {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n            TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target →\n              {output : Ty} →\n                TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output →\n                  TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature target output",
      "used_constants": [
        "List.nil",
        "TypedSlottedEGraphsPaper.ConcreteArguments",
        "TypedSlottedEGraphsPaper.ConcreteArguments.act",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act.match_1",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.make",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.inputSchemas",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_type_normal": "{Ty : Type u} → {Descriptor : Type x} → {ClassId : Type w} → {Op : Type y} → {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} → {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} → TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target → {output : Ty} → TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output → TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature target output",
      "lean_type_normal_sha256": "6ec8024f3cc13ee12c90559bfafb805146c01970eb0e1a37b371df861bd26597",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 193,
        "line_end": 200,
        "excerpt_sha256": "ae648503e4992b50d879b607c66e006e9e30f9cdd91e3c1b48845955d486c1e9"
      },
      "paper_source_normal": "If $q\\in\\operatorname{Port}_\\Gamma(\\kappa)$, $n\\in\\operatorname{Node}_\\Gamma(\\tau)$, and $e\\in\\TEmb(\\Gamma,\\Gamma')$, then \\[ e\\cdot q\\in\\operatorname{Port}_{\\Gamma'}(\\kappa),\\qquad e\\cdot n\\in\\operatorname{Node}_{\\Gamma'}(\\tau). \\]",
      "paper_source_normal_sha256": "9c736e00bf809d766c0a56ac9fd505d55786299b5ba26466bf04f387a0265cce",
      "explicit_telescope": [
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.embeddedNodeOutputTypeUnchanged",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-008",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 5,
          "line": 343
        },
        "selection_end": {
          "column": 39,
          "line": 332
        },
        "selection_start": {
          "column": 8,
          "line": 332
        },
        "start": {
          "column": 0,
          "line": 331
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "output",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "node",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target) {output : Ty}\n  (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output),\n  Eq.{u + 1}\n    (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.output.{u, v, w, x, y}\n      (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act.{u, v, w, x, y} embedding node))\n    (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.output.{u, v, w, x, y} node)",
      "used_constants": [
        "Eq",
        "Eq.refl",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.output",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target) {output : Ty} (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output), Eq.{u + 1} (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.output.{u, v, w, x, y} (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act.{u, v, w, x, y} embedding node)) (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.output.{u, v, w, x, y} node)",
      "lean_type_normal_sha256": "307d73bbd7314506e67e5b57fc521a36d4e1cb972ea1672c11fa72388ba3a36a",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 201,
        "line_end": 202,
        "excerpt_sha256": "65d6f93b54059f5f73def2b68f58db9dead6313b264563bfb437c8bec5154693"
      },
      "paper_source_normal": "In particular, $\\operatorname{out}(e\\cdot n)=\\operatorname{out}(n)$.",
      "paper_source_normal_sha256": "7706c2c0d2da6d14b7be88bb531f76e97ef410402006a03e3d12e78cc40b5417",
      "explicit_telescope": [
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "node",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-007",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.concretePortSupportImageEquality",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-009",
      "module": "TypedSlottedEGraphsPaper.SyntaxSupport",
      "range": {
        "end": {
          "column": 64,
          "line": 512
        },
        "selection_end": {
          "column": 40,
          "line": 500
        },
        "selection_start": {
          "column": 8,
          "line": 500
        },
        "start": {
          "column": 0,
          "line": 499
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor"
        },
        {
          "binder_info": "explicit",
          "name": "port",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target)\n  {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor}\n  (port : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema),\n  Eq.{v + 1}\n    (TypedSlottedEGraphsPaper.ConcretePort.Supports.{u, v, w, x, y}\n      (TypedSlottedEGraphsPaper.ConcretePort.act.{u, v, w, x, y} embedding port))\n    (TypedSlottedEGraphsPaper.slotSupportImage.{u, v} embedding\n      (TypedSlottedEGraphsPaper.ConcretePort.Supports.{u, v, w, x, y} port))",
      "used_constants": [
        "Eq",
        "List.nil",
        "TypedSlottedEGraphsPaper.ConcretePort.Supports",
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcretePort.act",
        "TypedSlottedEGraphsPaper.ConcretePort.supports_act_exact",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotContext.Slot",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.slotSupportImage",
        "funext",
        "propext"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target) {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor} (port : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema), Eq.{v + 1} (TypedSlottedEGraphsPaper.ConcretePort.Supports.{u, v, w, x, y} (TypedSlottedEGraphsPaper.ConcretePort.act.{u, v, w, x, y} embedding port)) (TypedSlottedEGraphsPaper.slotSupportImage.{u, v} embedding (TypedSlottedEGraphsPaper.ConcretePort.Supports.{u, v, w, x, y} port))",
      "lean_type_normal_sha256": "085bc2388180359a827ed2907309e9c8c34efe6930879139c494ee257f4952fa",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 209,
        "line_end": 213,
        "excerpt_sha256": "fa246582914cacfb589692db751026c7d58c2b446d12e76bd1a13434d3656444"
      },
      "paper_source_normal": "\\leanref{TSG-ATOM-010}{TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality} Under the hypotheses above, $\\operatorname{slots}(e\\cdot q)=e[\\operatorname{slots}(q)]$ and $\\operatorname{slots}(e\\cdot n)=e[\\operatorname{slots}(n)]$.",
      "paper_source_normal_sha256": "513c1ba47ed342fdcfcf4ba9ec07cd0103dd75492f820e7b001a5bc8e4a442c6",
      "explicit_telescope": [
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "port",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-006",
          "declaration": "TypedSlottedEGraphsPaper.ConcretePort.act"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-010",
      "module": "TypedSlottedEGraphsPaper.SyntaxSupport",
      "range": {
        "end": {
          "column": 78,
          "line": 527
        },
        "selection_end": {
          "column": 40,
          "line": 515
        },
        "selection_start": {
          "column": 8,
          "line": 515
        },
        "start": {
          "column": 0,
          "line": 514
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "result",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "node",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source result"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target) {result : Ty}\n  (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source result),\n  Eq.{v + 1}\n    (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.Supports.{u, v, w, x, y}\n      (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act.{u, v, w, x, y} embedding node))\n    (TypedSlottedEGraphsPaper.slotSupportImage.{u, v} embedding\n      (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.Supports.{u, v, w, x, y} node))",
      "used_constants": [
        "Eq",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.Supports",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.supports_act_exact",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotContext.Slot",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.slotSupportImage",
        "funext",
        "propext"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target) {result : Ty} (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source result), Eq.{v + 1} (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.Supports.{u, v, w, x, y} (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act.{u, v, w, x, y} embedding node)) (TypedSlottedEGraphsPaper.slotSupportImage.{u, v} embedding (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.Supports.{u, v, w, x, y} node))",
      "lean_type_normal_sha256": "049e4310dc4b8e2b685b4903f5b9d5c09cc7bbb8e2f0ce1f17d1e54027ebb1f2",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 210,
        "line_end": 213,
        "excerpt_sha256": "d14896880e883ac4ad19c7a620eee9cdf0b33f2fa8575bb1d7655400b0ec78ef"
      },
      "paper_source_normal": "Under the hypotheses above, $\\operatorname{slots}(e\\cdot q)=e[\\operatorname{slots}(q)]$ and $\\operatorname{slots}(e\\cdot n)=e[\\operatorname{slots}(n)]$.",
      "paper_source_normal_sha256": "fa938daf12814c79d8e15ef91745b13090715e14c80110b07024fd53ee5bc007",
      "explicit_telescope": [
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "node",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source result"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-007",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.concreteInvocation",
      "declaration_kind": "definition",
      "formal_id": "TSG-ATOM-011",
      "module": "TypedSlottedEGraphsPaper.SyntaxSupport",
      "range": {
        "end": {
          "column": 35,
          "line": 557
        },
        "selection_end": {
          "column": 22,
          "line": 550
        },
        "selection_start": {
          "column": 4,
          "line": 550
        },
        "start": {
          "column": 0,
          "line": 549
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "context",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "classId",
          "type": "ClassId"
        },
        {
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId) context"
        }
      ],
      "type": "{Ty : Type u} →\n  {Descriptor : Type x} →\n    {ClassId : Type w} →\n      {Op : Type y} →\n        (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op) →\n          {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n            (classId : ClassId) →\n              TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n                  (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId)\n                  context →\n                TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature context\n                  (TypedSlottedEGraphsPaper.PortSchema.one.{u, x}\n                    (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classOutput.{u, v, w, x, y} signature classId))",
      "used_constants": [
        "List.nil",
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcretePort.atom",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classOutput",
        "TypedSlottedEGraphsPaper.PortSchema.one",
        "TypedSlottedEGraphsPaper.ScopedPortAtom.invoke",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_type_normal": "{Ty : Type u} → {Descriptor : Type x} → {ClassId : Type w} → {Op : Type y} → (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op) → {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} → (classId : ClassId) → TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId) context → TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature context (TypedSlottedEGraphsPaper.PortSchema.one.{u, x} (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classOutput.{u, v, w, x, y} signature classId))",
      "lean_type_normal_sha256": "9605f9e9650752737591a6e92e1931fbfdafa7c342b5c05f4748fffaf88fcbe0",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 221,
        "line_end": 222,
        "excerpt_sha256": "a1a8a111be7b2929007f0d024f5485de32eeea4ee503ffa11d84c6306a7714c9"
      },
      "paper_source_normal": "If $m\\in\\TEmb(S_a,\\Gamma)$, then $m*a$ has type $\\tau_a$ in $\\Gamma$.",
      "paper_source_normal_sha256": "6c2421f5eef0a98c812a456ac40100b7c63cdcde2c5e14c893c85e8b4239b617",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "classId",
          "type": "ClassId"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId) context"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.concreteIdentityInvocation",
      "declaration_kind": "definition",
      "formal_id": "TSG-ATOM-012",
      "module": "TypedSlottedEGraphsPaper.SyntaxSupport",
      "range": {
        "end": {
          "column": 62,
          "line": 568
        },
        "selection_end": {
          "column": 30,
          "line": 560
        },
        "selection_start": {
          "column": 4,
          "line": 560
        },
        "start": {
          "column": 0,
          "line": 559
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "explicit",
          "name": "classId",
          "type": "ClassId"
        }
      ],
      "type": "{Ty : Type u} →\n  {Descriptor : Type x} →\n    {ClassId : Type w} →\n      {Op : Type y} →\n        (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op) →\n          (classId : ClassId) →\n            TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature\n              (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId)\n              (TypedSlottedEGraphsPaper.PortSchema.one.{u, x}\n                (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classOutput.{u, v, w, x, y} signature classId))",
      "used_constants": [
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classOutput",
        "TypedSlottedEGraphsPaper.PortSchema.one",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id",
        "TypedSlottedEGraphsPaper.concreteInvocation"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_type_normal": "{Ty : Type u} → {Descriptor : Type x} → {ClassId : Type w} → {Op : Type y} → (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op) → (classId : ClassId) → TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId) (TypedSlottedEGraphsPaper.PortSchema.one.{u, x} (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classOutput.{u, v, w, x, y} signature classId))",
      "lean_type_normal_sha256": "3b05a019c5961d4c4aea08d2a31e1f9e81934dde16bd45e3d659e374ab043a5f",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 223,
        "line_end": 225,
        "excerpt_sha256": "1d9268f8f8c4d2283e8857d9915a20699b00b3d7bf2b0474ea60760bb6c4485f"
      },
      "paper_source_normal": "\\leanref{TSG-ATOM-013}{TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition} Moreover, $\\operatorname{id}_{S_a}*a=a$, and for every",
      "paper_source_normal_sha256": "6f9849f45e6334a407c1c720cf917ef347b7b1d5e66a45c6070fb8f4802640ae",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "classId",
          "type": "ClassId"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-003",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
        },
        {
          "formal_id": "TSG-ATOM-011",
          "declaration": "TypedSlottedEGraphsPaper.concreteInvocation"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-013",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 5,
          "line": 357
        },
        "selection_end": {
          "column": 35,
          "line": 346
        },
        "selection_start": {
          "column": 8,
          "line": 346
        },
        "start": {
          "column": 0,
          "line": 345
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "caller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "classId",
          "type": "ClassId"
        },
        {
          "binder_info": "explicit",
          "name": "inner",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId) caller"
        },
        {
          "binder_info": "explicit",
          "name": "outer",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} caller target"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op)\n  {caller target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (classId : ClassId)\n  (inner :\n    TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n      (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId) caller)\n  (outer : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} caller target),\n  Eq.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)}\n    (TypedSlottedEGraphsPaper.ConcretePort.act.{u, v, w, x, y} outer\n      (TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} signature classId inner))\n    (TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} signature classId\n      (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} outer inner))",
      "used_constants": [
        "Eq",
        "Eq.refl",
        "List.nil",
        "TypedSlottedEGraphsPaper.ConcretePort",
        "TypedSlottedEGraphsPaper.ConcretePort.act",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classOutput",
        "TypedSlottedEGraphsPaper.PortSchema.one",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.concreteInvocation"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op) {caller target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (classId : ClassId) (inner : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId) caller) (outer : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} caller target), Eq.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)} (TypedSlottedEGraphsPaper.ConcretePort.act.{u, v, w, x, y} outer (TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} signature classId inner)) (TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} signature classId (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} outer inner))",
      "lean_type_normal_sha256": "ed45491df208a1d5dbcf373d41c70e502254d26a65ee53675d3916bf568f3d18",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 224,
        "line_end": 226,
        "excerpt_sha256": "73bca609ec9f22068353d6745fc9f570acf0123c44d2b2db4b3911459c966951"
      },
      "paper_source_normal": "Moreover, $\\operatorname{id}_{S_a}*a=a$, and for every $e\\in\\TEmb(\\Gamma,\\Gamma')$, $e\\cdot(m*a)=(e\\circ m)*a$.",
      "paper_source_normal_sha256": "eb541f2ef85e8a77aad81540f7d48bc235418b9cf4cc88f99deee6d8ad5ab076",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "classId",
          "type": "ClassId"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "inner",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId) caller"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "outer",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} caller target"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-006",
          "declaration": "TypedSlottedEGraphsPaper.ConcretePort.act"
        },
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-ATOM-011",
          "declaration": "TypedSlottedEGraphsPaper.concreteInvocation"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive",
      "declaration_kind": "constructor",
      "formal_id": "TSG-ATOM-014",
      "module": "TypedSlottedEGraphsPaper.StructuralContainerAdapter",
      "range": {
        "end": {
          "column": 78,
          "line": 464
        },
        "selection_end": {
          "column": 13,
          "line": 462
        },
        "selection_start": {
          "column": 4,
          "line": 462
        },
        "start": {
          "column": 2,
          "line": 462
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature"
        },
        {
          "binder_info": "implicit",
          "name": "context",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor"
        },
        {
          "binder_info": "explicit",
          "name": "port",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature context schema"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature}\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor}\n  (port : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature context schema),\n  TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy\n    (TypedSlottedEGraphsPaper.TypedSlotRenaming.id.{u, v} context) port port",
      "used_constants": [
        "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure",
        "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive",
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.id"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature} {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor} (port : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature context schema), TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy (TypedSlottedEGraphsPaper.TypedSlotRenaming.id.{u, v} context) port port",
      "lean_type_normal_sha256": "04146202133943abb0de45dae1d113827b7798b10e2c3b9deb92f68b948062a5",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 311,
        "line_end": 313,
        "excerpt_sha256": "76b5cc5b9b02a6e3be37c2b758d70c1b5ed5b107b25dd17e900847435ce7e374"
      },
      "paper_source_normal": "\\begin{align*} q&\\equiv_{\\alpha;\\kappa}^{\\operatorname{id}_\\Gamma}q,\\\\",
      "paper_source_normal_sha256": "f794412aaa3f096f3fcecabc3d7f0a786cdb16ca995fa24006323cfd13bf72f4",
      "explicit_telescope": [
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "port",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature context schema"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric",
      "declaration_kind": "constructor",
      "formal_id": "TSG-ATOM-015",
      "module": "TypedSlottedEGraphsPaper.StructuralContainerAdapter",
      "range": {
        "end": {
          "column": 83,
          "line": 475
        },
        "selection_end": {
          "column": 13,
          "line": 470
        },
        "selection_start": {
          "column": 4,
          "line": 470
        },
        "start": {
          "column": 2,
          "line": 470
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor"
        },
        {
          "binder_info": "implicit",
          "name": "alignment",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema"
        },
        {
          "binder_info": "implicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema"
        },
        {
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy alignment left right"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source target}\n  {left : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema}\n  {right : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema},\n  TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy alignment left right →\n    TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy\n      (TypedSlottedEGraphsPaper.TypedSlotRenaming.symm.{u, v} alignment) right left",
      "used_constants": [
        "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure",
        "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric",
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature} {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor} {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source target} {left : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema} {right : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema}, TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy alignment left right → TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy (TypedSlottedEGraphsPaper.TypedSlotRenaming.symm.{u, v} alignment) right left",
      "lean_type_normal_sha256": "4fa510027aa74ad49401adcb748e0bf7c07f3d65ea35973cf2f28dcb79f35209",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 314,
        "line_end": 316,
        "excerpt_sha256": "716f754a198eccc0ce08c9bda047ffd087554aba689c16a6dac446c1f0ac912f"
      },
      "paper_source_normal": "q\\equiv_{\\alpha;\\kappa}^{\\rho_1}r &\\Longrightarrow r\\equiv_{\\alpha;\\kappa}^{\\rho_1^{-1}}q,\\\\",
      "paper_source_normal_sha256": "f148ce4a1763a39df6582238b7dd57378c5e976d2338ff513c55fa4cf18ea7b2",
      "explicit_telescope": [
        {
          "index": 13,
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy alignment left right"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-005",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive",
      "declaration_kind": "constructor",
      "formal_id": "TSG-ATOM-016",
      "module": "TypedSlottedEGraphsPaper.StructuralContainerAdapter",
      "range": {
        "end": {
          "column": 72,
          "line": 485
        },
        "selection_end": {
          "column": 14,
          "line": 476
        },
        "selection_start": {
          "column": 4,
          "line": 476
        },
        "start": {
          "column": 2,
          "line": 476
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "middle",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor"
        },
        {
          "binder_info": "implicit",
          "name": "firstRenaming",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source middle"
        },
        {
          "binder_info": "implicit",
          "name": "secondRenaming",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} middle target"
        },
        {
          "binder_info": "implicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema"
        },
        {
          "binder_info": "implicit",
          "name": "middlePort",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature middle schema"
        },
        {
          "binder_info": "implicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema"
        },
        {
          "binder_info": "explicit",
          "name": "first",
          "type": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy firstRenaming left middlePort"
        },
        {
          "binder_info": "explicit",
          "name": "second",
          "type": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy secondRenaming middlePort right"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature}\n  {source middle target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor}\n  {firstRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source middle}\n  {secondRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} middle target}\n  {left : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema}\n  {middlePort : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature middle schema}\n  {right : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema},\n  TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy firstRenaming left middlePort →\n    TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy secondRenaming middlePort right →\n      TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy\n        (TypedSlottedEGraphsPaper.TypedSlotRenaming.comp.{u, v} secondRenaming firstRenaming) left right",
      "used_constants": [
        "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure",
        "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive",
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.comp"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature} {source middle target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor} {firstRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source middle} {secondRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} middle target} {left : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema} {middlePort : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature middle schema} {right : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema}, TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy firstRenaming left middlePort → TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy secondRenaming middlePort right → TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy (TypedSlottedEGraphsPaper.TypedSlotRenaming.comp.{u, v} secondRenaming firstRenaming) left right",
      "lean_type_normal_sha256": "e46127b8a8bd44900548554d1a1b351a26477f5ee8230bce9a10ae3043c2f86d",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 317,
        "line_end": 320,
        "excerpt_sha256": "45fe421abb300c8b85d193eb20ab848266a7fd4c023e25d0395c7a49f1820331"
      },
      "paper_source_normal": "q\\equiv_{\\alpha;\\kappa}^{\\rho_1}r\\land r\\equiv_{\\alpha;\\kappa}^{\\rho_2}s &\\Longrightarrow q\\equiv_{\\alpha;\\kappa}^{\\rho_2\\circ\\rho_1}s.",
      "paper_source_normal_sha256": "71ea32c87af1335716d0c5d219794822488f766630e5ef95135e85a7a87e385d",
      "explicit_telescope": [
        {
          "index": 16,
          "binder_info": "explicit",
          "name": "first",
          "type": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy firstRenaming left middlePort"
        },
        {
          "index": 17,
          "binder_info": "explicit",
          "name": "second",
          "type": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.{u, v, w, x, y} policy secondRenaming middlePort right"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-017",
      "module": "TypedSlottedEGraphsPaper.StructuralContainerAdapter",
      "range": {
        "end": {
          "column": 31,
          "line": 623
        },
        "selection_end": {
          "column": 49,
          "line": 598
        },
        "selection_start": {
          "column": 8,
          "line": 598
        },
        "start": {
          "column": 0,
          "line": 596
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "explicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature"
        },
        {
          "binder_info": "explicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  (policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature)\n  (schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor),\n  (∀ (value : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier.{u, v, w, x, y} signature schema),\n      TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy value value) ∧\n    (∀ {left right : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier.{u, v, w, x, y} signature schema},\n        TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy left right →\n          TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy right left) ∧\n      ∀ {left middle right : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier.{u, v, w, x, y} signature schema},\n        TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy left middle →\n          TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy middle right →\n            TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy left right",
      "used_constants": [
        "And",
        "And.intro",
        "Exists.casesOn",
        "Exists.intro",
        "Sigma.casesOn",
        "Sigma.mk",
        "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive",
        "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric",
        "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive",
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort",
        "TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort",
        "TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier",
        "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.comp",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.id",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} (policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature) (schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor), (∀ (value : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier.{u, v, w, x, y} signature schema), TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy value value) ∧ (∀ {left right : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier.{u, v, w, x, y} signature schema}, TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy left right → TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy right left) ∧ ∀ {left middle right : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier.{u, v, w, x, y} signature schema}, TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy left middle → TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy middle right → TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy left right",
      "lean_type_normal_sha256": "bb6d833f22bd4bf8ea38aa0cafa42167e2f1bf9fb8873093451d56900d391ef9",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 322,
        "line_end": 325,
        "excerpt_sha256": "09c88865de47ad1e85fef0f360549340a311ebe159f165fc6f7dbe0adb93f82a"
      },
      "paper_source_normal": "Consequently, the dependent-pair unindexed relation $q\\equiv_{\\alpha;\\kappa}r\\iff \\exists\\rho.\\ q\\equiv_{\\alpha;\\kappa}^{\\rho}r$ is an equivalence relation.",
      "paper_source_normal_sha256": "09257245b54adeeb5b103c72ef7392dba75449e97502a71b150664d9511aa03f",
      "explicit_telescope": [
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-014",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive"
        },
        {
          "formal_id": "TSG-ATOM-015",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric"
        },
        {
          "formal_id": "TSG-ATOM-016",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive"
        },
        {
          "formal_id": "TSG-DEF-008",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
        },
        {
          "formal_id": "TSG-ATOM-005",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-020",
      "module": "TypedSlottedEGraphsPaper.NormalizationBridge",
      "range": {
        "end": {
          "column": 45,
          "line": 152
        },
        "selection_end": {
          "column": 28,
          "line": 148
        },
        "selection_start": {
          "column": 8,
          "line": 148
        },
        "start": {
          "column": 0,
          "line": 146
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "X",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Support",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Schema",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "LeafTypes",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "Output",
          "type": "Type y"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        },
        {
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "binder_info": "explicit",
          "name": "value",
          "type": "X"
        }
      ],
      "type": "∀ {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y}\n  [inst : Std.LinearOrderPackage.{u} X]\n  (P :\n    TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n      Output)\n  (value : X),\n  TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.Related.{u, v, w, x, y} P\n    (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P value)\n    value",
      "used_constants": [
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal_sound",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.Related",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.finitePresentation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.generator",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal",
        "TypedSlottedEGraphsPaper.NormalizationBridge.GeneratedEquivalence.symmetric"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_type_normal": "∀ {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [inst : Std.LinearOrderPackage.{u} X] (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes Output) (value : X), TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.Related.{u, v, w, x, y} P (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P value) value",
      "lean_type_normal_sha256": "cec2cc5055c25f7f7f7c89b96d7d4c95714c86ef2ca7f91a338120889fbccac7",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 403,
        "line_end": 408,
        "excerpt_sha256": "bccc71030ef65d8717172d4a84fdf54f38a5c2ed0c6d775b727feeb7603b1ca2"
      },
      "paper_source_normal": "For every $q,r\\in X$, \\begin{align*} Q_P(q)&\\sim_P q,\\\\ \\leanref{TSG-ATOM-021}{TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff} Q_P(q)=Q_P(r)&\\Longleftrightarrow q\\sim_P r,\\\\",
      "paper_source_normal_sha256": "b516ca928d7aa52e1744ef54cf114794c27e6170a60bf33c0bbdef35e74c833e",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "value",
          "type": "X"
        }
      ],
      "instance_telescope": [
        {
          "index": 6,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        }
      ],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-012",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-021",
      "module": "TypedSlottedEGraphsPaper.NormalizationBridge",
      "range": {
        "end": {
          "column": 60,
          "line": 160
        },
        "selection_end": {
          "column": 29,
          "line": 156
        },
        "selection_start": {
          "column": 8,
          "line": 156
        },
        "start": {
          "column": 0,
          "line": 154
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "X",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Support",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Schema",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "LeafTypes",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "Output",
          "type": "Type y"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        },
        {
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "binder_info": "explicit",
          "name": "left",
          "type": "X"
        },
        {
          "binder_info": "explicit",
          "name": "right",
          "type": "X"
        }
      ],
      "type": "∀ {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y}\n  [inst : Std.LinearOrderPackage.{u} X]\n  (P :\n    TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n      Output)\n  (left right : X),\n  Eq.{u + 1}\n      (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P left)\n      (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P\n        right) ↔\n    TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.Related.{u, v, w, x, y} P left right",
      "used_constants": [
        "Eq",
        "Iff",
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal_eq_normal_iff",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.Related",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.finitePresentation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_type_normal": "∀ {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [inst : Std.LinearOrderPackage.{u} X] (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes Output) (left right : X), Eq.{u + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P left) (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P right) ↔ TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.Related.{u, v, w, x, y} P left right",
      "lean_type_normal_sha256": "4459cd8ea2a806e15c81b3c2485a953e76801c417641e5148bdf68f228303076",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 407,
        "line_end": 408,
        "excerpt_sha256": "f1f31639ae739e68bbc33d45eb2fc0c164966ca1ace2cd89fae2c51706b55fb1"
      },
      "paper_source_normal": "Q_P(q)=Q_P(r)&\\Longleftrightarrow q\\sim_P r,\\\\",
      "paper_source_normal_sha256": "209aa443528596e7752dc964fcca6857b824ed6f6d6cfde7fc6c23ad1ea3c264",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "left",
          "type": "X"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "right",
          "type": "X"
        }
      ],
      "instance_telescope": [
        {
          "index": 6,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        }
      ],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-012",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-022",
      "module": "TypedSlottedEGraphsPaper.NormalizationBridge",
      "range": {
        "end": {
          "column": 60,
          "line": 175
        },
        "selection_end": {
          "column": 40,
          "line": 171
        },
        "selection_start": {
          "column": 8,
          "line": 171
        },
        "start": {
          "column": 0,
          "line": 170
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "X",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Support",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Schema",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "LeafTypes",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "Output",
          "type": "Type y"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        },
        {
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "binder_info": "explicit",
          "name": "value",
          "type": "X"
        }
      ],
      "type": "∀ {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y}\n  [inst : Std.LinearOrderPackage.{u} X]\n  (P :\n    TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n      Output)\n  (value : X),\n  Eq.{v + 1}\n    (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.support.{u, v, w, x, y} P\n      (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P value))\n    (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.support.{u, v, w, x, y} P value)",
      "used_constants": [
        "Eq",
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.related_preserves_support",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.support"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_type_normal": "∀ {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [inst : Std.LinearOrderPackage.{u} X] (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes Output) (value : X), Eq.{v + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.support.{u, v, w, x, y} P (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P value)) (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.support.{u, v, w, x, y} P value)",
      "lean_type_normal_sha256": "5b63087ec0900adcabe646e62e5cd3771c0ac6de12783effe78fd0b521485e8e",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 409,
        "line_end": 410,
        "excerpt_sha256": "c2be64258b4fa508abc2e7877bd241be85e2806cbfda85a970b2a8fb293c5dd8"
      },
      "paper_source_normal": "\\operatorname{support}(Q_P(q))&=\\operatorname{support}(q).",
      "paper_source_normal_sha256": "956ddafda7c4d42883e986677ee65c9b5ba04bf2e46e2e7087a575b05a6a605b",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "value",
          "type": "X"
        }
      ],
      "instance_telescope": [
        {
          "index": 6,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        }
      ],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-012",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
        },
        {
          "formal_id": "TSG-ATOM-020",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-023",
      "module": "TypedSlottedEGraphsPaper.NormalizationBridge",
      "range": {
        "end": {
          "column": 37,
          "line": 206
        },
        "selection_end": {
          "column": 56,
          "line": 197
        },
        "selection_start": {
          "column": 8,
          "line": 197
        },
        "start": {
          "column": 0,
          "line": 195
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "X",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Support",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Schema",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "LeafTypes",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "Output",
          "type": "Type y"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        },
        {
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "binder_info": "explicit",
          "name": "value",
          "type": "X"
        }
      ],
      "type": "∀ {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y}\n  [inst : Std.LinearOrderPackage.{u} X]\n  (P :\n    TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n      Output)\n  (value : X),\n  Eq.{w + 1}\n      (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.schema.{u, v, w, x, y} P\n        (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P\n          value))\n      (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.schema.{u, v, w, x, y} P value) ∧\n    Eq.{x + 1}\n        (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.leafTypes.{u, v, w, x, y} P\n          (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P\n            value))\n        (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.leafTypes.{u, v, w, x, y} P value) ∧\n      Eq.{y + 1}\n        (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.output.{u, v, w, x, y} P\n          (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P\n            value))\n        (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.output.{u, v, w, x, y} P value)",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.Related",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.leafTypes",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.output",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.related_preserves_leafTypes",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.related_preserves_output",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.related_preserves_schema",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.schema"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_type_normal": "∀ {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [inst : Std.LinearOrderPackage.{u} X] (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes Output) (value : X), Eq.{w + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.schema.{u, v, w, x, y} P (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P value)) (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.schema.{u, v, w, x, y} P value) ∧ Eq.{x + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.leafTypes.{u, v, w, x, y} P (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P value)) (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.leafTypes.{u, v, w, x, y} P value) ∧ Eq.{y + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.output.{u, v, w, x, y} P (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P value)) (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.output.{u, v, w, x, y} P value)",
      "lean_type_normal_sha256": "a391f3c544f10a9953653ea24e6abf3b5b3c696abf6327a7386a825465e1390e",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 412,
        "line_end": 413,
        "excerpt_sha256": "ad42f1ab6eecc15b5817893bd5ca34f5a4a24fd52aa30e1cca98ecd5e2da6dea"
      },
      "paper_source_normal": "It also preserves the recorded schema, leaf types, and output, and is",
      "paper_source_normal_sha256": "f0a5a5c1139fbe19ae3eb9c23d704e2b0f0e1c0091a5fb6756821d3497add7ac",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "value",
          "type": "X"
        }
      ],
      "instance_telescope": [
        {
          "index": 6,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        }
      ],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-012",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
        },
        {
          "formal_id": "TSG-ATOM-020",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-025",
      "module": "TypedSlottedEGraphsPaper.NormalizationBridge",
      "range": {
        "end": {
          "column": 46,
          "line": 225
        },
        "selection_end": {
          "column": 33,
          "line": 221
        },
        "selection_start": {
          "column": 8,
          "line": 221
        },
        "start": {
          "column": 0,
          "line": 220
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "X",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Support",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Schema",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "LeafTypes",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "Output",
          "type": "Type y"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        },
        {
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "binder_info": "explicit",
          "name": "value",
          "type": "X"
        }
      ],
      "type": "∀ {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y}\n  [inst : Std.LinearOrderPackage.{u} X]\n  (P :\n    TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n      Output)\n  (value : X),\n  Eq.{u + 1}\n    (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P\n      (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P value))\n    (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P value)",
      "used_constants": [
        "Eq",
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal_idempotent",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.finitePresentation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_type_normal": "∀ {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [inst : Std.LinearOrderPackage.{u} X] (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes Output) (value : X), Eq.{u + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P value)) (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P value)",
      "lean_type_normal_sha256": "4193008492355cb778e7c653c1624d0dca9e349e9a8f996a3fd11cb41e691ede",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 414,
        "line_end": 415,
        "excerpt_sha256": "35a887ebc2cd552b3b36495707e37e72eeabbf3b5ac12a158e3e5afaa5079bb5"
      },
      "paper_source_normal": "idempotent: $Q_P(Q_P(q))=Q_P(q)$.",
      "paper_source_normal_sha256": "891809e8e02c97499d6348001cdbae60261b0d82e833001d18e8b782de09ddc0",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "value",
          "type": "X"
        }
      ],
      "instance_telescope": [
        {
          "index": 6,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        }
      ],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-012",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-026",
      "module": "TypedSlottedEGraphsPaper.NormalizationBridge",
      "range": {
        "end": {
          "column": 36,
          "line": 727
        },
        "selection_end": {
          "column": 59,
          "line": 718
        },
        "selection_start": {
          "column": 8,
          "line": 718
        },
        "start": {
          "column": 0,
          "line": 715
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Node",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Kernel",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Context",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Support",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "Schema",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "LeafTypes",
          "type": "Type z"
        },
        {
          "binder_info": "implicit",
          "name": "Output",
          "type": "Type r"
        },
        {
          "binder_info": "implicit",
          "name": "Provenance",
          "type": "Type s"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{v} Kernel"
        },
        {
          "binder_info": "explicit",
          "name": "C",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel\n  Context Support Schema LeafTypes Output Provenance"
        },
        {
          "binder_info": "explicit",
          "name": "left",
          "type": "Node"
        },
        {
          "binder_info": "explicit",
          "name": "right",
          "type": "Node"
        }
      ],
      "type": "∀ {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z}\n  {Output : Type r} {Provenance : Type s} [inst : Std.LinearOrderPackage.{v} Kernel]\n  (C :\n    TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel\n      Context Support Schema LeafTypes Output Provenance)\n  (left right : Node),\n  Eq.{v + 1}\n      (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r,\n          s, u_1}\n        C left)\n      (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r,\n          s, u_1}\n        C right) ↔\n    Exists.{u_1 + 1} fun alignment =>\n      Nonempty.{max (max (v + 1) (w + 1)) (u_1 + 1)}\n        (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation.{v, w, u_1}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v, w, x, y, z, r,\n              u_1}\n            (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r,\n                s, u_1}\n              C))\n          alignment)",
      "used_constants": [
        "Eq",
        "Exists",
        "Iff",
        "Nonempty",
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.kernel",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient",
        "TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.quotientNormal_eq_iff_typedDerivation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedRenamingInterface.Renaming",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.context",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.renamingOps"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_type_normal": "∀ {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z} {Output : Type r} {Provenance : Type s} [inst : Std.LinearOrderPackage.{v} Kernel] (C : TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel Context Support Schema LeafTypes Output Provenance) (left right : Node), Eq.{v + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s, u_1} C left) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s, u_1} C right) ↔ Exists.{u_1 + 1} fun alignment => Nonempty.{max (max (v + 1) (w + 1)) (u_1 + 1)} (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation.{v, w, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v, w, x, y, z, r, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r, s, u_1} C)) alignment)",
      "lean_type_normal_sha256": "0b0f0b30d236e5b509a28828bfdeaa85f76767b98378b1666711e503d986e54d",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 443,
        "line_end": 451,
        "excerpt_sha256": "2551bb8b1f5d357d4c9b82ddc298ea5b41caa56beabb94b393900928ff1483d5"
      },
      "paper_source_normal": "\\operatorname{Shape}_{C}(n)=\\operatorname{Shape}_{C}(n') \\quad\\Longleftrightarrow\\quad &\\exists\\rho\\in\\TRen(\\Delta_n,\\Delta_{n'}).\\\\[-2pt] &\\operatorname{Nonempty}(K_C(n)\\Rightarrow_\\rho K_C(n')). \\end{align*} where $\\Rightarrow_\\rho$ is the proof-relevant generated structural \\leanref{TSG-ATOM-027}{TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output} derivation. Either side implies equality of the recorded node outputs. No",
      "paper_source_normal_sha256": "213436b9b9797bb228abe86637da56a9aebf427c7a5e227818ffff55186eb210",
      "explicit_telescope": [
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "C",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel\n  Context Support Schema LeafTypes Output Provenance"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "left",
          "type": "Node"
        },
        {
          "index": 12,
          "binder_info": "explicit",
          "name": "right",
          "type": "Node"
        }
      ],
      "instance_telescope": [
        {
          "index": 9,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{v} Kernel"
        }
      ],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-013",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-027",
      "module": "TypedSlottedEGraphsPaper.NormalizationBridge",
      "range": {
        "end": {
          "column": 49,
          "line": 754
        },
        "selection_end": {
          "column": 49,
          "line": 730
        },
        "selection_start": {
          "column": 8,
          "line": 730
        },
        "start": {
          "column": 0,
          "line": 729
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Node",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Kernel",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Context",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Support",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "Schema",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "LeafTypes",
          "type": "Type z"
        },
        {
          "binder_info": "implicit",
          "name": "Output",
          "type": "Type r"
        },
        {
          "binder_info": "implicit",
          "name": "Provenance",
          "type": "Type s"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{v} Kernel"
        },
        {
          "binder_info": "explicit",
          "name": "C",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel\n  Context Support Schema LeafTypes Output Provenance"
        },
        {
          "binder_info": "explicit",
          "name": "left",
          "type": "Node"
        },
        {
          "binder_info": "explicit",
          "name": "right",
          "type": "Node"
        },
        {
          "binder_info": "explicit",
          "name": "eitherSide",
          "type": "Eq.{v + 1}\n    (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s,\n        u_1}\n      C left)\n    (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s,\n        u_1}\n      C right) ∨\n  Exists.{u_1 + 1} fun alignment =>\n    Nonempty.{max (max (v + 1) (w + 1)) (u_1 + 1)}\n      (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation.{v, w, u_1}\n        (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v, w, x, y, z, r, u_1}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r, s,\n              u_1}\n            C))\n        alignment)"
        }
      ],
      "type": "∀ {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z}\n  {Output : Type r} {Provenance : Type s} [inst : Std.LinearOrderPackage.{v} Kernel]\n  (C :\n    TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel\n      Context Support Schema LeafTypes Output Provenance)\n  (left right : Node),\n  (Eq.{v + 1}\n        (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r,\n            s, u_1}\n          C left)\n        (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r,\n            s, u_1}\n          C right) ∨\n      Exists.{u_1 + 1} fun alignment =>\n        Nonempty.{max (max (v + 1) (w + 1)) (u_1 + 1)}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation.{v, w, u_1}\n            (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v, w, x, y, z, r,\n                u_1}\n              (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r,\n                  s, u_1}\n                C))\n            alignment)) →\n    Eq.{r + 1}\n      (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z, r, s,\n          u_1}\n        C left)\n      (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z, r, s,\n          u_1}\n        C right)",
      "used_constants": [
        "Eq",
        "Eq.symm",
        "Eq.trans",
        "Exists",
        "Iff.mp",
        "Iff.mpr",
        "Nonempty",
        "Or",
        "Or.casesOn",
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.output",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.related_preserves_output",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.kernel",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.kernelOutput",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient",
        "TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.Related",
        "TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.asAmbient",
        "TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.output",
        "TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedRenamingInterface.Renaming",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Related",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.context",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.related_iff_exists_typed_derivation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.renamingOps"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_type_normal": "∀ {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z} {Output : Type r} {Provenance : Type s} [inst : Std.LinearOrderPackage.{v} Kernel] (C : TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel Context Support Schema LeafTypes Output Provenance) (left right : Node), (Eq.{v + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s, u_1} C left) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s, u_1} C right) ∨ Exists.{u_1 + 1} fun alignment => Nonempty.{max (max (v + 1) (w + 1)) (u_1 + 1)} (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation.{v, w, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v, w, x, y, z, r, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r, s, u_1} C)) alignment)) → Eq.{r + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z, r, s, u_1} C left) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z, r, s, u_1} C right)",
      "lean_type_normal_sha256": "39954fc471f5b0eab8f9d86a4bebb6deb102979bb8132cc16a6e736cf8a87b1d",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 450,
        "line_end": 452,
        "excerpt_sha256": "b03a3ff98442f531b98269c1cb77cef4f88980a6eb7ace10735870baf599eb65"
      },
      "paper_source_normal": "derivation. Either side implies equality of the recorded node outputs. No renaming between the larger ambient input contexts is asserted.",
      "paper_source_normal_sha256": "46d6367c4d279bea4e84a5ac2bc1e8d872fb6413eed1af0fe74c602acf5b69ee",
      "explicit_telescope": [
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "C",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel\n  Context Support Schema LeafTypes Output Provenance"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "left",
          "type": "Node"
        },
        {
          "index": 12,
          "binder_info": "explicit",
          "name": "right",
          "type": "Node"
        },
        {
          "index": 13,
          "binder_info": "explicit",
          "name": "eitherSide",
          "type": "Eq.{v + 1}\n    (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s,\n        u_1}\n      C left)\n    (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s,\n        u_1}\n      C right) ∨\n  Exists.{u_1 + 1} fun alignment =>\n    Nonempty.{max (max (v + 1) (w + 1)) (u_1 + 1)}\n      (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation.{v, w, u_1}\n        (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v, w, x, y, z, r, u_1}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r, s,\n              u_1}\n            C))\n        alignment)"
        }
      ],
      "instance_telescope": [
        {
          "index": 9,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{v} Kernel"
        }
      ],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-013",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer"
        },
        {
          "formal_id": "TSG-ATOM-026",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-028",
      "module": "TypedSlottedEGraphsPaper.StructuralContainerAdapter",
      "range": {
        "end": {
          "column": 59,
          "line": 1047
        },
        "selection_end": {
          "column": 55,
          "line": 1028
        },
        "selection_start": {
          "column": 8,
          "line": 1028
        },
        "start": {
          "column": 0,
          "line": 1026
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L"
        },
        {
          "binder_info": "implicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature"
        },
        {
          "binder_info": "explicit",
          "name": "laws",
          "type": "TypedSlottedEGraphsPaper.ConcreteStructuralLaws.{u, v, w, x, y, z} R policy fun {source target} =>\n  TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep.{u, v, w, x, y}"
        },
        {
          "binder_info": "explicit",
          "name": "model",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_1, u_2} L"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "alignment",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor"
        },
        {
          "binder_info": "implicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema"
        },
        {
          "binder_info": "implicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema"
        },
        {
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy alignment left right"
        },
        {
          "binder_info": "explicit",
          "name": "environment",
          "type": "TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_1, u_2} model target"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature}\n  (laws :\n    TypedSlottedEGraphsPaper.ConcreteStructuralLaws.{u, v, w, x, y, z} R policy fun {source target} =>\n      TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep.{u, v, w, x, y})\n  (model : TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_1, u_2} L)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source target}\n  {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor}\n  {left : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema}\n  {right : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema},\n  TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy alignment left right →\n    ∀ (environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_1, u_2} model target),\n      Eq.{u_1 + 1}\n        (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_1, u_2} model\n          (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L\n            (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v} alignment)\n            (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizePort.{u, v, w, x, y, z} R left))\n          environment)\n        (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_1, u_2} model\n          (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizePort.{u, v, w, x, y, z} R right) environment)",
      "used_constants": [
        "Eq",
        "List.nil",
        "TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep",
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcreteStructuralLaws",
        "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer",
        "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizePort",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort",
        "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.PortSchema.resultType",
        "TypedSlottedEGraphsPaper.TypedModel",
        "TypedSlottedEGraphsPaper.TypedModel.Environment",
        "TypedSlottedEGraphsPaper.TypedModel.Value",
        "TypedSlottedEGraphsPaper.TypedModel.evaluate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L} {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature} (laws : TypedSlottedEGraphsPaper.ConcreteStructuralLaws.{u, v, w, x, y, z} R policy fun {source target} => TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep.{u, v, w, x, y}) (model : TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_1, u_2} L) {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source target} {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor} {left : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema} {right : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema}, TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy alignment left right → ∀ (environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_1, u_2} model target), Eq.{u_1 + 1} (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_1, u_2} model (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v} alignment) (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizePort.{u, v, w, x, y, z} R left)) environment) (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_1, u_2} model (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizePort.{u, v, w, x, y, z} R right) environment)",
      "lean_type_normal_sha256": "bc3efa4a2bcf6e010f8fc3d64ac45bb58f1fe1e9c25b51b58d60b82df0195d47",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 575,
        "line_end": 585,
        "excerpt_sha256": "ef23698c35bcb54268bf2544bf34616c8370d0a744d984c82e3cb6a59b27bd73"
      },
      "paper_source_normal": "Given $R$, $Q$, a typed model $\\mathfrak M$, and a proof-relevant structural alpha derivation $q\\equiv_{\\alpha}^{\\rho}r$ under $\\rho\\in\\TRen(\\Gamma,\\Gamma')$, every target environment $\\eta'$ satisfies \\[ \\operatorname{eval}_{\\mathfrak M}(\\rho\\cdot R(q),\\eta')= \\operatorname{eval}_{\\mathfrak M}(R(r),\\eta'). \\] \\leanref{TSG-ATOM-029}{TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant} The binder-block case uses exactly the independently supplied descriptor-local rule in $Q$.",
      "paper_source_normal_sha256": "6c93bc1b048c573b0516163de116bfc60365ab85c5849bc261d31fe23e6f5627",
      "explicit_telescope": [
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "laws",
          "type": "TypedSlottedEGraphsPaper.ConcreteStructuralLaws.{u, v, w, x, y, z} R policy fun {source target} =>\n  TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep.{u, v, w, x, y}"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "model",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_1, u_2} L"
        },
        {
          "index": 17,
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy alignment left right"
        },
        {
          "index": 18,
          "binder_info": "explicit",
          "name": "environment",
          "type": "TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_1, u_2} model target"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-020",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
        },
        {
          "formal_id": "TSG-DEF-008",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
        },
        {
          "formal_id": "TSG-DEF-017",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel"
        },
        {
          "formal_id": "TSG-DEF-018",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        },
        {
          "formal_id": "TSG-LEM-007",
          "declaration": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-029",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 58,
          "line": 475
        },
        "selection_end": {
          "column": 50,
          "line": 453
        },
        "selection_start": {
          "column": 8,
          "line": 453
        },
        "start": {
          "column": 0,
          "line": 451
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "A",
          "type": "TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Block",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "blockTypes",
          "type": "Block → List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Operator",
          "type": "Ty → Type y"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L"
        },
        {
          "binder_info": "explicit",
          "name": "Q",
          "type": "TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, u_1} A Block blockTypes Operator L R"
        },
        {
          "binder_info": "explicit",
          "name": "M",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_2, u_3} L"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "alignment",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "bound",
          "type": "List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "output",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "descriptor",
          "type": "Block"
        },
        {
          "binder_info": "explicit",
          "name": "localLaw",
          "type": "TypedSlottedEGraphsPaper.StructuralLocalLaws.BlockAutomorphism.{u, v, w, x, y, z, u_1} Q descriptor"
        },
        {
          "binder_info": "implicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator source\n  (HAppend.hAppend.{u, u, u} (blockTypes descriptor) bound) output"
        },
        {
          "binder_info": "implicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator target\n  (HAppend.hAppend.{u, u, u} (blockTypes descriptor) bound) output"
        },
        {
          "binder_info": "explicit",
          "name": "body",
          "type": "TypedSlottedEGraphsPaper.StructuralDerivation.{u, v, w, x, y, z, u_1} Q alignment left right"
        },
        {
          "binder_info": "explicit",
          "name": "environment",
          "type": "TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_2, u_3} M target"
        }
      ],
      "type": "∀ {Ty : Type u} {A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty} {Block : Type x}\n  {blockTypes : Block → List.{u} Ty} {Operator : Ty → Type y}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty}\n  {R : TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L}\n  (Q : TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, u_1} A Block blockTypes Operator L R)\n  (M : TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_2, u_3} L)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target} {bound : List.{u} Ty} {output : Ty}\n  (descriptor : Block)\n  (localLaw : TypedSlottedEGraphsPaper.StructuralLocalLaws.BlockAutomorphism.{u, v, w, x, y, z, u_1} Q descriptor)\n  {left :\n    TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator source\n      (HAppend.hAppend.{u, u, u} (blockTypes descriptor) bound) output}\n  {right :\n    TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator target\n      (HAppend.hAppend.{u, u, u} (blockTypes descriptor) bound) output}\n  (body : TypedSlottedEGraphsPaper.StructuralDerivation.{u, v, w, x, y, z, u_1} Q alignment left right)\n  (environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_2, u_3} M target),\n  Eq.{u_2 + 1}\n    (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_2, u_3} M\n      (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L alignment\n        (TypedSlottedEGraphsPaper.StructuralRealizer.realize.{u, v, w, x, y, z} R\n          (TypedSlottedEGraphsPaper.StructuralSyntax.binderBlock.{u, v, w, x, y} descriptor left)))\n      environment)\n    (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_2, u_3} M\n      (TypedSlottedEGraphsPaper.StructuralRealizer.realize.{u, v, w, x, y, z} R\n        (TypedSlottedEGraphsPaper.StructuralSyntax.binderBlock.{u, v, w, x, y} descriptor right))\n      environment)",
      "used_constants": [
        "Eq",
        "HAppend.hAppend",
        "List",
        "List.instAppend",
        "TypedSlottedEGraphsPaper.StructuralAtomAction",
        "TypedSlottedEGraphsPaper.StructuralDerivation",
        "TypedSlottedEGraphsPaper.StructuralDerivation.binderBlockAutomorphism",
        "TypedSlottedEGraphsPaper.StructuralLocalLaws",
        "TypedSlottedEGraphsPaper.StructuralLocalLaws.BlockAutomorphism",
        "TypedSlottedEGraphsPaper.StructuralRealizer",
        "TypedSlottedEGraphsPaper.StructuralRealizer.realize",
        "TypedSlottedEGraphsPaper.StructuralSyntax",
        "TypedSlottedEGraphsPaper.StructuralSyntax.binderBlock",
        "TypedSlottedEGraphsPaper.TypedModel",
        "TypedSlottedEGraphsPaper.TypedModel.Environment",
        "TypedSlottedEGraphsPaper.TypedModel.Value",
        "TypedSlottedEGraphsPaper.TypedModel.evaluate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.structuralPortAndNodeCongruenceSoundness",
        "TypedSlottedEGraphsPaper.typedCertificateSemanticSoundness",
        "instHAppendOfAppend"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "∀ {Ty : Type u} {A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty} {Block : Type x} {blockTypes : Block → List.{u} Ty} {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} {R : TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L} (Q : TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, u_1} A Block blockTypes Operator L R) (M : TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_2, u_3} L) {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {alignment : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target} {bound : List.{u} Ty} {output : Ty} (descriptor : Block) (localLaw : TypedSlottedEGraphsPaper.StructuralLocalLaws.BlockAutomorphism.{u, v, w, x, y, z, u_1} Q descriptor) {left : TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator source (HAppend.hAppend.{u, u, u} (blockTypes descriptor) bound) output} {right : TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator target (HAppend.hAppend.{u, u, u} (blockTypes descriptor) bound) output} (body : TypedSlottedEGraphsPaper.StructuralDerivation.{u, v, w, x, y, z, u_1} Q alignment left right) (environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_2, u_3} M target), Eq.{u_2 + 1} (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_2, u_3} M (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L alignment (TypedSlottedEGraphsPaper.StructuralRealizer.realize.{u, v, w, x, y, z} R (TypedSlottedEGraphsPaper.StructuralSyntax.binderBlock.{u, v, w, x, y} descriptor left))) environment) (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_2, u_3} M (TypedSlottedEGraphsPaper.StructuralRealizer.realize.{u, v, w, x, y, z} R (TypedSlottedEGraphsPaper.StructuralSyntax.binderBlock.{u, v, w, x, y} descriptor right)) environment)",
      "lean_type_normal_sha256": "16a8f4dd383df19a0127bb2be55367eb9d233947919e04bca15d5f707c7b785d",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 583,
        "line_end": 585,
        "excerpt_sha256": "4ee8d9ae03fe1baab7e0c0183127a1e608d6dda2c3d5342afe1344166411575a"
      },
      "paper_source_normal": "The binder-block case uses exactly the independently supplied descriptor-local rule in $Q$.",
      "paper_source_normal_sha256": "aa6f22fe94012d6cedcc3c83e13b2e540aa80a747eeac915b9793dfaf0f55cb1",
      "explicit_telescope": [
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "Q",
          "type": "TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, u_1} A Block blockTypes Operator L R"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "M",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_2, u_3} L"
        },
        {
          "index": 15,
          "binder_info": "explicit",
          "name": "descriptor",
          "type": "Block"
        },
        {
          "index": 16,
          "binder_info": "explicit",
          "name": "localLaw",
          "type": "TypedSlottedEGraphsPaper.StructuralLocalLaws.BlockAutomorphism.{u, v, w, x, y, z, u_1} Q descriptor"
        },
        {
          "index": 19,
          "binder_info": "explicit",
          "name": "body",
          "type": "TypedSlottedEGraphsPaper.StructuralDerivation.{u, v, w, x, y, z, u_1} Q alignment left right"
        },
        {
          "index": 20,
          "binder_info": "explicit",
          "name": "environment",
          "type": "TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_2, u_3} M target"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-FND-011",
          "declaration": "TypedSlottedEGraphsPaper.StructuralLocalLaws"
        },
        {
          "formal_id": "TSG-DEF-017",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel"
        },
        {
          "formal_id": "TSG-DEF-018",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-030",
      "module": "TypedSlottedEGraphsPaper.StructuralContainerAdapter",
      "range": {
        "end": {
          "column": 58,
          "line": 1120
        },
        "selection_end": {
          "column": 54,
          "line": 1104
        },
        "selection_start": {
          "column": 8,
          "line": 1104
        },
        "start": {
          "column": 0,
          "line": 1102
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L"
        },
        {
          "binder_info": "implicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature"
        },
        {
          "binder_info": "explicit",
          "name": "laws",
          "type": "TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "output",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output"
        },
        {
          "binder_info": "implicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature target output"
        },
        {
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy\n  (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left right"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature},\n  TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy →\n    ∀ {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n      {embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target} {output : Ty}\n      {left : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output}\n      {right : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature target output},\n      TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy\n          (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left\n          right →\n        TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L\n          (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L embedding\n            (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode.{u, v, w, x, y, z} R left))\n          (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode.{u, v, w, x, y, z} R right)",
      "used_constants": [
        "TypedSlottedEGraphsPaper.CertifiedConcreteLeaf",
        "TypedSlottedEGraphsPaper.ConcreteConstructorLaws",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode",
        "TypedSlottedEGraphsPaper.ConcreteNodeAlignment",
        "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer",
        "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L} {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature}, TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy → ∀ {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target} {output : Ty} {left : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output} {right : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature target output}, TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left right → TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L embedding (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode.{u, v, w, x, y, z} R left)) (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode.{u, v, w, x, y, z} R right)",
      "lean_type_normal_sha256": "9e8469d61b95cf5880f3db4440e9578cfd43af6888dd8bb51a35653365bace22",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 605,
        "line_end": 611,
        "excerpt_sha256": "b2ef738585a856a00c483c12c26840b8f4b85f1e889197ba0614be2765df64e7"
      },
      "paper_source_normal": "Every proof-relevant direct structural derivation $d$ under a typed embedding $e$ whose atom steps and constructor rules carry the local certificates in $Q$ yields \\[ \\EqCert_{\\mathcal T}(e\\cdot R(n),R(n')). \\]",
      "paper_source_normal_sha256": "8d9fe8dc86e7d5882b6d45c2f826c286949932dbc738a9817f85e09c77bbae01",
      "explicit_telescope": [
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "laws",
          "type": "TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy"
        },
        {
          "index": 16,
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy\n  (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left right"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-020",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
        },
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        },
        {
          "formal_id": "TSG-LEM-009",
          "declaration": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-031",
      "module": "TypedSlottedEGraphsPaper.StructuralContainerAdapter",
      "range": {
        "end": {
          "column": 62,
          "line": 1141
        },
        "selection_end": {
          "column": 54,
          "line": 1123
        },
        "selection_start": {
          "column": 8,
          "line": 1123
        },
        "start": {
          "column": 0,
          "line": 1122
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L"
        },
        {
          "binder_info": "implicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature"
        },
        {
          "binder_info": "explicit",
          "name": "laws",
          "type": "TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy"
        },
        {
          "binder_info": "explicit",
          "name": "model",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_1, u_2} L"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "output",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output"
        },
        {
          "binder_info": "implicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature target output"
        },
        {
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy\n  (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left right"
        },
        {
          "binder_info": "explicit",
          "name": "environment",
          "type": "TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_1, u_2} model target"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature},\n  TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy →\n    ∀ (model : TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_1, u_2} L)\n      {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n      {embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target} {output : Ty}\n      {left : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output}\n      {right : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature target output},\n      TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy\n          (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left\n          right →\n        ∀ (environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_1, u_2} model target),\n          Eq.{u_1 + 1}\n            (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_1, u_2} model\n              (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L embedding\n                (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode.{u, v, w, x, y, z} R left))\n              environment)\n            (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_1, u_2} model\n              (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode.{u, v, w, x, y, z} R right) environment)",
      "used_constants": [
        "Eq",
        "TypedSlottedEGraphsPaper.CertifiedConcreteLeaf",
        "TypedSlottedEGraphsPaper.ConcreteConstructorLaws",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode",
        "TypedSlottedEGraphsPaper.ConcreteNodeAlignment",
        "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer",
        "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy",
        "TypedSlottedEGraphsPaper.TypedModel",
        "TypedSlottedEGraphsPaper.TypedModel.Environment",
        "TypedSlottedEGraphsPaper.TypedModel.Value",
        "TypedSlottedEGraphsPaper.TypedModel.evaluate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
        "TypedSlottedEGraphsPaper.typedCertificateSemanticSoundness"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L} {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature}, TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy → ∀ (model : TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_1, u_2} L) {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target} {output : Ty} {left : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output} {right : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature target output}, TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left right → ∀ (environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_1, u_2} model target), Eq.{u_1 + 1} (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_1, u_2} model (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L embedding (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode.{u, v, w, x, y, z} R left)) environment) (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_1, u_2} model (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode.{u, v, w, x, y, z} R right) environment)",
      "lean_type_normal_sha256": "d79d7708c7af6fbe82630a09b8aed2cebdd02c5fdcb8e9071e37a1e2ee0974ba",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 612,
        "line_end": 616,
        "excerpt_sha256": "f29bb3fa9dcccba8fdf144ab0686c189a7ae204e36e2927e77a8a60a9e09b384"
      },
      "paper_source_normal": "Applying typed-certificate soundness gives the corresponding evaluation \\leanref{TSG-ATOM-032}{TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence} equality in every typed model; at identity embedding this is the untransported equation.",
      "paper_source_normal_sha256": "105c5868acef7564fb4c914528556da318747b1d67a584a1c0c79cef20c0942b",
      "explicit_telescope": [
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "laws",
          "type": "TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "model",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_1, u_2} L"
        },
        {
          "index": 17,
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy\n  (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left right"
        },
        {
          "index": 18,
          "binder_info": "explicit",
          "name": "environment",
          "type": "TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_1, u_2} model target"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-020",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
        },
        {
          "formal_id": "TSG-DEF-017",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel"
        },
        {
          "formal_id": "TSG-DEF-018",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        },
        {
          "formal_id": "TSG-LEM-009",
          "declaration": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-032",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 59,
          "line": 514
        },
        "selection_end": {
          "column": 37,
          "line": 500
        },
        "selection_start": {
          "column": 8,
          "line": 500
        },
        "start": {
          "column": 0,
          "line": 498
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "A",
          "type": "TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Block",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "blockTypes",
          "type": "Block → List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Operator",
          "type": "Ty → Type y"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L"
        },
        {
          "binder_info": "explicit",
          "name": "Q",
          "type": "TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, u_1} A Block blockTypes Operator L R"
        },
        {
          "binder_info": "implicit",
          "name": "context",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "bound",
          "type": "List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "output",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator context bound output"
        },
        {
          "binder_info": "implicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator context bound output"
        },
        {
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.StructuralDerivation.{u, v, w, x, y, z, u_1} Q\n  (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id.{u, v} context) left right"
        }
      ],
      "type": "∀ {Ty : Type u} {A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty} {Block : Type x}\n  {blockTypes : Block → List.{u} Ty} {Operator : Ty → Type y}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty}\n  {R : TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L}\n  (Q : TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, u_1} A Block blockTypes Operator L R)\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {bound : List.{u} Ty} {output : Ty}\n  {left right :\n    TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator context bound output}\n  (derivation :\n    TypedSlottedEGraphsPaper.StructuralDerivation.{u, v, w, x, y, z, u_1} Q\n      (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id.{u, v} context) left right),\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L\n    (TypedSlottedEGraphsPaper.StructuralRealizer.realize.{u, v, w, x, y, z} R left)\n    (TypedSlottedEGraphsPaper.StructuralRealizer.realize.{u, v, w, x, y, z} R right)",
      "used_constants": [
        "Eq.symm",
        "List",
        "TypedSlottedEGraphsPaper.StructuralAtomAction",
        "TypedSlottedEGraphsPaper.StructuralDerivation",
        "TypedSlottedEGraphsPaper.StructuralLocalLaws",
        "TypedSlottedEGraphsPaper.StructuralRealizer",
        "TypedSlottedEGraphsPaper.StructuralRealizer.realize",
        "TypedSlottedEGraphsPaper.StructuralSyntax",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.rewriteLeft",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.renameId",
        "TypedSlottedEGraphsPaper.structuralPortAndNodeCongruenceSoundness"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "∀ {Ty : Type u} {A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty} {Block : Type x} {blockTypes : Block → List.{u} Ty} {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} {R : TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L} (Q : TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, u_1} A Block blockTypes Operator L R) {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {bound : List.{u} Ty} {output : Ty} {left right : TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator context bound output} (derivation : TypedSlottedEGraphsPaper.StructuralDerivation.{u, v, w, x, y, z, u_1} Q (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id.{u, v} context) left right), TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L (TypedSlottedEGraphsPaper.StructuralRealizer.realize.{u, v, w, x, y, z} R left) (TypedSlottedEGraphsPaper.StructuralRealizer.realize.{u, v, w, x, y, z} R right)",
      "lean_type_normal_sha256": "3d33f6cae735d8196b6c2c7bd199721311a484f54056f40c405cbaf179b2d871",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 614,
        "line_end": 616,
        "excerpt_sha256": "435ad68caa3e7bb1289612264e989fb108bd5b40b40a6e2ef214fa171c3ccd36"
      },
      "paper_source_normal": "equality in every typed model; at identity embedding this is the untransported equation.",
      "paper_source_normal_sha256": "86f2b7cf06aa5744ae095efe020dd08e6a90e46448e637555ce63e03f39d2d0f",
      "explicit_telescope": [
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "Q",
          "type": "TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, u_1} A Block blockTypes Operator L R"
        },
        {
          "index": 14,
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.StructuralDerivation.{u, v, w, x, y, z, u_1} Q\n  (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id.{u, v} context) left right"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-FND-011",
          "declaration": "TypedSlottedEGraphsPaper.StructuralLocalLaws"
        },
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-ATOM-003",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-033",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 46,
          "line": 216
        },
        "selection_end": {
          "column": 42,
          "line": 204
        },
        "selection_start": {
          "column": 8,
          "line": 204
        },
        "start": {
          "column": 0,
          "line": 202
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "W",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "O",
          "type": "TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W"
        },
        {
          "binder_info": "explicit",
          "name": "coherent",
          "type": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "child",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "binder_info": "implicit",
          "name": "leader",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "binder_info": "explicit",
          "name": "path",
          "type": "TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O child leader"
        },
        {
          "binder_info": "implicit",
          "name": "Γ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "caller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W child) Γ"
        }
      ],
      "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W},\n  TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O →\n    ∀ {τ : Ty} {child leader : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ}\n      (path : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O child leader)\n      {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n      (caller :\n        TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n          (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W child) Γ),\n      TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n        (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L caller\n          (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W child))\n        (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L\n          (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} caller\n            (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} path))\n          (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W leader))",
      "used_constants": [
        "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
        "TypedSlottedEGraphsPaper.PaperGraphObligations",
        "TypedSlottedEGraphsPaper.PaperParentPath",
        "TypedSlottedEGraphsPaper.PaperParentPath.callerCertificate",
        "TypedSlottedEGraphsPaper.PaperParentPath.embedding",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.interface",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.witness"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L} {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W}, TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O → ∀ {τ : Ty} {child leader : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ} (path : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O child leader) {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (caller : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W child) Γ), TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L caller (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W child)) (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} caller (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} path)) (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W leader))",
      "lean_type_normal_sha256": "a48cf2d234d7fdb6909186f02a232c8f52851b510367731f576e7a3c8b0dcb86",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 657,
        "line_end": 665,
        "excerpt_sha256": "935bce247150ca1028df278b04c0fd52579e5af68f9011de34550d953bd92236"
      },
      "paper_source_normal": "Let $p$ be a raw finite parent path from $a$ to a leader $\\ell$, let $\\widehat m=m\\circ\\operatorname{emb}(p)$, and suppose $\\mathbf w$ is coherent. Then \\begin{equation} \\label{eq:find-witness} \\mathcal T_{\\Sigma,\\mathcal E}\\vdash_\\Gamma m\\cdot w_a=\\widehat m\\cdot w_\\ell. \\end{equation}",
      "paper_source_normal_sha256": "a455b82861532ca4ba8714f984938809b0b680ae0bd0a68839cea7c0e6b20725",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "coherent",
          "type": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "path",
          "type": "TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O child leader"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "caller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W child) Γ"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-021",
          "declaration": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
        },
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-034",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 61,
          "line": 235
        },
        "selection_end": {
          "column": 53,
          "line": 220
        },
        "selection_start": {
          "column": 8,
          "line": 220
        },
        "start": {
          "column": 0,
          "line": 218
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "W",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "O",
          "type": "TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W"
        },
        {
          "binder_info": "explicit",
          "name": "coherent",
          "type": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "child",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "binder_info": "implicit",
          "name": "leader",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "binder_info": "explicit",
          "name": "path",
          "type": "TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O child leader"
        },
        {
          "binder_info": "implicit",
          "name": "Γ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "caller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W child) Γ"
        },
        {
          "binder_info": "implicit",
          "name": "term",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        },
        {
          "binder_info": "explicit",
          "name": "rep",
          "type": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O child Γ caller term"
        }
      ],
      "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W},\n  TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O →\n    ∀ {τ : Ty} {child leader : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ}\n      (path : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O child leader)\n      {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n      (caller :\n        TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n          (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W child) Γ)\n      {term : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ}\n      (rep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O child Γ caller term),\n      TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L term\n        (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L\n          (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} caller\n            (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} path))\n          (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W leader))",
      "used_constants": [
        "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
        "TypedSlottedEGraphsPaper.PaperFiniteUnfolding",
        "TypedSlottedEGraphsPaper.PaperGraphObligations",
        "TypedSlottedEGraphsPaper.PaperParentPath",
        "TypedSlottedEGraphsPaper.PaperParentPath.embedding",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.transitive",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.interface",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.witness",
        "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate",
        "TypedSlottedEGraphsPaper.paperFiniteUnfoldingCertificate"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L} {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W}, TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O → ∀ {τ : Ty} {child leader : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ} (path : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O child leader) {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (caller : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W child) Γ) {term : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ} (rep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O child Γ caller term), TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L term (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} caller (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} path)) (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W leader))",
      "lean_type_normal_sha256": "2588920e2c8a403b88e003d914bc99ff16d2b76a26f072313f3d625f7b54b0ab",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 666,
        "line_end": 672,
        "excerpt_sha256": "dd7ba0fa536b819bfbc94c6258f94df8941cc79cbb2a6648ff37b209c5884886"
      },
      "paper_source_normal": "Moreover, every certified finite unfolding of $m*a$ to $t$ yields \\begin{equation} \\label{eq:rep-witness} \\mathcal T_{\\Sigma,\\mathcal E}\\vdash_\\Gamma t=\\widehat m\\cdot w_\\ell. \\end{equation}",
      "paper_source_normal_sha256": "2a5f8bfc1dff864fb0026e476e413aefe9084cca8bec8f9e2c0159f8c273042e",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "coherent",
          "type": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "path",
          "type": "TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O child leader"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "caller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W child) Γ"
        },
        {
          "index": 13,
          "binder_info": "explicit",
          "name": "rep",
          "type": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O child Γ caller term"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-021",
          "declaration": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
        },
        {
          "formal_id": "TSG-DEF-022",
          "declaration": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding"
        },
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        },
        {
          "formal_id": "TSG-ATOM-033",
          "declaration": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-037",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 71,
          "line": 448
        },
        "selection_end": {
          "column": 55,
          "line": 437
        },
        "selection_start": {
          "column": 8,
          "line": 437
        },
        "start": {
          "column": 0,
          "line": 435
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Γ₁",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Γ₂",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "C",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Shape",
          "type": "Type s"
        },
        {
          "binder_info": "implicit",
          "name": "canonicalRealization",
          "type": "Shape → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L C τ"
        },
        {
          "binder_info": "explicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₁ C τ Shape canonicalRealization"
        },
        {
          "binder_info": "explicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₂ C τ Shape canonicalRealization"
        },
        {
          "binder_info": "explicit",
          "name": "shapeEquality",
          "type": "Eq.{s + 1} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} left)\n  (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} right)"
        }
      ],
      "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {Γ₁ Γ₂ C : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty} {Shape : Type s}\n  {canonicalRealization : Shape → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L C τ}\n  (left : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₁ C τ Shape canonicalRealization)\n  (right : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₂ C τ Shape canonicalRealization),\n  Eq.{s + 1} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} left)\n      (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} right) →\n    TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n      (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L\n        (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v}\n          (TypedSlottedEGraphsPaper.paperCollisionRenaming.{u, v, w, s} left right))\n        (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel.{u, v, w}\n          (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left)))\n      (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel.{u, v, w}\n        (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right))",
      "used_constants": [
        "Eq",
        "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord",
        "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction",
        "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape",
        "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.support",
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.canonicalEqualityYieldsKernelCollision",
        "TypedSlottedEGraphsPaper.paperCollisionRenaming"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} {Γ₁ Γ₂ C : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty} {Shape : Type s} {canonicalRealization : Shape → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L C τ} (left : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₁ C τ Shape canonicalRealization) (right : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₂ C τ Shape canonicalRealization), Eq.{s + 1} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} left) (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} right) → TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.paperCollisionRenaming.{u, v, w, s} left right)) (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel.{u, v, w} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left))) (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel.{u, v, w} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right))",
      "lean_type_normal_sha256": "c297dff8e6b3b577c27a8b6c1ca4f89faf166b4b24f74c0c8c3715917ca74013",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 704,
        "line_end": 714,
        "excerpt_sha256": "a9a4395ca2166d663ed619703301ce144f9173276fb1496b7cff80742ba2d5c1"
      },
      "paper_source_normal": "$\\sigma_i^{-1}\\cdot K_i$ to $\\operatorname{real}(p_i)$. If $p_1=p_2$, put \\[ \\rho=\\sigma_2\\circ\\sigma_1^{-1}\\in\\TRen(\\Delta_1,\\Delta_2). \\] Then normalization replay, the shape equality, and inverse replay produce \\[ c_{1,2}\\in \\EqCert_{\\mathcal T_{\\Sigma,\\mathcal E}} (\\Delta_2;\\rho\\cdot K_1,K_2). \\]",
      "paper_source_normal_sha256": "465d648758cf3c88e5e2ab00045de874c02e97f20221b1aaaeb2275ea8b3b638",
      "explicit_telescope": [
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₁ C τ Shape canonicalRealization"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₂ C τ Shape canonicalRealization"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "shapeEquality",
          "type": "Eq.{s + 1} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} left)\n  (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} right)"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-038",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 20,
          "line": 530
        },
        "selection_end": {
          "column": 47,
          "line": 515
        },
        "selection_start": {
          "column": 8,
          "line": 515
        },
        "start": {
          "column": 0,
          "line": 512
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Γ₁",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Γ₂",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "C",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Ω",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Shape",
          "type": "Type s"
        },
        {
          "binder_info": "implicit",
          "name": "canonicalRealization",
          "type": "Shape → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L C τ"
        },
        {
          "binder_info": "explicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₁ C τ Shape canonicalRealization"
        },
        {
          "binder_info": "explicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₂ C τ Shape canonicalRealization"
        },
        {
          "binder_info": "explicit",
          "name": "shapeEquality",
          "type": "Eq.{s + 1} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} left)\n  (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} right)"
        },
        {
          "binder_info": "explicit",
          "name": "e₁",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ₁ Ω"
        },
        {
          "binder_info": "explicit",
          "name": "e₂",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ₂ Ω"
        },
        {
          "binder_info": "explicit",
          "name": "compatible",
          "type": "Eq.{v + 1}\n  (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e₁\n    (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w}\n      (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left)))\n  (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e₂\n    (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v}\n      (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w}\n        (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right))\n      (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v}\n        (TypedSlottedEGraphsPaper.paperCollisionRenaming.{u, v, w, s} left right))))"
        }
      ],
      "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {Γ₁ Γ₂ C Ω : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty} {Shape : Type s}\n  {canonicalRealization : Shape → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L C τ}\n  (left : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₁ C τ Shape canonicalRealization)\n  (right : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₂ C τ Shape canonicalRealization),\n  Eq.{s + 1} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} left)\n      (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} right) →\n    ∀ (e₁ : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ₁ Ω)\n      (e₂ : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ₂ Ω),\n      Eq.{v + 1}\n          (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e₁\n            (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w}\n              (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left)))\n          (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e₂\n            (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v}\n              (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w}\n                (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right))\n              (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v}\n                (TypedSlottedEGraphsPaper.paperCollisionRenaming.{u, v, w, s} left right)))) →\n        TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n          (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L e₁\n            (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.original.{u, v, w}\n              (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left)))\n          (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L e₂\n            (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.original.{u, v, w}\n              (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right)))",
      "used_constants": [
        "And.right",
        "Eq",
        "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord",
        "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction",
        "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape",
        "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.support",
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion",
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel",
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.original",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.paperCollisionRenaming",
        "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} {Γ₁ Γ₂ C Ω : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty} {Shape : Type s} {canonicalRealization : Shape → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L C τ} (left : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₁ C τ Shape canonicalRealization) (right : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₂ C τ Shape canonicalRealization), Eq.{s + 1} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} left) (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} right) → ∀ (e₁ : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ₁ Ω) (e₂ : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ₂ Ω), Eq.{v + 1} (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e₁ (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left))) (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e₂ (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right)) (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.paperCollisionRenaming.{u, v, w, s} left right)))) → TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L e₁ (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.original.{u, v, w} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left))) (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L e₂ (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.original.{u, v, w} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right)))",
      "lean_type_normal_sha256": "8e53dc4f83fe5256e99aac136aae4aaeaa89b966a09ce72ca6bf2edd4e9201aa",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 715,
        "line_end": 722,
        "excerpt_sha256": "1ee3c2077de56b162c3cf8fd46081aed3222d2fc23d77373f40887ed118f8441"
      },
      "paper_source_normal": "For any $e_i:\\Gamma_i\\hookrightarrow\\Omega$ satisfying $e_1\\circ\\iota_1=e_2\\circ\\iota_2\\circ\\rho$, composing $c_{1,2}$ with both certified extraction records also gives \\[ \\EqCert_{\\mathcal T_{\\Sigma,\\mathcal E}} (\\Omega;e_1\\cdot n_1,e_2\\cdot n_2). \\]",
      "paper_source_normal_sha256": "f57e92c9023962dec1bf1e5965ea8b9c46cc571f88703d3744ef317281426f64",
      "explicit_telescope": [
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₁ C τ Shape canonicalRealization"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₂ C τ Shape canonicalRealization"
        },
        {
          "index": 12,
          "binder_info": "explicit",
          "name": "shapeEquality",
          "type": "Eq.{s + 1} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} left)\n  (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} right)"
        },
        {
          "index": 13,
          "binder_info": "explicit",
          "name": "e₁",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ₁ Ω"
        },
        {
          "index": 14,
          "binder_info": "explicit",
          "name": "e₂",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ₂ Ω"
        },
        {
          "index": 15,
          "binder_info": "explicit",
          "name": "compatible",
          "type": "Eq.{v + 1}\n  (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e₁\n    (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w}\n      (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left)))\n  (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e₂\n    (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v}\n      (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w}\n        (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right))\n      (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v}\n        (TypedSlottedEGraphsPaper.paperCollisionRenaming.{u, v, w, s} left right))))"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        },
        {
          "formal_id": "TSG-COR-004",
          "declaration": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-039",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 51,
          "line": 614
        },
        "selection_end": {
          "column": 59,
          "line": 604
        },
        "selection_start": {
          "column": 8,
          "line": 604
        },
        "start": {
          "column": 0,
          "line": 602
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "W",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "O",
          "type": "TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W"
        },
        {
          "binder_info": "implicit",
          "name": "initial",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} L"
        },
        {
          "binder_info": "explicit",
          "name": "initialEmpty",
          "type": "∀\n  (a :\n    TypedSlottedEGraphsPaper.TheoremTraceState.Obligation.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x}\n      initial),\n  False"
        },
        {
          "binder_info": "explicit",
          "name": "trace",
          "type": "TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial\n  (TypedSlottedEGraphsPaper.paperObligationTraceState.{u, v, w, x, y, z, q} O)"
        }
      ],
      "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W}\n  {initial : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} L},\n  (∀\n      (a :\n        TypedSlottedEGraphsPaper.TheoremTraceState.Obligation.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x}\n          initial),\n      False) →\n    ∀\n      (trace :\n        TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial\n          (TypedSlottedEGraphsPaper.paperObligationTraceState.{u, v, w, x, y, z, q} O)),\n      TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O",
      "used_constants": [
        "False",
        "TypedSlottedEGraphsPaper.LocalCertifiedTrace",
        "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
        "TypedSlottedEGraphsPaper.PaperGraphObligations",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TheoremTraceState.Obligation",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily",
        "TypedSlottedEGraphsPaper.localCertifiedTracePreservesCoherence",
        "TypedSlottedEGraphsPaper.obligationFreeStateIsCoherent",
        "TypedSlottedEGraphsPaper.paperF23OfTraceCoherence",
        "TypedSlottedEGraphsPaper.paperObligationTraceState"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L} {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W} {initial : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} L}, (∀ (a : TypedSlottedEGraphsPaper.TheoremTraceState.Obligation.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial), False) → ∀ (trace : TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial (TypedSlottedEGraphsPaper.paperObligationTraceState.{u, v, w, x, y, z, q} O)), TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O",
      "lean_type_normal_sha256": "9c78ec156fe6ead4ef0a00772da504bb9d60e69b9a68185935516695e3a8ea17",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 731,
        "line_end": 754,
        "excerpt_sha256": "aa4624e0f869cd0bb8a7aa149443f4cc342fee79bf6b6104ba644dbc5a7a0e63"
      },
      "paper_source_normal": "\\leanref{TSG-DEF-023}{TypedSlottedEGraphsPaper.LocalCertifiedTrace} Let a theorem state expose exactly its live EC, PC, and SC endpoint obligations. Suppose a finite proof-relevant trace starts at a state with no live obligations and ends at the package $O$ of Definition~\\ref{def:eq-cert}. Each step is one of the following nine certified families: \\begin{enumerate} \\leanref{TSG-STEP-001}{TypedSlottedEGraphsPaper.LocalCertifiedStep.insertion} \\leanref{TSG-STEP-008}{TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild} \\item insertion and rebuilding add obligations with local certificates; \\leanref{TSG-STEP-002}{TypedSlottedEGraphsPaper.LocalCertifiedStep.canonicalization} \\leanref{TSG-STEP-005}{TypedSlottedEGraphsPaper.LocalCertifiedStep.symmetry} \\leanref{TSG-STEP-006}{TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction} \\item canonicalization, symmetry update, and interface restriction rekey obligations using typed endpoint bridges; \\leanref{TSG-STEP-003}{TypedSlottedEGraphsPaper.LocalCertifiedStep.collision} \\leanref{TSG-STEP-004}{TypedSlottedEGraphsPaper.LocalCertifiedStep.union} \\leanref{TSG-STEP-009}{TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression} \\item collision, union, and path compression compose two certified obligations with typed endpoint bridges; and \\leanref{TSG-STEP-007}{TypedSlottedEGraphsPaper.LocalCertifiedStep.noninferentialUnion} \\item noninferential union only removes or inherits obligations. \\end{enumerate} Then $O$ has a coherent equational certificate family.",
      "paper_source_normal_sha256": "8dd27df6cd727dc32d79025af05c10f8fbafabef470f1a7817c4bc89d9d8308f",
      "explicit_telescope": [
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "initialEmpty",
          "type": "∀\n  (a :\n    TypedSlottedEGraphsPaper.TheoremTraceState.Obligation.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x}\n      initial),\n  False"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "trace",
          "type": "TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial\n  (TypedSlottedEGraphsPaper.paperObligationTraceState.{u, v, w, x, y, z, q} O)"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-023",
          "declaration": "TypedSlottedEGraphsPaper.LocalCertifiedTrace"
        },
        {
          "formal_id": "TSG-DEF-021",
          "declaration": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-040",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 65,
          "line": 746
        },
        "selection_end": {
          "column": 54,
          "line": 720
        },
        "selection_start": {
          "column": 8,
          "line": 720
        },
        "start": {
          "column": 0,
          "line": 718
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "W",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "O",
          "type": "TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W"
        },
        {
          "binder_info": "explicit",
          "name": "coherent",
          "type": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "leftClass",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "binder_info": "implicit",
          "name": "rightClass",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "binder_info": "implicit",
          "name": "leader",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "binder_info": "explicit",
          "name": "leftPath",
          "type": "TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O leftClass leader"
        },
        {
          "binder_info": "explicit",
          "name": "rightPath",
          "type": "TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O rightClass leader"
        },
        {
          "binder_info": "implicit",
          "name": "Γ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "leftCaller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W leftClass) Γ"
        },
        {
          "binder_info": "explicit",
          "name": "rightCaller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W rightClass) Γ"
        },
        {
          "binder_info": "implicit",
          "name": "leftTerm",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        },
        {
          "binder_info": "implicit",
          "name": "rightTerm",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        },
        {
          "binder_info": "explicit",
          "name": "leftRep",
          "type": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O leftClass Γ leftCaller leftTerm"
        },
        {
          "binder_info": "explicit",
          "name": "rightRep",
          "type": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O rightClass Γ rightCaller rightTerm"
        },
        {
          "binder_info": "explicit",
          "name": "sameLeader",
          "type": "TypedSlottedEGraphsPaper.PaperSameLeaderSymmetry.{u, v, w, x, y, z, q} O leader Γ\n  (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} leftCaller\n    (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} leftPath))\n  (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} rightCaller\n    (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} rightPath))"
        }
      ],
      "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W},\n  TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O →\n    ∀ {τ : Ty} {leftClass rightClass leader : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ}\n      (leftPath : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O leftClass leader)\n      (rightPath : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O rightClass leader)\n      {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n      (leftCaller :\n        TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n          (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W leftClass) Γ)\n      (rightCaller :\n        TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n          (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W rightClass) Γ)\n      {leftTerm rightTerm : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ}\n      (leftRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O leftClass Γ leftCaller leftTerm)\n      (rightRep :\n        TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O rightClass Γ rightCaller rightTerm)\n      (sameLeader :\n        TypedSlottedEGraphsPaper.PaperSameLeaderSymmetry.{u, v, w, x, y, z, q} O leader Γ\n          (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} leftCaller\n            (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} leftPath))\n          (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} rightCaller\n            (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} rightPath))),\n      TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L leftTerm rightTerm",
      "used_constants": [
        "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
        "TypedSlottedEGraphsPaper.PaperFiniteUnfolding",
        "TypedSlottedEGraphsPaper.PaperGraphObligations",
        "TypedSlottedEGraphsPaper.PaperParentPath",
        "TypedSlottedEGraphsPaper.PaperParentPath.embedding",
        "TypedSlottedEGraphsPaper.PaperSameLeaderSymmetry",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.symmetric",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.transitive",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.interface",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.witness",
        "TypedSlottedEGraphsPaper.paperAlignedLeaderCertificate",
        "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L} {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W}, TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O → ∀ {τ : Ty} {leftClass rightClass leader : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ} (leftPath : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O leftClass leader) (rightPath : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O rightClass leader) {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (leftCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W leftClass) Γ) (rightCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W rightClass) Γ) {leftTerm rightTerm : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ} (leftRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O leftClass Γ leftCaller leftTerm) (rightRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O rightClass Γ rightCaller rightTerm) (sameLeader : TypedSlottedEGraphsPaper.PaperSameLeaderSymmetry.{u, v, w, x, y, z, q} O leader Γ (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} leftCaller (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} leftPath)) (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} rightCaller (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} rightPath))), TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L leftTerm rightTerm",
      "lean_type_normal_sha256": "6a6c77f0356f6ca475b8c5971586bb4d017ae7bbf842f1f3804501b0e69dbeaf",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 756,
        "line_end": 764,
        "excerpt_sha256": "24ed3bbaae2b0b4d2aca2740d5f7813d0e81af49ac6fca1c0b9684d8eed468f2"
      },
      "paper_source_normal": "Moreover, let two raw parent paths end at the same leader, let certified finite unfoldings in one caller context produce $t$ and $u$, and let a word in the recorded symmetry generators satisfy the exact equality between the two composed caller embeddings. Then \\begin{equation} \\label{eq:derivable-soundness} \\mathcal T_{\\Sigma,\\mathcal E}\\vdash_\\Gamma t=u. \\end{equation}",
      "paper_source_normal_sha256": "e131ef6ce6d239db8cf61ab5cd6fb244437f351c58b78881e354683431b2fb56",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "coherent",
          "type": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "leftPath",
          "type": "TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O leftClass leader"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "rightPath",
          "type": "TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O rightClass leader"
        },
        {
          "index": 13,
          "binder_info": "explicit",
          "name": "leftCaller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W leftClass) Γ"
        },
        {
          "index": 14,
          "binder_info": "explicit",
          "name": "rightCaller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W rightClass) Γ"
        },
        {
          "index": 17,
          "binder_info": "explicit",
          "name": "leftRep",
          "type": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O leftClass Γ leftCaller leftTerm"
        },
        {
          "index": 18,
          "binder_info": "explicit",
          "name": "rightRep",
          "type": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O rightClass Γ rightCaller rightTerm"
        },
        {
          "index": 19,
          "binder_info": "explicit",
          "name": "sameLeader",
          "type": "TypedSlottedEGraphsPaper.PaperSameLeaderSymmetry.{u, v, w, x, y, z, q} O leader Γ\n  (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} leftCaller\n    (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} leftPath))\n  (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} rightCaller\n    (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} rightPath))"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-021",
          "declaration": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
        },
        {
          "formal_id": "TSG-DEF-022",
          "declaration": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding"
        },
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        },
        {
          "formal_id": "TSG-ATOM-034",
          "declaration": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-041",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 71,
          "line": 759
        },
        "selection_end": {
          "column": 49,
          "line": 750
        },
        "selection_start": {
          "column": 8,
          "line": 750
        },
        "start": {
          "column": 0,
          "line": 748
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Γ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "leftTerm",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        },
        {
          "binder_info": "implicit",
          "name": "rightTerm",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        },
        {
          "binder_info": "explicit",
          "name": "certificate",
          "type": "TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L leftTerm rightTerm"
        },
        {
          "binder_info": "explicit",
          "name": "model",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, w, s, q} L"
        },
        {
          "binder_info": "explicit",
          "name": "environment",
          "type": "TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, w, s, q} model Γ"
        }
      ],
      "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty}\n  {leftTerm rightTerm : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ},\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L leftTerm rightTerm →\n    ∀ (model : TypedSlottedEGraphsPaper.TypedModel.{u, v, w, s, q} L)\n      (environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, w, s, q} model Γ),\n      Eq.{s + 1} (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, w, s, q} model leftTerm environment)\n        (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, w, s, q} model rightTerm environment)",
      "used_constants": [
        "Eq",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedModel",
        "TypedSlottedEGraphsPaper.TypedModel.Environment",
        "TypedSlottedEGraphsPaper.TypedModel.Value",
        "TypedSlottedEGraphsPaper.TypedModel.evaluate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.typedCertificateSemanticSoundness"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty} {leftTerm rightTerm : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ}, TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L leftTerm rightTerm → ∀ (model : TypedSlottedEGraphsPaper.TypedModel.{u, v, w, s, q} L) (environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, w, s, q} model Γ), Eq.{s + 1} (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, w, s, q} model leftTerm environment) (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, w, s, q} model rightTerm environment)",
      "lean_type_normal_sha256": "22938cd2916e9e79556bb29fe4b73fb883981fb5546503176e172e928d9497e1",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 765,
        "line_end": 772,
        "excerpt_sha256": "56fb138c810d177d01491de33da3833f2dd730aa455cce3a0e103996a52d171a"
      },
      "paper_source_normal": "Consequently, for every $\\mathfrak M\\models\\mathcal T_{\\Sigma,\\mathcal E}$ and $\\eta\\in\\operatorname{Env}_{\\mathfrak M}(\\Gamma)$, \\begin{equation} \\label{eq:model-soundness} \\operatorname{eval}_{\\mathfrak M}(t,\\eta)= \\operatorname{eval}_{\\mathfrak M}(u,\\eta). \\end{equation}",
      "paper_source_normal_sha256": "f3aac27c786f152371dd566ae171619bde277bcdc0d86e59f03651a842fde3ec",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "certificate",
          "type": "TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L leftTerm rightTerm"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "model",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, w, s, q} L"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "environment",
          "type": "TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, w, s, q} model Γ"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-DEF-017",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel"
        },
        {
          "formal_id": "TSG-DEF-018",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-042",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 29,
          "line": 790
        },
        "selection_end": {
          "column": 65,
          "line": 780
        },
        "selection_start": {
          "column": 8,
          "line": 780
        },
        "start": {
          "column": 0,
          "line": 778
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Γ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Ω",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "leftTerm",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        },
        {
          "binder_info": "implicit",
          "name": "rightTerm",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        },
        {
          "binder_info": "explicit",
          "name": "certificate",
          "type": "TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L leftTerm rightTerm"
        },
        {
          "binder_info": "explicit",
          "name": "leftEmbedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ Ω"
        },
        {
          "binder_info": "explicit",
          "name": "rightEmbedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ Ω"
        },
        {
          "binder_info": "explicit",
          "name": "compatible",
          "type": "Eq.{v + 1} leftEmbedding rightEmbedding"
        }
      ],
      "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {Γ Ω : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty}\n  {leftTerm rightTerm : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ},\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L leftTerm rightTerm →\n    ∀ (leftEmbedding rightEmbedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ Ω),\n      Eq.{v + 1} leftEmbedding rightEmbedding →\n        TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n          (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L leftEmbedding leftTerm)\n          (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L rightEmbedding rightTerm)",
      "used_constants": [
        "Eq",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.commonContextWeakeningCertificate"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} {Γ Ω : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty} {leftTerm rightTerm : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ}, TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L leftTerm rightTerm → ∀ (leftEmbedding rightEmbedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ Ω), Eq.{v + 1} leftEmbedding rightEmbedding → TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L leftEmbedding leftTerm) (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L rightEmbedding rightTerm)",
      "lean_type_normal_sha256": "5d863e9fc3dc84d9532af7d7a562fc77778f83c81a9224d606481ec783c88860",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 773,
        "line_end": 775,
        "excerpt_sha256": "cc51be6f85f329dfb406c7fbd1ec5732c6ebf0f1f7b743a97c023615059eeb49"
      },
      "paper_source_normal": "The same certificate transports to a common typed context along two equal embeddings of the caller context.",
      "paper_source_normal_sha256": "e808edb46704a2d1ba32e36d805b29ebc6e16155a23abbb421676c3a727277db",
      "explicit_telescope": [
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "certificate",
          "type": "TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L leftTerm rightTerm"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "leftEmbedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ Ω"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "rightEmbedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ Ω"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "compatible",
          "type": "Eq.{v + 1} leftEmbedding rightEmbedding"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-043",
      "module": "TypedSlottedEGraphsPaper.ACClosureCounts",
      "range": {
        "end": {
          "column": 7,
          "line": 578
        },
        "selection_end": {
          "column": 36,
          "line": 571
        },
        "selection_start": {
          "column": 8,
          "line": 571
        },
        "start": {
          "column": 0,
          "line": 569
        }
      },
      "telescope": [],
      "type": "TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.productClassCount fun n =>\n  HPow.hPow.{0, 0, 0} 2 n",
      "used_constants": [
        "And",
        "And.intro",
        "Bool",
        "Bool.true",
        "Decidable.byContradiction",
        "Decidable.decide",
        "Eq",
        "Eq.refl",
        "Exists",
        "Exists.intro",
        "HMul.hMul",
        "HPow.hPow",
        "HSub.hSub",
        "LE.le",
        "LT.lt",
        "Nat",
        "Nat.decLe",
        "Nat.decLt",
        "Nat.one_lt_pow",
        "Ne",
        "Not",
        "OfNat.ofNat",
        "TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta",
        "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCount",
        "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow._proof_1_1",
        "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow._proof_1_3",
        "id",
        "instDecidableAnd",
        "instHMul",
        "instHPow",
        "instHSub",
        "instLENat",
        "instLTNat",
        "instMulNat",
        "instNatPowNat",
        "instOfNatNat",
        "instPowNat",
        "instSubNat",
        "of_decide_eq_true"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
      "lean_file_sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf",
      "lean_type_normal": "TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.productClassCount fun n => HPow.hPow.{0, 0, 0} 2 n",
      "lean_type_normal_sha256": "86924f4f96c2d3c790818e0517be0c94ff6fd1df4341e3f0608b08da61a5fbfd",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 19,
        "line_end": 22,
        "excerpt_sha256": "ac02ce4994f1fb9839aa20bac935ad7d2d3675d5dc7d4c1d0cb9e40648e5f9af"
      },
      "paper_source_normal": "\\leanref{TSG-ATOM-044}{TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow} constructive codings of sizes $2^n-1$ and $3^n+1-2^{n+1}$, respectively. Their counting functions are $\\Theta(2^n)$ and $\\Theta(3^n)$.",
      "paper_source_normal_sha256": "ea791c84d4e33a0695732dda697831a6998cdecdb1a087cfefa5a57b7ea14b73",
      "explicit_telescope": [],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-044",
      "module": "TypedSlottedEGraphsPaper.ACClosureCounts",
      "range": {
        "end": {
          "column": 23,
          "line": 604
        },
        "selection_end": {
          "column": 44,
          "line": 596
        },
        "selection_start": {
          "column": 8,
          "line": 596
        },
        "start": {
          "column": 0,
          "line": 594
        }
      },
      "telescope": [],
      "type": "TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCount\n  fun n => HPow.hPow.{0, 0, 0} 3 n",
      "used_constants": [
        "And",
        "And.intro",
        "Bool",
        "Bool.true",
        "Decidable.byContradiction",
        "Decidable.decide",
        "Eq",
        "Eq.refl",
        "Exists",
        "Exists.intro",
        "HAdd.hAdd",
        "HMul.hMul",
        "HPow.hPow",
        "HSub.hSub",
        "LE.le",
        "LT.lt",
        "Nat",
        "Nat.decLe",
        "Nat.decLt",
        "Nat.two_pow_pos",
        "Not",
        "OfNat.ofNat",
        "TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta",
        "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCount",
        "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow._proof_1_2",
        "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow._proof_1_3",
        "TypedSlottedEGraphsPaper.ACClosureCounts.twoPowSucc_le_threePow_add_one",
        "_private.TypedSlottedEGraphsPaper.ACClosureCounts.0.TypedSlottedEGraphsPaper.ACClosureCounts.binaryNodeLowerScale",
        "id",
        "instAddNat",
        "instHAdd",
        "instHMul",
        "instHPow",
        "instHSub",
        "instLENat",
        "instLTNat",
        "instMulNat",
        "instNatPowNat",
        "instOfNatNat",
        "instPowNat",
        "instSubNat",
        "of_decide_eq_true"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
      "lean_file_sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf",
      "lean_type_normal": "TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCount fun n => HPow.hPow.{0, 0, 0} 3 n",
      "lean_type_normal_sha256": "e78d53af3ca6faced70b573f82908479aa99d84082c8862455b48618f9b13e2b",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 20,
        "line_end": 22,
        "excerpt_sha256": "1f6b06c41056fca91189128adf52be3293a0d4920db8674a801628191a596c57"
      },
      "paper_source_normal": "constructive codings of sizes $2^n-1$ and $3^n+1-2^{n+1}$, respectively. Their counting functions are $\\Theta(2^n)$ and $\\Theta(3^n)$.",
      "paper_source_normal_sha256": "da0f9e4a526db73c70dc8c79f0375985634a5123d3ee8638b5e9c2db5431a3a7",
      "explicit_telescope": [],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "declaration_kind": "theorem",
      "formal_id": "TSG-ATOM-045",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 53,
          "line": 674
        },
        "selection_end": {
          "column": 39,
          "line": 638
        },
        "selection_start": {
          "column": 8,
          "line": 638
        },
        "start": {
          "column": 0,
          "line": 636
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "W",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "O",
          "type": "TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W"
        },
        {
          "binder_info": "explicit",
          "name": "coherent",
          "type": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "binder_info": "implicit",
          "name": "rho",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v}\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W a)\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W a)"
        },
        {
          "binder_info": "explicit",
          "name": "word",
          "type": "TypedSlottedEGraphsPaper.PaperSymmetryWord.{u, v, w, x, y, z, q} O a rho"
        }
      ],
      "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W},\n  TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O →\n    ∀ {τ : Ty} {a : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ}\n      {rho :\n        TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v}\n          (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W a)\n          (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W a)}\n      (word : TypedSlottedEGraphsPaper.PaperSymmetryWord.{u, v, w, x, y, z, q} O a rho),\n      TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n        (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W a)\n        (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L\n          (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v} rho)\n          (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W a))",
      "used_constants": [
        "Eq",
        "Eq.mpr",
        "Eq.refl",
        "Eq.symm",
        "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
        "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.symmetryCertificate",
        "TypedSlottedEGraphsPaper.PaperGraphObligations",
        "TypedSlottedEGraphsPaper.PaperGraphObligations.SymmetryGenerator",
        "TypedSlottedEGraphsPaper.PaperSymmetryWord",
        "TypedSlottedEGraphsPaper.PaperSymmetryWord.rec",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.reflexive",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.rewriteRight",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.symmetric",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.transitive",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.transport",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.comp",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.id",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.inverse",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.leftInverse",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.renameComp",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.renameId",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.interface",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.witness",
        "congrArg",
        "id"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L} {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W}, TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O → ∀ {τ : Ty} {a : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ} {rho : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W a) (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W a)} (word : TypedSlottedEGraphsPaper.PaperSymmetryWord.{u, v, w, x, y, z, q} O a rho), TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W a) (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v} rho) (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W a))",
      "lean_type_normal_sha256": "69ebcec6bb3186c227ddf0129d41f07fd3ddeb4e4c27495a3268ae3da8274043",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 641,
        "line_end": 643,
        "excerpt_sha256": "4a8a0c4b98d412ede399c1f3d13173428c1c0d8d6702e2b25ff64e361a80ede3"
      },
      "paper_source_normal": "Identity, inverse, and composition derive (SC) for every represented word in the recorded generators.",
      "paper_source_normal_sha256": "5e95693ec9a58085910f659c8f63c96647ca3fbaf281201b2a35b18100cf4f99",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "coherent",
          "type": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "word",
          "type": "TypedSlottedEGraphsPaper.PaperSymmetryWord.{u, v, w, x, y, z, q} O a rho"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-021",
          "declaration": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
        },
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-ATOM-003",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
        },
        {
          "formal_id": "TSG-ATOM-005",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.parentEqualityDoesNotImplyChildSymmetry",
      "declaration_kind": "theorem",
      "formal_id": "TSG-CE-001",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 10,
          "line": 316
        },
        "selection_end": {
          "column": 47,
          "line": 306
        },
        "selection_start": {
          "column": 8,
          "line": 306
        },
        "start": {
          "column": 0,
          "line": 305
        }
      },
      "telescope": [],
      "type": "Exists.{1} fun witness =>\n  Exists.{1} fun swap =>\n    Exists.{1} fun parent =>\n      Exists.{1} fun input =>\n        Eq.{1} (parent (witness input)) (parent (witness (swap input))) ∧ Ne.{1} (witness input) (witness (swap input))",
      "used_constants": [
        "And",
        "And.intro",
        "Bool",
        "Bool.false",
        "Bool.true",
        "Decidable.decide",
        "Eq",
        "Eq.refl",
        "Exists",
        "Exists.intro",
        "Ne",
        "Prod",
        "Prod.fst",
        "Prod.mk",
        "Prod.snd",
        "id",
        "instDecidableEqBool",
        "instDecidableNot",
        "of_decide_eq_true"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "Exists.{1} fun witness => Exists.{1} fun swap => Exists.{1} fun parent => Exists.{1} fun input => Eq.{1} (parent (witness input)) (parent (witness (swap input))) ∧ Ne.{1} (witness input) (witness (swap input))",
      "lean_type_normal_sha256": "24c4812854900378ba573cb652bbb2eccedfeba075c1c4152b2516497dc484d1",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 345,
        "line_end": 347,
        "excerpt_sha256": "3a55a8d98158b2609381ccce40a90b4e4cbded51585e6cbdf6b3b0876d76ad26"
      },
      "paper_source_normal": "There exist a Boolean child observation, a swap, a parent observation, and an input for which the parent observations agree while the corresponding child observations differ; thus parent equality alone does not imply child symmetry.",
      "paper_source_normal_sha256": "ef0df1e076f618afe9a39ba2a61ee67faec5cf805f6b6eadfd0a8c7856334cb5",
      "explicit_telescope": [],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.properEmbeddingDoesNotImplyIndependence",
      "declaration_kind": "theorem",
      "formal_id": "TSG-CE-002",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 18,
          "line": 327
        },
        "selection_end": {
          "column": 47,
          "line": 320
        },
        "selection_start": {
          "column": 8,
          "line": 320
        },
        "start": {
          "column": 0,
          "line": 318
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "emptyWitness",
          "type": "Unit → Bool"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "∀ (input : Bool), Eq.{1} input (emptyWitness ())"
        }
      ],
      "type": "∀ (emptyWitness : Unit → Bool), ¬∀ (input : Bool), Eq.{1} input (emptyWitness ())",
      "used_constants": [
        "Bool",
        "Bool.ctorIdx",
        "Bool.false",
        "Bool.true",
        "Eq",
        "Eq.casesOn",
        "Eq.refl",
        "Eq.symm",
        "Eq.trans",
        "False",
        "False.elim",
        "HEq",
        "HEq.refl",
        "Not",
        "Unit",
        "Unit.unit",
        "noConfusion_of_Nat"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "∀ (emptyWitness : Unit → Bool), ¬∀ (input : Bool), Eq.{1} input (emptyWitness ())",
      "lean_type_normal_sha256": "fa29bc466d01512f20f38bb608a7c72bb90dee89f10312fc37166ac0cf370f6a",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 271,
        "line_end": 273,
        "excerpt_sha256": "edce55a603102706acd25c4ffd27d866ed25cf5ed88587d07934e801d8afe4c0"
      },
      "paper_source_normal": "For every Boolean value supplied by an empty-context witness, it is false that every one-slot Boolean input equals that value; thus no such value realizes the one-slot identity.",
      "paper_source_normal_sha256": "8a3d3ffb3f87ccd532968cf3a5bab680105744e9d4851e6784e9d04f108881a6",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "emptyWitness",
          "type": "Unit → Bool"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "a",
          "type": "∀ (input : Bool), Eq.{1} input (emptyWitness ())"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgCe003_overflowReassociationCounterexample",
      "declaration_kind": "theorem",
      "formal_id": "TSG-CE-003",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 8,
          "line": 1162
        },
        "selection_end": {
          "column": 52,
          "line": 1157
        },
        "selection_start": {
          "column": 8,
          "line": 1157
        },
        "start": {
          "column": 0,
          "line": 1155
        }
      },
      "telescope": [],
      "type": "Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.checkedAdd4 7 1) Option.none.{0} ∧\n  Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.checkedAdd4 1 (-1)) (Option.some.{0} 0) ∧\n    Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.checkedAssocLeft4 7 1 (-1)) Option.none.{0} ∧\n      Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.checkedAssocRight4 7 1 (-1)) (Option.some.{0} 7)",
      "used_constants": [
        "And",
        "Bool",
        "Bool.true",
        "Decidable.decide",
        "Eq",
        "Eq.refl",
        "Int",
        "Int.instDecidableEq",
        "Int.instNegInt",
        "Neg.neg",
        "OfNat.ofNat",
        "Option",
        "Option.decidableEqNone",
        "Option.instDecidableEq",
        "Option.none",
        "Option.some",
        "TypedSlottedEGraphsPaper.ProfileRules.checkedAdd4",
        "TypedSlottedEGraphsPaper.ProfileRules.checkedAssocLeft4",
        "TypedSlottedEGraphsPaper.ProfileRules.checkedAssocRight4",
        "id",
        "instDecidableAnd",
        "instOfNat",
        "of_decide_eq_true"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.checkedAdd4 7 1) Option.none.{0} ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.checkedAdd4 1 (-1)) (Option.some.{0} 0) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.checkedAssocLeft4 7 1 (-1)) Option.none.{0} ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.checkedAssocRight4 7 1 (-1)) (Option.some.{0} 7)",
      "lean_type_normal_sha256": "5b2735e0af6b515706c38d5a822dcf5fdaa52568b43486c89fde6c55b5dcaf16",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 467,
        "line_end": 471,
        "excerpt_sha256": "6def989636262671f94ff23061f8334cde9e405bbbd1251bd7585bd13ccd97f8"
      },
      "paper_source_normal": "Separately, the checked signed four-bit functions prove $\\operatorname{checkedAdd4}(7,1)=\\mathsf{none}$, $\\operatorname{checkedAdd4}(1,-1)=\\mathsf{some}(0)$, and hence the left association fails while the right returns $7$. Connecting either model to an",
      "paper_source_normal_sha256": "af95043bd488ddb8dd8fccca9bb5e720ff464707f4d8d8443bdf75b7d52f7ab0",
      "explicit_telescope": [],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.concreteSlotSupportInvariance",
      "declaration_kind": "theorem",
      "formal_id": "TSG-COR-001",
      "module": "TypedSlottedEGraphsPaper.SyntaxSupport",
      "range": {
        "end": {
          "column": 52,
          "line": 547
        },
        "selection_end": {
          "column": 37,
          "line": 531
        },
        "selection_start": {
          "column": 8,
          "line": 531
        },
        "start": {
          "column": 0,
          "line": 529
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor"
        },
        {
          "binder_info": "explicit",
          "name": "port",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema"
        },
        {
          "binder_info": "implicit",
          "name": "result",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "node",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source result"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target)\n  {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor}\n  (port : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema) {result : Ty}\n  (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source result),\n  Eq.{v + 1}\n      (TypedSlottedEGraphsPaper.ConcretePort.Supports.{u, v, w, x, y}\n        (TypedSlottedEGraphsPaper.ConcretePort.act.{u, v, w, x, y} embedding port))\n      (TypedSlottedEGraphsPaper.slotSupportImage.{u, v} embedding\n        (TypedSlottedEGraphsPaper.ConcretePort.Supports.{u, v, w, x, y} port)) ∧\n    Eq.{v + 1}\n      (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.Supports.{u, v, w, x, y}\n        (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act.{u, v, w, x, y} embedding node))\n      (TypedSlottedEGraphsPaper.slotSupportImage.{u, v} embedding\n        (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.Supports.{u, v, w, x, y} node))",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "List.nil",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.Supports",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act",
        "TypedSlottedEGraphsPaper.ConcretePort.Supports",
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcretePort.act",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotContext.Slot",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality",
        "TypedSlottedEGraphsPaper.concretePortSupportImageEquality",
        "TypedSlottedEGraphsPaper.slotSupportImage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target) {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor} (port : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema) {result : Ty} (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source result), Eq.{v + 1} (TypedSlottedEGraphsPaper.ConcretePort.Supports.{u, v, w, x, y} (TypedSlottedEGraphsPaper.ConcretePort.act.{u, v, w, x, y} embedding port)) (TypedSlottedEGraphsPaper.slotSupportImage.{u, v} embedding (TypedSlottedEGraphsPaper.ConcretePort.Supports.{u, v, w, x, y} port)) ∧ Eq.{v + 1} (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.Supports.{u, v, w, x, y} (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act.{u, v, w, x, y} embedding node)) (TypedSlottedEGraphsPaper.slotSupportImage.{u, v} embedding (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.Supports.{u, v, w, x, y} node))",
      "lean_type_normal_sha256": "bb6c6839952108a89891ac23b3871b06030776255996a34d09d4a3280582c92b",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 206,
        "line_end": 214,
        "excerpt_sha256": "88494823f996e3b8fc2ad3d19190c8cd55c12dab0ce243360861ca64b56f21ce"
      },
      "paper_source_normal": "\\begin{corollary}[Slot Support Invariance] \\label{res:F08} \\leanref{TSG-ATOM-009}{TypedSlottedEGraphsPaper.concretePortSupportImageEquality} \\leanref{TSG-ATOM-010}{TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality} Under the hypotheses above, $\\operatorname{slots}(e\\cdot q)=e[\\operatorname{slots}(q)]$ and $\\operatorname{slots}(e\\cdot n)=e[\\operatorname{slots}(n)]$. \\end{corollary}",
      "paper_source_normal_sha256": "e7d3b467c9555ba7661f8ea797a152d7312089f32a490539bf68413c339b0458",
      "explicit_telescope": [
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "port",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema"
        },
        {
          "index": 12,
          "binder_info": "explicit",
          "name": "node",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source result"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-007",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act"
        },
        {
          "formal_id": "TSG-ATOM-006",
          "declaration": "TypedSlottedEGraphsPaper.ConcretePort.act"
        },
        {
          "formal_id": "TSG-ATOM-010",
          "declaration": "TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality"
        },
        {
          "formal_id": "TSG-ATOM-009",
          "declaration": "TypedSlottedEGraphsPaper.concretePortSupportImageEquality"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation",
      "declaration_kind": "theorem",
      "formal_id": "TSG-COR-002",
      "module": "TypedSlottedEGraphsPaper.SyntaxSupport",
      "range": {
        "end": {
          "column": 21,
          "line": 592
        },
        "selection_end": {
          "column": 38,
          "line": 573
        },
        "selection_start": {
          "column": 8,
          "line": 573
        },
        "start": {
          "column": 0,
          "line": 570
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "context",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "classId",
          "type": "ClassId"
        },
        {
          "binder_info": "explicit",
          "name": "inner",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId) context"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op)\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (classId : ClassId)\n  (inner :\n    TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n      (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId) context),\n  (Exists.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)} fun invocation =>\n      Eq.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)} invocation\n        (TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} signature classId inner)) ∧\n    Eq.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)}\n        (TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} signature classId\n          (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id.{u, v}\n            (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId)))\n        (TypedSlottedEGraphsPaper.concreteIdentityInvocation.{u, v, w, x, y} signature classId) ∧\n      ∀ {target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n        (outer : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} context target),\n        Eq.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)}\n          (TypedSlottedEGraphsPaper.ConcretePort.act.{u, v, w, x, y} outer\n            (TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} signature classId inner))\n          (TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} signature classId\n            (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} outer inner))",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "Exists",
        "Exists.intro",
        "List.nil",
        "TypedSlottedEGraphsPaper.ConcretePort",
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcretePort.act",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classOutput",
        "TypedSlottedEGraphsPaper.PortSchema.one",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id",
        "TypedSlottedEGraphsPaper.concreteIdentityInvocation",
        "TypedSlottedEGraphsPaper.concreteInvocation",
        "rfl"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op) {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (classId : ClassId) (inner : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId) context), (Exists.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)} fun invocation => Eq.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)} invocation (TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} signature classId inner)) ∧ Eq.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)} (TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} signature classId (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id.{u, v} (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId))) (TypedSlottedEGraphsPaper.concreteIdentityInvocation.{u, v, w, x, y} signature classId) ∧ ∀ {target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (outer : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} context target), Eq.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)} (TypedSlottedEGraphsPaper.ConcretePort.act.{u, v, w, x, y} outer (TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} signature classId inner)) (TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} signature classId (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} outer inner))",
      "lean_type_normal_sha256": "ac2fc054e1be3c1dcf071c0b727d9b6eba51402a3dadaa7a9de3bb54a1b13c0e",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 218,
        "line_end": 227,
        "excerpt_sha256": "5105427ebe11a5cfc39f6493faf5fba71a6d348827cb0465c6e8087cadb6fa98"
      },
      "paper_source_normal": "\\begin{corollary}[Type Safety of Invocation] \\label{res:F09} \\leanref{TSG-ATOM-011}{TypedSlottedEGraphsPaper.concreteInvocation} If $m\\in\\TEmb(S_a,\\Gamma)$, then $m*a$ has type $\\tau_a$ in $\\Gamma$. \\leanref{TSG-ATOM-012}{TypedSlottedEGraphsPaper.concreteIdentityInvocation} \\leanref{TSG-ATOM-013}{TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition} Moreover, $\\operatorname{id}_{S_a}*a=a$, and for every $e\\in\\TEmb(\\Gamma,\\Gamma')$, $e\\cdot(m*a)=(e\\circ m)*a$. \\end{corollary}",
      "paper_source_normal_sha256": "370d4283c544161a963fef189079bdf83a755b8ed076c9cf18d41a1a23c235bd",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "classId",
          "type": "ClassId"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "inner",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.classInterface.{u, v, w, x, y} signature classId) context"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-006",
          "declaration": "TypedSlottedEGraphsPaper.ConcretePort.act"
        },
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-ATOM-003",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
        },
        {
          "formal_id": "TSG-ATOM-012",
          "declaration": "TypedSlottedEGraphsPaper.concreteIdentityInvocation"
        },
        {
          "formal_id": "TSG-ATOM-011",
          "declaration": "TypedSlottedEGraphsPaper.concreteInvocation"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
      "declaration_kind": "theorem",
      "formal_id": "TSG-COR-003",
      "module": "TypedSlottedEGraphsPaper.NormalizationBridge",
      "range": {
        "end": {
          "column": 82,
          "line": 779
        },
        "selection_end": {
          "column": 47,
          "line": 759
        },
        "selection_start": {
          "column": 8,
          "line": 759
        },
        "start": {
          "column": 0,
          "line": 756
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Node",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Kernel",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Context",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Support",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "Schema",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "LeafTypes",
          "type": "Type z"
        },
        {
          "binder_info": "implicit",
          "name": "Output",
          "type": "Type r"
        },
        {
          "binder_info": "implicit",
          "name": "Provenance",
          "type": "Type s"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{v} Kernel"
        },
        {
          "binder_info": "explicit",
          "name": "C",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel\n  Context Support Schema LeafTypes Output Provenance"
        },
        {
          "binder_info": "explicit",
          "name": "left",
          "type": "Node"
        },
        {
          "binder_info": "explicit",
          "name": "right",
          "type": "Node"
        }
      ],
      "type": "∀ {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z}\n  {Output : Type r} {Provenance : Type s} [inst : Std.LinearOrderPackage.{v} Kernel]\n  (C :\n    TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel\n      Context Support Schema LeafTypes Output Provenance)\n  (left right : Node),\n  (Eq.{v + 1}\n        (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r,\n            s, u_1}\n          C left)\n        (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r,\n            s, u_1}\n          C right) ↔\n      Exists.{u_1 + 1} fun alignment =>\n        Nonempty.{max (max (v + 1) (w + 1)) (u_1 + 1)}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation.{v, w, u_1}\n            (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v, w, x, y, z, r,\n                u_1}\n              (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r,\n                  s, u_1}\n                C))\n            alignment)) ∧\n    (Eq.{v + 1}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z,\n              r, s, u_1}\n            C left)\n          (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z,\n              r, s, u_1}\n            C right) →\n        Eq.{r + 1}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z, r,\n              s, u_1}\n            C left)\n          (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z, r,\n              s, u_1}\n            C right)) ∧\n      ((Exists.{u_1 + 1} fun alignment =>\n          Nonempty.{max (max (v + 1) (w + 1)) (u_1 + 1)}\n            (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation.{v, w, u_1}\n              (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v, w, x, y, z, r,\n                  u_1}\n                (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z,\n                    r, s, u_1}\n                  C))\n              alignment)) →\n        Eq.{r + 1}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z, r,\n              s, u_1}\n            C left)\n          (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z, r,\n              s, u_1}\n            C right))",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "Exists",
        "Iff",
        "Nonempty",
        "Or.inl",
        "Or.inr",
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.kernel",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient",
        "TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedRenamingInterface.Renaming",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.context",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.renamingOps"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_type_normal": "∀ {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z} {Output : Type r} {Provenance : Type s} [inst : Std.LinearOrderPackage.{v} Kernel] (C : TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel Context Support Schema LeafTypes Output Provenance) (left right : Node), (Eq.{v + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s, u_1} C left) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s, u_1} C right) ↔ Exists.{u_1 + 1} fun alignment => Nonempty.{max (max (v + 1) (w + 1)) (u_1 + 1)} (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation.{v, w, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v, w, x, y, z, r, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r, s, u_1} C)) alignment)) ∧ (Eq.{v + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s, u_1} C left) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s, u_1} C right) → Eq.{r + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z, r, s, u_1} C left) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z, r, s, u_1} C right)) ∧ ((Exists.{u_1 + 1} fun alignment => Nonempty.{max (max (v + 1) (w + 1)) (u_1 + 1)} (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation.{v, w, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v, w, x, y, z, r, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r, s, u_1} C)) alignment)) → Eq.{r + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z, r, s, u_1} C left) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z, r, s, u_1} C right))",
      "lean_type_normal_sha256": "9d411291adfc4a7aa28916b421e50531216fa33884bcdde8f55dff9ecff18f6f",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 437,
        "line_end": 453,
        "excerpt_sha256": "19e025ab86b76800b945832df235b2867d2673744d14fa9fca1c11bab6781846"
      },
      "paper_source_normal": "\\begin{corollary}[Effective-Support Canonical-Shape Exactness] \\label{cor:shape-exactness} For nodes $n,n'$ in an effective-support canonicalizer $C$, let their kernels have contexts $\\Delta_n,\\Delta_{n'}$. Then \\begin{align*} \\leanref{TSG-ATOM-026}{TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming} \\operatorname{Shape}_{C}(n)=\\operatorname{Shape}_{C}(n') \\quad\\Longleftrightarrow\\quad &\\exists\\rho\\in\\TRen(\\Delta_n,\\Delta_{n'}).\\\\[-2pt] &\\operatorname{Nonempty}(K_C(n)\\Rightarrow_\\rho K_C(n')). \\end{align*} where $\\Rightarrow_\\rho$ is the proof-relevant generated structural \\leanref{TSG-ATOM-027}{TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output} derivation. Either side implies equality of the recorded node outputs. No renaming between the larger ambient input contexts is asserted. \\end{corollary}",
      "paper_source_normal_sha256": "8d3c270d89979339623183721675ca0b84f3e2bb39bffefc8631a7a8808440dc",
      "explicit_telescope": [
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "C",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel\n  Context Support Schema LeafTypes Output Provenance"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "left",
          "type": "Node"
        },
        {
          "index": 12,
          "binder_info": "explicit",
          "name": "right",
          "type": "Node"
        }
      ],
      "instance_telescope": [
        {
          "index": 9,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{v} Kernel"
        }
      ],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-013",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer"
        },
        {
          "formal_id": "TSG-ATOM-026",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming"
        },
        {
          "formal_id": "TSG-ATOM-027",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "declaration_kind": "theorem",
      "formal_id": "TSG-COR-004",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 31,
          "line": 510
        },
        "selection_end": {
          "column": 48,
          "line": 453
        },
        "selection_start": {
          "column": 8,
          "line": 453
        },
        "start": {
          "column": 0,
          "line": 450
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Γ₁",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Γ₂",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "C",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Shape",
          "type": "Type s"
        },
        {
          "binder_info": "implicit",
          "name": "canonicalRealization",
          "type": "Shape → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L C τ"
        },
        {
          "binder_info": "explicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₁ C τ Shape canonicalRealization"
        },
        {
          "binder_info": "explicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₂ C τ Shape canonicalRealization"
        },
        {
          "binder_info": "explicit",
          "name": "shapeEquality",
          "type": "Eq.{s + 1} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} left)\n  (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} right)"
        }
      ],
      "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {Γ₁ Γ₂ C : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty} {Shape : Type s}\n  {canonicalRealization : Shape → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L C τ}\n  (left : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₁ C τ Shape canonicalRealization)\n  (right : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₂ C τ Shape canonicalRealization),\n  Eq.{s + 1} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} left)\n      (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} right) →\n    TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n        (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L\n          (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v}\n            (TypedSlottedEGraphsPaper.paperCollisionRenaming.{u, v, w, s} left right))\n          (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel.{u, v, w}\n            (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left)))\n        (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel.{u, v, w}\n          (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right)) ∧\n      ∀ {Ω : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n        (e₁ : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ₁ Ω)\n        (e₂ : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ₂ Ω),\n        Eq.{v + 1}\n            (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e₁\n              (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w}\n                (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left)))\n            (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e₂\n              (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v}\n                (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w}\n                  (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right))\n                (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v}\n                  (TypedSlottedEGraphsPaper.paperCollisionRenaming.{u, v, w, s} left right)))) →\n          TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n            (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L e₁\n              (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.original.{u, v, w}\n                (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left)))\n            (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L e₂\n              (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.original.{u, v, w}\n                (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right)))",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "Eq.mpr",
        "Eq.symm",
        "Eq.trans",
        "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord",
        "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction",
        "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape",
        "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.support",
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion",
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel",
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.original",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.rewriteLeft",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.rewriteRight",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.symmetric",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.transitive",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.transport",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp_assoc",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.renameComp",
        "TypedSlottedEGraphsPaper.canonicalEqualityYieldsKernelCollision",
        "TypedSlottedEGraphsPaper.paperCollisionRenaming",
        "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction",
        "congrArg",
        "id"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} {Γ₁ Γ₂ C : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty} {Shape : Type s} {canonicalRealization : Shape → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L C τ} (left : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₁ C τ Shape canonicalRealization) (right : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₂ C τ Shape canonicalRealization), Eq.{s + 1} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} left) (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} right) → TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.paperCollisionRenaming.{u, v, w, s} left right)) (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel.{u, v, w} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left))) (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel.{u, v, w} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right)) ∧ ∀ {Ω : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (e₁ : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ₁ Ω) (e₂ : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ₂ Ω), Eq.{v + 1} (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e₁ (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left))) (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e₂ (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right)) (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.paperCollisionRenaming.{u, v, w, s} left right)))) → TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L e₁ (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.original.{u, v, w} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} left))) (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L e₂ (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.original.{u, v, w} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.extraction.{u, v, w, s} right)))",
      "lean_type_normal_sha256": "2cf038a24161c9b8b93c64fc01c0f4fff12443a0f9eb21496461dcabd29f279f",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 696,
        "line_end": 725,
        "excerpt_sha256": "6344f3e8b3a01b8be28d35eb780a19640c9d6d45ee8ad0b68a81d1c7546a82ce"
      },
      "paper_source_normal": "\\begin{corollary}[Certified Effective-Shape Collision] \\label{cor:collision-cert} Let two certified canonical records have the same output type $\\tau$, common canonical context $C$, shape type $P$, and realization $\\operatorname{real}:P\\to\\operatorname{Term}_C(\\tau)$. Record $i$ contains an extracted kernel $K_i$ over $\\Delta_i$, a renaming $\\sigma_i:C\\cong\\Delta_i$, a shape $p_i$, and a certified normalization from \\leanref{TSG-ATOM-037}{TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate} $\\sigma_i^{-1}\\cdot K_i$ to $\\operatorname{real}(p_i)$. If $p_1=p_2$, put \\[ \\rho=\\sigma_2\\circ\\sigma_1^{-1}\\in\\TRen(\\Delta_1,\\Delta_2). \\] Then normalization replay, the shape equality, and inverse replay produce \\[ c_{1,2}\\in \\EqCert_{\\mathcal T_{\\Sigma,\\mathcal E}} (\\Delta_2;\\rho\\cdot K_1,K_2). \\] \\leanref{TSG-ATOM-038}{TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate} For any $e_i:\\Gamma_i\\hookrightarrow\\Omega$ satisfying $e_1\\circ\\iota_1=e_2\\circ\\iota_2\\circ\\rho$, composing $c_{1,2}$ with both certified extraction records also gives \\[ \\EqCert_{\\mathcal T_{\\Sigma,\\mathcal E}} (\\Omega;e_1\\cdot n_1,e_2\\cdot n_2). \\] Equality of output type and canonical context is a premise of this typed collision theorem, not a consequence of untagged payload equality. \\end{corollary}",
      "paper_source_normal_sha256": "72455ca9d6290dd73cdf260b5bd2e5f47692d663902198c9eca9ca5f8fc3358e",
      "explicit_telescope": [
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₁ C τ Shape canonicalRealization"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₂ C τ Shape canonicalRealization"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "shapeEquality",
          "type": "Eq.{s + 1} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} left)\n  (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} right)"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        },
        {
          "formal_id": "TSG-LEM-011",
          "declaration": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding",
      "declaration_kind": "definition",
      "formal_id": "TSG-DEF-001",
      "module": "TypedSlottedEGraphsPaper.ContextGraph",
      "range": {
        "end": {
          "column": 55,
          "line": 196
        },
        "selection_end": {
          "column": 31,
          "line": 185
        },
        "selection_start": {
          "column": 4,
          "line": 185
        },
        "start": {
          "column": 0,
          "line": 183
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "A",
          "type": "TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet.{u} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.FiniteTypedContext.{u} Ty"
        }
      ],
      "type": "{Ty : Type u} →\n  (A : TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet.{u} Ty) →\n    (source : TypedSlottedEGraphsPaper.FiniteTypedContext.{u} Ty) →\n      TypedSlottedEGraphsPaper.FiniteTypedContext.VerifiedCanonicalContext.{u} A source",
      "used_constants": [
        "TypedSlottedEGraphsPaper.FiniteTypedContext",
        "TypedSlottedEGraphsPaper.FiniteTypedContext.VerifiedCanonicalContext",
        "TypedSlottedEGraphsPaper.FiniteTypedContext.VerifiedCanonicalContext.mk",
        "TypedSlottedEGraphsPaper.FiniteTypedContext.canonical",
        "TypedSlottedEGraphsPaper.FiniteTypedContext.canonicalSlotName",
        "TypedSlottedEGraphsPaper.FiniteTypedContext.canonicalSlotName_index_lt_typeCardinality",
        "TypedSlottedEGraphsPaper.FiniteTypedContext.canonicalSlotName_region",
        "TypedSlottedEGraphsPaper.FiniteTypedContext.canonicalSlotName_type",
        "TypedSlottedEGraphsPaper.FiniteTypedContext.canonical_ordered",
        "TypedSlottedEGraphsPaper.FiniteTypedContext.canonical_preserves_typeCardinality",
        "TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding._proof_1",
        "TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_type_normal": "{Ty : Type u} → (A : TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet.{u} Ty) → (source : TypedSlottedEGraphsPaper.FiniteTypedContext.{u} Ty) → TypedSlottedEGraphsPaper.FiniteTypedContext.VerifiedCanonicalContext.{u} A source",
      "lean_type_normal_sha256": "8b1df50b104524c47a1bd04b6a6988b745519a7a749342f05840bccd507a8a6a",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 39,
        "line_end": 54,
        "excerpt_sha256": "8d522c0290be757623a2eaf44ce87012baf63a5b9677cc3cdcbfa86cc9213749"
      },
      "paper_source_normal": "\\begin{definition} \\label{res:F02} Fix an injective rank $\\operatorname{rank}:\\mathsf{Ty}\\to\\mathbb N$; types may, for example, be generated by \\[ \\tau::=\\alpha\\mid\\texttt{Int}\\mid\\texttt{Bool}\\mid\\tau_1\\to\\tau_2 \\mid\\texttt{Rel}(\\tau_1,\\ldots,\\tau_k)\\mid T(\\tau_1,\\ldots,\\tau_k). \\] A \\textbf{finite typed context} is a finite list of coordinate types; positions are distinct slots even when their types agree. Its canonical context $\\operatorname{Can}(\\Gamma)$ is the stable rank-sorted list. It preserves every type-fibre cardinality and names each sorted coordinate by $(\\tau,\\mathsf{free},i)$, where $i$ is below that fibre's cardinality. Bound coordinates are represented separately by a typed de Bruijn scope. \\end{definition}",
      "paper_source_normal_sha256": "f5ee106e4f1ac11b6d6be124652022e29a3d8b223009e61e633c3034c5e5e176",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "A",
          "type": "TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet.{u} Ty"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.FiniteTypedContext.{u} Ty"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition",
      "declaration_kind": "definition",
      "formal_id": "TSG-DEF-002",
      "module": "TypedSlottedEGraphsPaper.PaperDefinitions",
      "range": {
        "end": {
          "column": 43,
          "line": 34
        },
        "selection_end": {
          "column": 41,
          "line": 26
        },
        "selection_start": {
          "column": 4,
          "line": 26
        },
        "start": {
          "column": 0,
          "line": 25
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "Ty",
          "type": "Type u"
        }
      ],
      "type": "(Ty : Type u) → TypedSlottedEGraphsPaper.TypedEmbeddingRenamingDefinition.{u, v} Ty",
      "used_constants": [
        "TypedSlottedEGraphsPaper.TypedEmbeddingRenamingDefinition",
        "TypedSlottedEGraphsPaper.TypedEmbeddingRenamingDefinition.mk",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm",
        "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition._proof_1"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean",
      "lean_file_sha256": "11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f",
      "lean_type_normal": "(Ty : Type u) → TypedSlottedEGraphsPaper.TypedEmbeddingRenamingDefinition.{u, v} Ty",
      "lean_type_normal_sha256": "a018657a04483088d43c0c91d7c682edcb38a4803e1c5d8d653968b5bd30c315",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 56,
        "line_end": 68,
        "excerpt_sha256": "3051e143fe8eb8f890e342f6b7ecadf08b382003a6b0bf7333f55a788f2bbc6c"
      },
      "paper_source_normal": "\\begin{definition} \\label{res:F03} For finite typed contexts $S,T$, a \\textbf{typed slot embedding} is a type-preserving injection, \\[ \\TEmb(S,T)=\\{m:S\\hookrightarrow T\\mid \\operatorname{ty}(m(x))=\\operatorname{ty}(x)\\}. \\] A \\textbf{typed slot renaming} is an embedding equipped with a typed inverse and both inverse laws. Write $\\TRen(S,T)$ for these proof-relevant isomorphisms; a typed permutation is an element of $\\TRen(S,S)$. \\end{definition}",
      "paper_source_normal_sha256": "2c506ef664db2630543e32afcf66b7f7a53a08022f9700f28894f028743aa70b",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "Ty",
          "type": "Type u"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-ATOM-003",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
        },
        {
          "formal_id": "TSG-ATOM-005",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition",
      "declaration_kind": "definition",
      "formal_id": "TSG-DEF-003",
      "module": "TypedSlottedEGraphsPaper.PaperDefinitions",
      "range": {
        "end": {
          "column": 47,
          "line": 44
        },
        "selection_end": {
          "column": 40,
          "line": 38
        },
        "selection_start": {
          "column": 7,
          "line": 38
        },
        "start": {
          "column": 0,
          "line": 36
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "explicit",
          "name": "context",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "bound",
          "type": "List.{u} Ty"
        }
      ],
      "type": "{Ty : Type u} →\n  {Descriptor : Type x} →\n    {ClassId : Type w} →\n      {Op : Type y} →\n        TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op →\n          TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty → List.{u} Ty → Type (max (max u x) (max (max x w) v) u)",
      "used_constants": [
        "List",
        "Sigma",
        "TypedSlottedEGraphsPaper.ConcretePort",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.TypedSlotContext"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean",
      "lean_file_sha256": "11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f",
      "lean_type_normal": "{Ty : Type u} → {Descriptor : Type x} → {ClassId : Type w} → {Op : Type y} → TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op → TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty → List.{u} Ty → Type (max (max u x) (max (max x w) v) u)",
      "lean_type_normal_sha256": "43967c9c30cd63bba2b504e4518c5c894189e19309b55eaa791acc3fbdcb5351",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 102,
        "line_end": 116,
        "excerpt_sha256": "e829d996f84b4fed7ac67f56d623ca6b9b54668e78768c975a6366f0f61b6314"
      },
      "paper_source_normal": "\\begin{definition} \\label{res:F05} A schema is generated by $\\texttt{One}(\\tau)$, an arity-licensed tagged $\\Seq/\\Bag/\\Set$ container, $\\texttt{Bind}(\\tau,\\kappa)$, or $\\texttt{BindBlock}(\\beta,\\kappa)$. A checked port value is indexed by its free context, typed de Bruijn bound scope, and schema. Its atoms are typed free coordinates, typed bound indices, or invocations $m*a$. A container stores a length-indexed occurrence vector and a proof that its length is admitted. Unary and block binders extend the bound-type list by one type or by the descriptor's type list. Bag/set quotient behavior is not definitional syntax equality: the extensional finite-bag and finite-set carriers above are separate mathematical definitions, and their matching rules enter the structural relation below. \\end{definition}",
      "paper_source_normal_sha256": "daf9751e9fc4920e1a68dc06ae00c4446216543247bbc755577dbe892f484560",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "context",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "bound",
          "type": "List.{u} Ty"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition.mk",
          "type": "{Ty : Type u} →\n  {Descriptor : Type x} →\n    {ClassId : Type w} →\n      {Op : Type y} →\n        {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} →\n          {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n            {output : Ty} →\n              (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature context output) →\n                (support : TypedSlottedEGraphsPaper.TypedSlotContext.Slot.{u, v} context → Prop) →\n                  Eq.{v + 1} support\n                      (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.Supports.{u, v, w, x, y} node) →\n                    TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition.{u, v, w, x, y} signature context output"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition",
      "declaration_kind": "inductive",
      "formal_id": "TSG-DEF-004",
      "module": "TypedSlottedEGraphsPaper.PaperDefinitions",
      "range": {
        "end": {
          "column": 67,
          "line": 55
        },
        "selection_end": {
          "column": 40,
          "line": 48
        },
        "selection_start": {
          "column": 10,
          "line": 48
        },
        "start": {
          "column": 0,
          "line": 46
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "explicit",
          "name": "context",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "output",
          "type": "Ty"
        }
      ],
      "type": "{Ty : Type u} →\n  {Descriptor : Type x} →\n    {ClassId : Type w} →\n      {Op : Type y} →\n        TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op →\n          TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty → Ty → Type (max (max (max (max u v) w) x) y)",
      "used_constants": [
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition.mk",
        "TypedSlottedEGraphsPaper.TypedSlotContext"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean",
      "lean_file_sha256": "11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f",
      "lean_type_normal": "{Ty : Type u} → {Descriptor : Type x} → {ClassId : Type w} → {Op : Type y} → TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op → TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty → Ty → Type (max (max (max (max u v) w) x) y)",
      "lean_type_normal_sha256": "eeae721c2261dbc34185940fc5c1cfdbaacae4f8c63a5aee28fa0bf09d67d142",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 158,
        "line_end": 180,
        "excerpt_sha256": "e961c9c761a8e1c81e629ec9f7e97713843bdfd15065ddb238def19e134a1374"
      },
      "paper_source_normal": "\\begin{definition}[Typed Flexible-Arity E-Nodes] \\label{res:F06} A concrete typed signature supplies class interfaces and outputs, descriptor-bound type lists, and each already-instantiated operator's input schemas and output type. A typed node in $\\Gamma$ is \\[ n=f(q_1,\\ldots,q_r),\\qquad q_i\\in\\operatorname{Port}_\\Gamma(\\kappa_i), \\quad\\operatorname{out}(n)=\\tau_f. \\] Write $\\operatorname{Node}_\\Gamma(\\tau')$ for all such nodes of output $\\tau'$. Support is defined recursively by \\begin{align*} \\operatorname{slots}(x)&=\\{x\\},& \\operatorname{slots}(m*a)&=\\operatorname{im}(m),\\\\ \\operatorname{slots}(c)&=\\bigcup_{q\\text{ in }c}\\operatorname{slots}(q),& \\operatorname{slots}(f_\\theta(\\bar q))&=\\bigcup_i\\operatorname{slots}(q_i),\\\\ \\operatorname{slots}(\\text{bound index})&=\\varnothing,& \\operatorname{slots}(\\operatorname{bind}\\ q)&=\\operatorname{slots}(q),\\\\ \\operatorname{slots}(\\operatorname{bindBlock}_\\beta q)&=\\operatorname{slots}(q).&& \\end{align*} \\end{definition}",
      "paper_source_normal_sha256": "a381d4ed306c0da90e2be1c8f111e62d1d6e6050c50b8f399749452c30395f1a",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "context",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "output",
          "type": "Ty"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle",
      "declaration_kind": "definition",
      "formal_id": "TSG-DEF-005",
      "module": "TypedSlottedEGraphsPaper.ClaimLedger",
      "range": {
        "end": {
          "column": 50,
          "line": 40
        },
        "selection_end": {
          "column": 42,
          "line": 32
        },
        "selection_start": {
          "column": 4,
          "line": 32
        },
        "start": {
          "column": 0,
          "line": 30
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        }
      ],
      "type": "{Ty : Type u} →\n  {Descriptor : Type x} →\n    {ClassId : Type w} →\n      {Op : Type y} →\n        (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op) →\n          {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n            (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target) →\n              TypedSlottedEGraphsPaper.ClaimLedger.ConcreteEmbeddingActionBundle.{u, v, w, x, y} signature source target\n                embedding",
      "used_constants": [
        "List",
        "TypedSlottedEGraphsPaper.ClaimLedger.ConcreteEmbeddingActionBundle",
        "TypedSlottedEGraphsPaper.ClaimLedger.ConcreteEmbeddingActionBundle.mk",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act",
        "TypedSlottedEGraphsPaper.ConcretePort.act",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_type_normal": "{Ty : Type u} → {Descriptor : Type x} → {ClassId : Type w} → {Op : Type y} → (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op) → {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} → (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target) → TypedSlottedEGraphsPaper.ClaimLedger.ConcreteEmbeddingActionBundle.{u, v, w, x, y} signature source target embedding",
      "lean_type_normal_sha256": "c97b2f2493ecb8a4d7aba232a4bdc8489e90739119d86baccf228c387125d6b5",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 182,
        "line_end": 187,
        "excerpt_sha256": "46857a8fe35ff7803f57fd6cb754086d47260f14b5bd0ac459f5a273020fbe04"
      },
      "paper_source_normal": "Every $e\\in\\TEmb(\\Gamma,\\Gamma')$ acts on the free-context index of ports and nodes: $e\\cdot x=e(x)$, $e\\cdot(m*a)=(e\\circ m)*a$, containers act componentwise, typed de Bruijn indices are fixed, and both binder constructors recurse under their extended bound-type lists. This action chooses no fresh free coordinate.",
      "paper_source_normal_sha256": "31365d507946eaad128c6dbd95d54d3e541c37390ae10972db7d625624a46444",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-007",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act"
        },
        {
          "formal_id": "TSG-ATOM-006",
          "declaration": "TypedSlottedEGraphsPaper.ConcretePort.act"
        }
      ]
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier.mk",
          "type": "{Ty : Type u} →\n  {alphabet : TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet.{u} Ty} →\n    {Descriptor : Type x} →\n      {ClassId : Type w} →\n        {Op : Type y} →\n          {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, 0, w, x, y} Ty Descriptor ClassId Op} →\n            {output : Ty} →\n              (sourceContext : TypedSlottedEGraphsPaper.FiniteTypedContext.{u} Ty) →\n                TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, 0, w, x, y} signature\n                    (TypedSlottedEGraphsPaper.FiniteTypedContext.toTypedSlotContext.{u}\n                      (TypedSlottedEGraphsPaper.FiniteTypedContext.canonical.{u} alphabet sourceContext))\n                    output →\n                  TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier.{u, w, x, y} alphabet signature output"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier",
      "declaration_kind": "inductive",
      "formal_id": "TSG-DEF-006",
      "module": "TypedSlottedEGraphsPaper.ClaimLedger",
      "range": {
        "end": {
          "column": 64,
          "line": 68
        },
        "selection_end": {
          "column": 36,
          "line": 60
        },
        "selection_start": {
          "column": 10,
          "line": 60
        },
        "start": {
          "column": 0,
          "line": 56
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "alphabet",
          "type": "TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, 0, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "explicit",
          "name": "output",
          "type": "Ty"
        }
      ],
      "type": "{Ty : Type u} →\n  TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet.{u} Ty →\n    {Descriptor : Type x} →\n      {ClassId : Type w} →\n        {Op : Type y} →\n          TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, 0, w, x, y} Ty Descriptor ClassId Op →\n            Ty → Type (max (max (max u w) x) y)",
      "used_constants": [
        "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier.mk",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_type_normal": "{Ty : Type u} → TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet.{u} Ty → {Descriptor : Type x} → {ClassId : Type w} → {Op : Type y} → TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, 0, w, x, y} Ty Descriptor ClassId Op → Ty → Type (max (max (max u w) x) y)",
      "lean_type_normal_sha256": "f0d972db0600e124a1c2abc4421a6110eda7f931d8daa100353e1cf22513407d",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 233,
        "line_end": 236,
        "excerpt_sha256": "e40281aa1223d57198e8065c190f410e1ff9e358321f3b9f70baa86ac4d92e52"
      },
      "paper_source_normal": "The raw typed-shape carrier is a well-typed node over a canonical finite free context. Its sequence, bag, and set tags all retain finite occurrence vectors; quotient normalization and set deduplication are separate supplied operations.",
      "paper_source_normal_sha256": "d6e9f2746fad6063df9bb1ce5c5afc7af049d22baa4f5e103a0b629d6e8e8880",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "alphabet",
          "type": "TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet.{u} Ty"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, 0, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "output",
          "type": "Ty"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding",
      "declaration_kind": "definition",
      "formal_id": "TSG-DEF-007",
      "module": "TypedSlottedEGraphsPaper.ContextGraph",
      "range": {
        "end": {
          "column": 12,
          "line": 420
        },
        "selection_end": {
          "column": 35,
          "line": 416
        },
        "selection_start": {
          "column": 4,
          "line": 416
        },
        "start": {
          "column": 0,
          "line": 415
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Shape",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "classOutput",
          "type": "ClassId → Ty"
        },
        {
          "binder_info": "implicit",
          "name": "shapeOutput",
          "type": "Shape → Ty"
        },
        {
          "binder_info": "implicit",
          "name": "interface",
          "type": "ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "G",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface"
        }
      ],
      "type": "{Ty : Type u} →\n  {ClassId : Type v} →\n    {Shape : Type x} →\n      {classOutput : ClassId → Ty} →\n        {shapeOutput : Shape → Ty} →\n          {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} →\n            TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput\n                interface →\n              TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.{u, v, w, x}",
      "used_constants": [
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.mk",
        "TypedSlottedEGraphsPaper.TypedSlotContext"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_type_normal": "{Ty : Type u} → {ClassId : Type v} → {Shape : Type x} → {classOutput : ClassId → Ty} → {shapeOutput : Shape → Ty} → {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} → TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface → TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.{u, v, w, x}",
      "lean_type_normal_sha256": "e2469f699fbe3230d6d653542553510d8b23cfffee45addd419ebc6c4275ee74",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 238,
        "line_end": 259,
        "excerpt_sha256": "2fc39381336182748bca8de4c77629583366eb2f26dfacacd681ae92d528bd8a"
      },
      "paper_source_normal": "\\begin{definition}[Flexible Arity Typed Slotted E-Graph] \\label{res:F10} A flexible-arity typed slotted e-graph environment packages a finitely encoded class carrier and: \\begin{itemize} \\item class outputs and interfaces, finite stored-shape domains, and typed ambient records $B_a(p)=(T_{a,p},\\rho_{a,p})$ satisfying \\[ p\\in\\operatorname{Shape}_{\\tau_a},\\quad S_a\\subseteq T_{a,p},\\quad \\rho_{a,p}\\in\\TRen(\\operatorname{slots}(p),T_{a,p}); \\] \\item a depth-decreasing typed parent forest (roots have no parent) and a total recursive $\\operatorname{find}$; and \\item a collision-owner relation and per-class symmetry predicates closed under identity, inverse, and composition. \\end{itemize} \\leanref{TSG-INV-003}{TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.collisionIndexExact} The checked depth makes $\\operatorname{find}$ total. Representing $H$ by its membership relation, $a\\in H(p)$ exactly when $a$ is a leader and $p\\in\\operatorname{dom}(B_a)$. Thus a bucket may contain several leaders and asserts only collision candidacy; it has no owners when that set is empty. \\end{definition}",
      "paper_source_normal_sha256": "8954b5c98cebe4ac489193bf6599cf3e9615e0cbcf85d12783b978e79ed07d50",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "G",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort",
      "declaration_kind": "definition",
      "formal_id": "TSG-DEF-008",
      "module": "TypedSlottedEGraphsPaper.StructuralContainerAdapter",
      "range": {
        "end": {
          "column": 58,
          "line": 523
        },
        "selection_end": {
          "column": 29,
          "line": 523
        },
        "selection_start": {
          "column": 7,
          "line": 523
        },
        "start": {
          "column": 0,
          "line": 522
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u_1"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type u_2"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type u_3"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type u_4"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u_1, u_5, u_3, u_2, u_4} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "explicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u_1, u_5, u_3, u_2, u_4} signature"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u_1, u_5} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u_1, u_5} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u_1, u_5} source target"
        },
        {
          "binder_info": "implicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u_1, u_2} Ty Descriptor"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u_1, u_5, u_3, u_2, u_4} signature source schema"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u_1, u_5, u_3, u_2, u_4} signature target schema"
        }
      ],
      "type": "{Ty : Type u_1} →\n  {Descriptor : Type u_2} →\n    {ClassId : Type u_3} →\n      {Op : Type u_4} →\n        {signature :\n            TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u_1, u_5, u_3, u_2, u_4} Ty Descriptor ClassId Op} →\n          TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u_1, u_5, u_3, u_2, u_4} signature →\n            {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u_1, u_5} Ty} →\n              TypedSlottedEGraphsPaper.TypedSlotRenaming.{u_1, u_5} source target →\n                {schema : TypedSlottedEGraphsPaper.PortSchema.{u_1, u_2} Ty Descriptor} →\n                  TypedSlottedEGraphsPaper.ConcretePort.Value.{u_1, u_5, u_3, u_2, u_4} signature source schema →\n                    TypedSlottedEGraphsPaper.ConcretePort.Value.{u_1, u_5, u_3, u_2, u_4} signature target schema → Prop",
      "used_constants": [
        "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure",
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_type_normal": "{Ty : Type u_1} → {Descriptor : Type u_2} → {ClassId : Type u_3} → {Op : Type u_4} → {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u_1, u_5, u_3, u_2, u_4} Ty Descriptor ClassId Op} → TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u_1, u_5, u_3, u_2, u_4} signature → {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u_1, u_5} Ty} → TypedSlottedEGraphsPaper.TypedSlotRenaming.{u_1, u_5} source target → {schema : TypedSlottedEGraphsPaper.PortSchema.{u_1, u_2} Ty Descriptor} → TypedSlottedEGraphsPaper.ConcretePort.Value.{u_1, u_5, u_3, u_2, u_4} signature source schema → TypedSlottedEGraphsPaper.ConcretePort.Value.{u_1, u_5, u_3, u_2, u_4} signature target schema → Prop",
      "lean_type_normal_sha256": "2ab7c39c55051333ae39142bfdcc638aa48c88a8e3c1dc07ea221fe5dea00261",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 279,
        "line_end": 301,
        "excerpt_sha256": "06ff66dbf81dc79f29852ca532216378b67cb0ec94e53d91a39a91938c457001"
      },
      "paper_source_normal": "\\begin{definition}[Typed $\\alpha$-Equivalence of Port Values] \\label{def:alpha-port} For $q\\in\\operatorname{Port}_{\\Gamma}(\\kappa)$, $r\\in\\operatorname{Port}_{\\Gamma'}(\\kappa)$, and $\\rho\\in\\TRen(\\Gamma,\\Gamma')$, the indexed judgement $q\\equiv_{\\alpha;\\kappa}^{\\rho}r$ is the reflexive--symmetric--transitive closure, indexed by composition of renamings, of the following direct structural generator. \\begin{itemize} \\item Slots require $\\rho(x)=y$; invocations require the same identifier and $m'=\\rho\\circ m$. \\item Sequences relate pointwise at equal length. Bags relate when a bijection between expanded occurrence tokens pairs related values, thereby preserving multiplicity. Sets relate when every element on either side has a related mate on the other. \\item A unary binder fixes the new head de Bruijn variable and acts on the outer tail by the selected typed permutation. \\item A block binder chooses a typed permutation of the descriptor prefix, certified by the signature's declared automorphism policy, and acts on the outer tail by the selected typed permutation. \\end{itemize} \\end{definition}",
      "paper_source_normal_sha256": "5732e386543edacca872c6398076f64856a567b9851992e78b7f89647f1de51f",
      "explicit_telescope": [
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u_1, u_5, u_3, u_2, u_4} signature"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u_1, u_5} source target"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u_1, u_5, u_3, u_2, u_4} signature source schema"
        },
        {
          "index": 12,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u_1, u_5, u_3, u_2, u_4} signature target schema"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.free",
          "type": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {graph :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface}\n  {Block : Type y} {blockTypes : Block → List.{u} Ty} {BlockAutomorphism : Block → Type z} {Operator : Ty → Type z}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} source target} {output : Ty} {x : List.{u} Ty}\n  {leftSlot : TypedSlottedEGraphsPaper.TypedSlotContext.Slot.{u, w} source}\n  {rightSlot : TypedSlottedEGraphsPaper.TypedSlotContext.Slot.{u, w} target}\n  (leftTyped : Eq.{u + 1} (TypedSlottedEGraphsPaper.TypedSlotContext.typeOf.{u, w} source leftSlot) output)\n  (rightTyped : Eq.{u + 1} (TypedSlottedEGraphsPaper.TypedSlotContext.typeOf.{u, w} target rightSlot) output),\n  Eq.{w + 1}\n      (TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun.{u, w}\n        (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, w} alignment) leftSlot)\n      rightSlot →\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block\n      blockTypes BlockAutomorphism Operator alignment\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.free.{u, v, w, x, y, z} leftSlot\n        leftTyped)\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.free.{u, v, w, x, y, z} rightSlot\n        rightTyped)"
        },
        {
          "name": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.invocation",
          "type": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {graph :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface}\n  {Block : Type y} {blockTypes : Block → List.{u} Ty} {BlockAutomorphism : Block → Type z} {Operator : Ty → Type z}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} source target} {output : Ty} {x : List.{u} Ty}\n  {left : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.{u, v, w, x} graph source}\n  {right : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.{u, v, w, x} graph target}\n  (leftTyped :\n    Eq.{u + 1}\n      (classOutput (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.classId.{u, v, w, x} left))\n      output)\n  (rightTyped :\n    Eq.{u + 1}\n      (classOutput (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.classId.{u, v, w, x} right))\n      output),\n  TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocationAlignedBy.{u, v, w, x} graph alignment left right →\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block\n      blockTypes BlockAutomorphism Operator alignment\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.invocation.{u, v, w, x, y, z} left\n        leftTyped)\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.invocation.{u, v, w, x, y, z} right\n        rightTyped)"
        },
        {
          "name": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.sequence",
          "type": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {graph :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface}\n  {Block : Type y} {blockTypes : Block → List.{u} Ty} {BlockAutomorphism : Block → Type z} {Operator : Ty → Type z}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} source target} {output : Ty} {bound : List.{u} Ty}\n  {size : Nat}\n  {left :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredForest.{u, v, w, x, y, z} graph Block blockTypes\n      Operator source bound output size}\n  {right :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredForest.{u, v, w, x, y, z} graph Block blockTypes\n      Operator target bound output size},\n  (∀ (index : Fin size),\n      TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block\n        blockTypes BlockAutomorphism Operator alignment\n        (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.GraphStructuredForest.get.{u, v, w, x,\n            y, z}\n          graph left index)\n        (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.GraphStructuredForest.get.{u, v, w, x,\n            y, z}\n          graph right index)) →\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block\n      blockTypes BlockAutomorphism Operator alignment\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.sequence.{u, v, w, x, y, z} left)\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.sequence.{u, v, w, x, y, z} right)"
        },
        {
          "name": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.bag",
          "type": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {graph :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface}\n  {Block : Type y} {blockTypes : Block → List.{u} Ty} {BlockAutomorphism : Block → Type z} {Operator : Ty → Type z}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} source target} {output : Ty} {bound : List.{u} Ty}\n  {size : Nat}\n  {left :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredForest.{u, v, w, x, y, z} graph Block blockTypes\n      Operator source bound output size}\n  {right :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredForest.{u, v, w, x, y, z} graph Block blockTypes\n      Operator target bound output size}\n  (permutation : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.FiniteIndexPermutation size),\n  (∀ (index : Fin size),\n      TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block\n        blockTypes BlockAutomorphism Operator alignment\n        (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.GraphStructuredForest.get.{u, v, w, x,\n            y, z}\n          graph left index)\n        (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.GraphStructuredForest.get.{u, v, w, x,\n            y, z}\n          graph right\n          (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.FiniteIndexPermutation.toFun permutation index))) →\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block\n      blockTypes BlockAutomorphism Operator alignment\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.bag.{u, v, w, x, y, z} left)\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.bag.{u, v, w, x, y, z} right)"
        },
        {
          "name": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.set",
          "type": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {graph :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface}\n  {Block : Type y} {blockTypes : Block → List.{u} Ty} {BlockAutomorphism : Block → Type z} {Operator : Ty → Type z}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} source target} {output : Ty} {bound : List.{u} Ty}\n  {leftSize rightSize : Nat}\n  {left :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredForest.{u, v, w, x, y, z} graph Block blockTypes\n      Operator source bound output leftSize}\n  {right :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredForest.{u, v, w, x, y, z} graph Block blockTypes\n      Operator target bound output rightSize}\n  (forwardIndex : Fin leftSize → Fin rightSize),\n  (∀ (leftIndex : Fin leftSize),\n      TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block\n        blockTypes BlockAutomorphism Operator alignment\n        (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.GraphStructuredForest.get.{u, v, w, x,\n            y, z}\n          graph left leftIndex)\n        (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.GraphStructuredForest.get.{u, v, w, x,\n            y, z}\n          graph right (forwardIndex leftIndex))) →\n    ∀ (backwardIndex : Fin rightSize → Fin leftSize),\n      (∀ (rightIndex : Fin rightSize),\n          TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block\n            blockTypes BlockAutomorphism Operator alignment\n            (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.GraphStructuredForest.get.{u, v,\n                w, x, y, z}\n              graph left (backwardIndex rightIndex))\n            (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.GraphStructuredForest.get.{u, v,\n                w, x, y, z}\n              graph right rightIndex)) →\n        TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block\n          blockTypes BlockAutomorphism Operator alignment\n          (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.set.{u, v, w, x, y, z} left)\n          (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.set.{u, v, w, x, y, z} right)"
        },
        {
          "name": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.binder",
          "type": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {graph :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface}\n  {Block : Type y} {blockTypes : Block → List.{u} Ty} {BlockAutomorphism : Block → Type z} {Operator : Ty → Type z}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} source target} {output : Ty} {bound : List.{u} Ty}\n  (boundType : Ty)\n  {left :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} graph Block blockTypes\n      Operator source (List.cons.{u} boundType bound) output}\n  {right :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} graph Block blockTypes\n      Operator target (List.cons.{u} boundType bound) output},\n  TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block blockTypes\n      BlockAutomorphism Operator alignment left right →\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block\n      blockTypes BlockAutomorphism Operator alignment\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.binder.{u, v, w, x, y, z} boundType\n        left)\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.binder.{u, v, w, x, y, z} boundType\n        right)"
        },
        {
          "name": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.binderBlock",
          "type": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {graph :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface}\n  {Block : Type y} {blockTypes : Block → List.{u} Ty} {BlockAutomorphism : Block → Type z} {Operator : Ty → Type z}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} source target} {output : Ty} {bound : List.{u} Ty}\n  (descriptor : Block) (automorphism : BlockAutomorphism descriptor)\n  {left :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} graph Block blockTypes\n      Operator source (HAppend.hAppend.{u, u, u} (blockTypes descriptor) bound) output}\n  {right :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} graph Block blockTypes\n      Operator target (HAppend.hAppend.{u, u, u} (blockTypes descriptor) bound) output},\n  TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block blockTypes\n      BlockAutomorphism Operator alignment left right →\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block\n      blockTypes BlockAutomorphism Operator alignment\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.binderBlock.{u, v, w, x, y, z}\n        descriptor left)\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.binderBlock.{u, v, w, x, y, z}\n        descriptor right)"
        },
        {
          "name": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.node",
          "type": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {graph :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface}\n  {Block : Type y} {blockTypes : Block → List.{u} Ty} {BlockAutomorphism : Block → Type z} {Operator : Ty → Type z}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} source target} {output : Ty} {bound : List.{u} Ty}\n  {size : Nat} (operator : Operator output)\n  {left :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredForest.{u, v, w, x, y, z} graph Block blockTypes\n      Operator source bound output size}\n  {right :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredForest.{u, v, w, x, y, z} graph Block blockTypes\n      Operator target bound output size},\n  (∀ (index : Fin size),\n      TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block\n        blockTypes BlockAutomorphism Operator alignment\n        (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.GraphStructuredForest.get.{u, v, w, x,\n            y, z}\n          graph left index)\n        (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.GraphStructuredForest.get.{u, v, w, x,\n            y, z}\n          graph right index)) →\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} graph Block\n      blockTypes BlockAutomorphism Operator alignment\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.node.{u, v, w, x, y, z} operator left)\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.node.{u, v, w, x, y, z} operator right)"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy",
      "declaration_kind": "inductive",
      "formal_id": "TSG-DEF-009",
      "module": "TypedSlottedEGraphsPaper.ContextGraph",
      "range": {
        "end": {
          "column": 62,
          "line": 966
        },
        "selection_end": {
          "column": 34,
          "line": 870
        },
        "selection_start": {
          "column": 10,
          "line": 870
        },
        "start": {
          "column": 0,
          "line": 866
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Shape",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "classOutput",
          "type": "ClassId → Ty"
        },
        {
          "binder_info": "implicit",
          "name": "shapeOutput",
          "type": "Shape → Ty"
        },
        {
          "binder_info": "implicit",
          "name": "interface",
          "type": "ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "graph",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface"
        },
        {
          "binder_info": "explicit",
          "name": "Block",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "blockTypes",
          "type": "Block → List.{u} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "BlockAutomorphism",
          "type": "Block → Type z"
        },
        {
          "binder_info": "explicit",
          "name": "Operator",
          "type": "Ty → Type z"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "alignment",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} source target"
        },
        {
          "binder_info": "implicit",
          "name": "output",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "bound",
          "type": "List.{u} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} graph Block blockTypes\n  Operator source bound output"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} graph Block blockTypes\n  Operator target bound output"
        }
      ],
      "type": "{Ty : Type u} →\n  {ClassId : Type v} →\n    {Shape : Type x} →\n      {classOutput : ClassId → Ty} →\n        {shapeOutput : Shape → Ty} →\n          {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} →\n            (graph :\n                TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput\n                  shapeOutput interface) →\n              (Block : Type y) →\n                (blockTypes : Block → List.{u} Ty) →\n                  (Block → Type z) →\n                    (Operator : Ty → Type z) →\n                      {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} →\n                        TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} source target →\n                          {output : Ty} →\n                            {bound : List.{u} Ty} →\n                              TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y,\n                                    z}\n                                  graph Block blockTypes Operator source bound output →\n                                TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y,\n                                      z}\n                                    graph Block blockTypes Operator target bound output →\n                                  Prop",
      "used_constants": [
        "List",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.bag",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.binder",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.binderBlock",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.free",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.invocation",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.node",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.sequence",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.set",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_type_normal": "{Ty : Type u} → {ClassId : Type v} → {Shape : Type x} → {classOutput : ClassId → Ty} → {shapeOutput : Shape → Ty} → {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} → (graph : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface) → (Block : Type y) → (blockTypes : Block → List.{u} Ty) → (Block → Type z) → (Operator : Ty → Type z) → {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} → TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} source target → {output : Ty} → {bound : List.{u} Ty} → TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} graph Block blockTypes Operator source bound output → TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} graph Block blockTypes Operator target bound output → Prop",
      "lean_type_normal_sha256": "8f31a5db9c2be45e407ccaf37d9c1d345d1909e79fdd62d75964ab5994332322",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 329,
        "line_end": 344,
        "excerpt_sha256": "908419c6768e81749ba32f4a7953de975f91432a1b1679f7da42605d4ee7de86"
      },
      "paper_source_normal": "The graph-relative relation $\\equiv_{\\mathcal G;\\alpha}$ changes only the invocation clause. For appropriately typed $m*a,m'*b$ and $\\rho\\in\\TRen(\\Gamma,\\Gamma')$, \\begin{align*} &m*a\\equiv_{\\mathcal G;\\alpha;\\texttt{One}(\\tau)}^{\\rho}m'*b\\\\ &\\quad\\Longleftrightarrow \\exists\\ell,\\widehat m,\\widehat m',\\pi.\\ \\tau_a=\\tau_b=\\tau\\ \\land\\ \\operatorname{find}_\\Gamma(m*a)=\\widehat m*\\ell\\ \\land\\\\[-0.2em] &\\hspace{11em} \\operatorname{find}_{\\Gamma'}(m'*b)=\\widehat m'*\\ell\\ \\land\\ \\pi\\in G_\\ell\\ \\land\\ \\rho\\circ\\widehat m=\\widehat m'\\circ\\pi. \\end{align*} Consistently with this boundary, every enclosing clause remains structural.",
      "paper_source_normal_sha256": "d10726fde6125c2cefd2bfd1ad212af8aed8a738309909cea1182d78284b3280",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "graph",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "Block",
          "type": "Type y"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "blockTypes",
          "type": "Block → List.{u} Ty"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "BlockAutomorphism",
          "type": "Block → Type z"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "Operator",
          "type": "Ty → Type z"
        },
        {
          "index": 14,
          "binder_info": "explicit",
          "name": "alignment",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} source target"
        },
        {
          "index": 17,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} graph Block blockTypes\n  Operator source bound output"
        },
        {
          "index": 18,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} graph Block blockTypes\n  Operator target bound output"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.mk",
          "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {Γ Δ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n      {τ : Ty} →\n        (original : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ) →\n          (kernel : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Δ τ) →\n            (inclusion : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Δ Γ) →\n              TypedSlottedEGraphsPaper.CertifiedKernelReplay.{u, v, w} L original\n                  (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L inclusion kernel) →\n                TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.{u, v, w} L Γ Δ τ"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction",
      "declaration_kind": "inductive",
      "formal_id": "TSG-DEF-010",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 75,
          "line": 329
        },
        "selection_end": {
          "column": 40,
          "line": 323
        },
        "selection_start": {
          "column": 10,
          "line": 323
        },
        "start": {
          "column": 0,
          "line": 322
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "Γ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "Δ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "τ",
          "type": "Ty"
        }
      ],
      "type": "{Ty : Type u} →\n  TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty →\n    TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty →\n      TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty → Ty → Type (max v w)",
      "used_constants": [
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.mk",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "{Ty : Type u} → TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty → TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty → TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty → Ty → Type (max v w)",
      "lean_type_normal_sha256": "10cbac7ff4f55fbe1dbea1c7cea6b6a35dd6d4081ea5b20c12cbe391f15ccd8a",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 362,
        "line_end": 370,
        "excerpt_sha256": "5afc4250c07921cc88744da098dc8e46d015570c90502f18e8ea244e13725432"
      },
      "paper_source_normal": "\\paragraph{Leader kernels.} The intended producer replaces invocations by found leaders, composes parent embeddings, and reapplies only declared sibling quotients and flat smart constructors. Its checked interface is instead a supplied extraction record: an original term over $\\Gamma_0$, a kernel over $\\Delta_n$, an inclusion $\\iota_n:\\Delta_n\\hookrightarrow\\Gamma_0$, and finite replay provenance. The provenance is not part of a collision key; constructing this record from a graph remains a refinement obligation.",
      "paper_source_normal_sha256": "56aa49d7c3331bebcd7a4cb101dea12c89c48acac3f6ea6f025bebc79edda8c6",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "Γ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "Δ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "τ",
          "type": "Ty"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized",
      "declaration_kind": "definition",
      "formal_id": "TSG-DEF-011",
      "module": "TypedSlottedEGraphsPaper.ContextGraph",
      "range": {
        "end": {
          "column": 73,
          "line": 809
        },
        "selection_end": {
          "column": 22,
          "line": 797
        },
        "selection_start": {
          "column": 6,
          "line": 797
        },
        "start": {
          "column": 2,
          "line": 796
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Shape",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "classOutput",
          "type": "ClassId → Ty"
        },
        {
          "binder_info": "implicit",
          "name": "shapeOutput",
          "type": "Shape → Ty"
        },
        {
          "binder_info": "implicit",
          "name": "interface",
          "type": "ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "G",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface"
        },
        {
          "binder_info": "implicit",
          "name": "Block",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "blockTypes",
          "type": "Block → List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Operator",
          "type": "Ty → Type z"
        },
        {
          "binder_info": "implicit",
          "name": "context",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "bound",
          "type": "List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "output",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} G Block blockTypes Operator\n  context bound output"
        }
      ],
      "type": "{Ty : Type u} →\n  {ClassId : Type v} →\n    {Shape : Type x} →\n      {classOutput : ClassId → Ty} →\n        {shapeOutput : Shape → Ty} →\n          {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} →\n            (G :\n                TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput\n                  shapeOutput interface) →\n              {Block : Type y} →\n                {blockTypes : Block → List.{u} Ty} →\n                  {Operator : Ty → Type z} →\n                    {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} →\n                      {bound : List.{u} Ty} →\n                        {output : Ty} →\n                          TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} G\n                              Block blockTypes Operator context bound output →\n                            Prop",
      "used_constants": [
        "List",
        "Nat",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredForest",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.GraphStructuredForest.LeaderNormalized._f",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized._f",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.brecOn",
        "TypedSlottedEGraphsPaper.TypedSlotContext"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_type_normal": "{Ty : Type u} → {ClassId : Type v} → {Shape : Type x} → {classOutput : ClassId → Ty} → {shapeOutput : Shape → Ty} → {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} → (G : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface) → {Block : Type y} → {blockTypes : Block → List.{u} Ty} → {Operator : Ty → Type z} → {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} → {bound : List.{u} Ty} → {output : Ty} → TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} G Block blockTypes Operator context bound output → Prop",
      "lean_type_normal_sha256": "a1722e263ff87a398e054a824c2589c5d7a4a36c39c3e59b6ba9e89b902ce8ad",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 372,
        "line_end": 376,
        "excerpt_sha256": "09a48f156ca01a25cef9c620ce05758b640e337e905d8b99917be8be5e12866f"
      },
      "paper_source_normal": "For quiescent $\\mathcal G$, let $\\operatorname{LPort}_{\\mathcal G,\\Lambda}(\\kappa)$ and $\\operatorname{LNode}_{\\mathcal G,\\Lambda}(\\tau)$ be values whose invocations all name leaders. Their support need only be contained in $\\Lambda$.",
      "paper_source_normal_sha256": "cc67fb3ec25b5bd13fc0a42c5e19e8d54d04b8f05cfafc5a03733d20c03503da",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "G",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface"
        },
        {
          "index": 14,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.{u, v, w, x, y, z} G Block blockTypes Operator\n  context bound output"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal",
      "declaration_kind": "definition",
      "formal_id": "TSG-DEF-012",
      "module": "TypedSlottedEGraphsPaper.NormalizationBridge",
      "range": {
        "end": {
          "column": 35,
          "line": 144
        },
        "selection_end": {
          "column": 18,
          "line": 141
        },
        "selection_start": {
          "column": 4,
          "line": 141
        },
        "start": {
          "column": 0,
          "line": 139
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "X",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Support",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Schema",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "LeafTypes",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "Output",
          "type": "Type y"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        },
        {
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "binder_info": "explicit",
          "name": "value",
          "type": "X"
        }
      ],
      "type": "{X : Type u} →\n  {Support : Type v} →\n    {Schema : Type w} →\n      {LeafTypes : Type x} →\n        {Output : Type y} →\n          [inst : Std.LinearOrderPackage.{u} X] →\n            TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema\n                LeafTypes Output →\n              X → X",
      "used_constants": [
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.finitePresentation"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_type_normal": "{X : Type u} → {Support : Type v} → {Schema : Type w} → {LeafTypes : Type x} → {Output : Type y} → [inst : Std.LinearOrderPackage.{u} X] → TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes Output → X → X",
      "lean_type_normal_sha256": "186f341e6b550be9683b58bcdbbccff82f7cf6a6713716f247ff3860e9bf8074",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 387,
        "line_end": 398,
        "excerpt_sha256": "25f3b52cbc312310a89edc98ea075409f02454c7c10e490da1faf57c16ebad5e"
      },
      "paper_source_normal": "\\paragraph{Quotient-first normal form.} The concrete design minimizes child and block orbits before bag aggregation or set deduplication. The following claims are stated over a finite quotient presentation. A \\emph{finite quotient presentation} $P$ supplies a linearly ordered carrier $X$, local generators fixed independently of normalization, a decision procedure for their reflexive--symmetric--transitive closure $\\mathrel{\\sim_P}$, an explicit finite carrier containing every value, and support, schema, leaf-type, and output observations preserved by every local generator. Define $Q_P(x)$ as the least member of the enumerated $\\sim_P$-orbit of $x$. Establishing that a particular recursive program constructs such a presentation is a separate refinement obligation.",
      "paper_source_normal_sha256": "41f8df456e9c206f3f8246d40243d412c78f80523a96faec8fead34a418c89fa",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "value",
          "type": "X"
        }
      ],
      "instance_telescope": [
        {
          "index": 6,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        }
      ],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.mk",
          "type": "{Node : Type u} →\n  {Kernel : Type v} →\n    {Context : Type w} →\n      {Support : Type x} →\n        {Schema : Type y} →\n          {LeafTypes : Type z} →\n            {Output : Type r} →\n              {Provenance : Type s} →\n                [inst : Std.LinearOrderPackage.{v} Kernel] →\n                  (quotient :\n                      TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.{v, w, x, y, z, r, t}\n                        Kernel Context Support Schema LeafTypes Output) →\n                    TypedSlottedEGraphsPaper.NormalizationBridge.ConstructiveWitnessSelector.{v, w, t}\n                        (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v, w,\n                            x, y, z, r, t}\n                          quotient) →\n                      (embeddingOps :\n                          TypedSlottedEGraphsPaper.NormalizationBridge.ContextEmbeddingInterface.{w, t, t}\n                            (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.renamingOps.{v, w, t}\n                              (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v,\n                                  w, x, y, z, r, t}\n                                quotient))) →\n                        (ambientContext : Node → Context) →\n                          (kernel : Node → Kernel) →\n                            (effectiveSupport : Node → Support) →\n                              (nodeSchema : Node → Schema) →\n                                (nodeLeafTypes : Node → LeafTypes) →\n                                  (nodeOutput : Node → Output) →\n                                    (∀ (node : Node),\n                                        Eq.{x + 1}\n                                          (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.support.{v,\n                                              w, x, y, z, r, t}\n                                            quotient (kernel node))\n                                          (effectiveSupport node)) →\n                                      (∀ (node : Node),\n                                          Eq.{y + 1}\n                                            (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.schema.{v,\n                                                w, x, y, z, r, t}\n                                              quotient (kernel node))\n                                            (nodeSchema node)) →\n                                        (∀ (node : Node),\n                                            Eq.{z + 1}\n                                              (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.leafTypes.{v,\n                                                  w, x, y, z, r, t}\n                                                quotient (kernel node))\n                                              (nodeLeafTypes node)) →\n                                          (∀ (node : Node),\n                                              Eq.{r + 1}\n                                                (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.output.{v,\n                                                    w, x, y, z, r, t}\n                                                  quotient (kernel node))\n                                                (nodeOutput node)) →\n                                            ((node : Node) →\n                                                TypedSlottedEGraphsPaper.NormalizationBridge.ContextEmbeddingInterface.Embedding.{w,\n                                                    t, t}\n                                                  embeddingOps\n                                                  (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.context.{v,\n                                                      w, t}\n                                                    (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v,\n                                                        w, x, y, z, r, t}\n                                                      quotient)\n                                                    (kernel node))\n                                                  (ambientContext node)) →\n                                              (Node → Provenance) →\n                                                TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u,\n                                                    v, w, x, y, z, r, s, t}\n                                                  Node Kernel Context Support Schema LeafTypes Output Provenance"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer",
      "declaration_kind": "inductive",
      "formal_id": "TSG-DEF-013",
      "module": "TypedSlottedEGraphsPaper.NormalizationBridge",
      "range": {
        "end": {
          "column": 32,
          "line": 601
        },
        "selection_end": {
          "column": 39,
          "line": 575
        },
        "selection_start": {
          "column": 10,
          "line": 575
        },
        "start": {
          "column": 0,
          "line": 571
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "Node",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "Kernel",
          "type": "Type v"
        },
        {
          "binder_info": "explicit",
          "name": "Context",
          "type": "Type w"
        },
        {
          "binder_info": "explicit",
          "name": "Support",
          "type": "Type x"
        },
        {
          "binder_info": "explicit",
          "name": "Schema",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "LeafTypes",
          "type": "Type z"
        },
        {
          "binder_info": "explicit",
          "name": "Output",
          "type": "Type r"
        },
        {
          "binder_info": "explicit",
          "name": "Provenance",
          "type": "Type s"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{v} Kernel"
        }
      ],
      "type": "Type u →\n  (Kernel : Type v) →\n    Type w →\n      Type x →\n        Type y →\n          Type z →\n            Type r →\n              Type s →\n                [Std.LinearOrderPackage.{v} Kernel] →\n                  Type (max (max (max (max (max (max (max (max r s) (t + 1)) u) v) w) x) y) z)",
      "used_constants": [
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.mk"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_type_normal": "Type u → (Kernel : Type v) → Type w → Type x → Type y → Type z → Type r → Type s → [Std.LinearOrderPackage.{v} Kernel] → Type (max (max (max (max (max (max (max (max r s) (t + 1)) u) v) w) x) y) z)",
      "lean_type_normal_sha256": "d9b3da98ad6b3f1510889c3a03ee68f625ed1f96748ee5f99378e7b016a974cb",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 423,
        "line_end": 435,
        "excerpt_sha256": "f7a337d8547bf269bd33f0261c3cc0977a17d31423b24882d244bebacdf56bd2"
      },
      "paper_source_normal": "\\leanref{TSG-INV-005}{TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions} \\paragraph{Canonical typed shape.} An \\emph{effective-support canonicalizer} $C$ packages a finite structural quotient presentation, a constructive selector for its proof-relevant typed renaming witness, and node-to-kernel extraction with exact support, schema, leaf-type, and output observations. It also packages a generally nonsurjective kernel-to-ambient inclusion and provenance. Its canonical shape is $\\operatorname{Shape}_C(n)=Q_C(K_C(n))$. The returned record keeps the typed shape witness separate from ambient transport, which is definitionally the inclusion composed with that witness and is never inverted. A concrete canonical-alphabet enumeration may instantiate this interface, but leastness of a particular witness is not part of the checked theorem.",
      "paper_source_normal_sha256": "58844d3e92f3fe670f434ce26e9d4bf69f0786de0bc1b11611d760afb1bd35d4",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "Node",
          "type": "Type u"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "Kernel",
          "type": "Type v"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "Context",
          "type": "Type w"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "Support",
          "type": "Type x"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "Schema",
          "type": "Type y"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "LeafTypes",
          "type": "Type z"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "Output",
          "type": "Type r"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "Provenance",
          "type": "Type s"
        }
      ],
      "instance_telescope": [
        {
          "index": 9,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{v} Kernel"
        }
      ],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor",
      "declaration_kind": "definition",
      "formal_id": "TSG-DEF-014",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 38,
          "line": 254
        },
        "selection_end": {
          "column": 30,
          "line": 249
        },
        "selection_start": {
          "column": 4,
          "line": 249
        },
        "start": {
          "column": 0,
          "line": 247
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "typeFiberSizes",
          "type": "List.{0} Nat"
        },
        {
          "binder_info": "explicit",
          "name": "blockAutomorphismSizes",
          "type": "List.{0} Nat"
        },
        {
          "binder_info": "explicit",
          "name": "invocationLeaderGroupSizes",
          "type": "List.{0} Nat"
        }
      ],
      "type": "List.{0} Nat → List.{0} Nat → List.{0} Nat → Nat",
      "used_constants": [
        "HAdd.hAdd",
        "HMul.hMul",
        "List",
        "List.map",
        "List.prod",
        "List.sum",
        "Nat",
        "OfNat.ofNat",
        "One.ofOfNat1",
        "TypedSlottedEGraphsPaper.AtomicLedger.factorial",
        "Zero.ofOfNat0",
        "instAddNat",
        "instHAdd",
        "instHMul",
        "instMulNat",
        "instOfNatNat"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "List.{0} Nat → List.{0} Nat → List.{0} Nat → Nat",
      "lean_type_normal_sha256": "d1e7767c57d651b8a36ed64adb4c7a58d76b25fee908a6a3869c799cf7dcf7df",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 468,
        "line_end": 476,
        "excerpt_sha256": "b91473805907132576b61b42a384bf7a25c778273e50e5f93ce0806c86aba0b2"
      },
      "paper_source_normal": "Let $S_{\\rm in}$ be expanded input size, $S_K$ kernel size, $L$ retained provenance length, $\\operatorname{InvOcc}$ the multiset of leader-invocation occurrences, and $\\operatorname{BlockOcc}$ the block occurrences. To expose the sources of combinatorial work, define the reporting factor and budget \\begin{align*} P_Q(n)&=\\left(\\prod_\\tau|\\Delta_{n,\\tau}|!\\right) \\left(\\prod_{(\\beta,o)\\in\\operatorname{BlockOcc}}|\\operatorname{Aut}(\\beta)|\\right)\\\\[-2pt] &\\qquad\\cdot\\left(1+\\sum_{m*\\ell\\in\\operatorname{InvOcc}}|G_\\ell|\\right),\\\\",
      "paper_source_normal_sha256": "27b4fe9af1f4897e92b4e3188a9d63276ec5933c668f95753a3a3fbaeba6330d",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "typeFiberSizes",
          "type": "List.{0} Nat"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "blockAutomorphismSizes",
          "type": "List.{0} Nat"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "invocationLeaderGroupSizes",
          "type": "List.{0} Nat"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.TypedTermLanguage.mk",
          "type": "{Ty : Type u} →\n  (Term : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty → Ty → Type w) →\n    (rename :\n        {Γ Δ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n          TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ Δ → {τ : Ty} → Term Γ τ → Term Δ τ) →\n      (∀ {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty} (t : Term Γ τ),\n          Eq.{w + 1} (rename (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id.{u, v} Γ) t) t) →\n        (∀ {Γ Δ Ξ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty}\n            (e : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Δ Ξ)\n            (m : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ Δ) (t : Term Γ τ),\n            Eq.{w + 1} (rename e (rename m t))\n              (rename (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e m) t)) →\n          ({Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} → {τ : Ty} → Term Γ τ → Term Γ τ → Prop) →\n            ({Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} → {τ : Ty} → Term Γ τ → Term Γ τ → Prop) →\n              TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage",
      "declaration_kind": "inductive",
      "formal_id": "TSG-DEF-015",
      "module": "TypedSlottedEGraphsPaper.Certificates",
      "range": {
        "end": {
          "column": 30,
          "line": 21
        },
        "selection_end": {
          "column": 27,
          "line": 9
        },
        "selection_start": {
          "column": 10,
          "line": 9
        },
        "start": {
          "column": 0,
          "line": 7
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "Ty",
          "type": "Type u"
        }
      ],
      "type": "Type u → Type (max (max u (v + 1)) (w + 1))",
      "used_constants": [
        "TypedSlottedEGraphsPaper.TypedTermLanguage.mk"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/Certificates.lean",
      "lean_file_sha256": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3",
      "lean_type_normal": "Type u → Type (max (max u (v + 1)) (w + 1))",
      "lean_type_normal_sha256": "80c30f6bd053887a25de1ff6e1a4f4befb68cd01d74e7b3d7e768c8045acf22f",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 522,
        "line_end": 528,
        "excerpt_sha256": "5eae7f953f989dda4cd67575dd17892817ad938c0276975cd3b647346b0fefbb"
      },
      "paper_source_normal": "A \\texttt{TypedTermLanguage} supplies its typed term family and renaming action together with primitive-equation and forward structural-congruence relations. The intended source instance may populate those relations with checked alpha, descriptor, $\\mathsf A/\\mathsf C/\\mathsf I/\\mathsf U$, and input-equation endpoints; the generic Lean theorems assume rather than construct that instantiation. Neither a schema annotation nor operator injectivity is assumed.",
      "paper_source_normal_sha256": "91a6d16f29becf4b70f07f8157fc0bfc0bf758b7dd0ffd3416ac26137dc5f0cc",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "Ty",
          "type": "Type u"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.TypedEquationalCertificate.reflexive",
          "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty}\n  (t : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ),\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L t t"
        },
        {
          "name": "TypedSlottedEGraphsPaper.TypedEquationalCertificate.primitive",
          "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {x : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {x_1 : Ty}\n  {t s : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L x x_1},\n  TypedSlottedEGraphsPaper.TypedTermLanguage.PrimitiveEquation.{u, v, w} L t s →\n    TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L t s"
        },
        {
          "name": "TypedSlottedEGraphsPaper.TypedEquationalCertificate.congruence",
          "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {x : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {x_1 : Ty}\n  {t s : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L x x_1},\n  TypedSlottedEGraphsPaper.TypedTermLanguage.StructuralCongruence.{u, v, w} L t s →\n    TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L t s"
        },
        {
          "name": "TypedSlottedEGraphsPaper.TypedEquationalCertificate.symmetric",
          "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {x : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {x_1 : Ty}\n  {t s : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L x x_1},\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L t s →\n    TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L s t"
        },
        {
          "name": "TypedSlottedEGraphsPaper.TypedEquationalCertificate.transitive",
          "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {x : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {x_1 : Ty}\n  {t s r : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L x x_1},\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L t s →\n    TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L s r →\n      TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L t r"
        },
        {
          "name": "TypedSlottedEGraphsPaper.TypedEquationalCertificate.transport",
          "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {Γ Δ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {x : Ty}\n  {t s : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ x}\n  (e : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ Δ),\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L t s →\n    TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n      (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L e t)\n      (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L e s)"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
      "declaration_kind": "inductive",
      "formal_id": "TSG-DEF-016",
      "module": "TypedSlottedEGraphsPaper.Certificates",
      "range": {
        "end": {
          "column": 64,
          "line": 41
        },
        "selection_end": {
          "column": 36,
          "line": 25
        },
        "selection_start": {
          "column": 10,
          "line": 25
        },
        "start": {
          "column": 0,
          "line": 23
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Γ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        }
      ],
      "type": "{Ty : Type u} →\n  (L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty) →\n    {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n      {τ : Ty} →\n        TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ →\n          TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ → Prop",
      "used_constants": [
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.congruence",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.primitive",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.reflexive",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.symmetric",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.transitive",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate.transport",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/Certificates.lean",
      "lean_file_sha256": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3",
      "lean_type_normal": "{Ty : Type u} → (L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty) → {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} → {τ : Ty} → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ → Prop",
      "lean_type_normal_sha256": "e2a46aed7413aab6d15030caa3b804eeb88b82414f70fd185104059d449d4167",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 530,
        "line_end": 549,
        "excerpt_sha256": "4af12369d4b82e36e309dc293134a7190ddc6bcc93f7ec89b0f6f83b3172b6cf"
      },
      "paper_source_normal": "\\begin{definition}[Typed Equational Certificate] \\label{def:eq-derivation} For $s,t\\in\\operatorname{Term}_\\Gamma(\\tau)$, $\\EqCert_{\\mathcal T}(\\Gamma;s,t)$ is the type of finite well-typed equational derivation trees concluding $\\mathcal T\\vdash_\\Gamma s=t$. Its constructors are reflexivity, a primitive equation, a forward structural- congruence rule, symmetry, transitivity, and transport along a typed embedding. In particular, \\[ d\\in\\EqCert_{\\mathcal T}(\\Gamma;s,t),\\quad e\\in\\TEmb(\\Gamma,\\Gamma') \\] induces \\[ e_*d\\in\\EqCert_{\\mathcal T} (\\Gamma';e\\cdot s,e\\cdot t). \\] An equality judgement asserts that this type is inhabited. \\end{definition}",
      "paper_source_normal_sha256": "49dcb10d2a5f2e06fa40a4eac09542d97d5c8f426407be25dc55c09044bd8be2",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.TypedModel.mk",
          "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    (Value : Ty → Type x) →\n      (Environment : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty → Type y) →\n        (restrict :\n            {Γ Δ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n              TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ Δ → Environment Δ → Environment Γ) →\n          (evaluate :\n              {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n                {τ : Ty} → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ → Environment Γ → Value τ) →\n            (∀ {Γ Δ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty}\n                (e : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ Δ)\n                (t : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ) (η : Environment Δ),\n                Eq.{x + 1} (evaluate (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L e t) η)\n                  (evaluate t (restrict e η))) →\n              (∀ {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty}\n                  {t s : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ},\n                  TypedSlottedEGraphsPaper.TypedTermLanguage.PrimitiveEquation.{u, v, w} L t s →\n                    ∀ (η : Environment Γ), Eq.{x + 1} (evaluate t η) (evaluate s η)) →\n                (∀ {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty}\n                    {t s : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ},\n                    TypedSlottedEGraphsPaper.TypedTermLanguage.StructuralCongruence.{u, v, w} L t s →\n                      ∀ (η : Environment Γ), Eq.{x + 1} (evaluate t η) (evaluate s η)) →\n                  TypedSlottedEGraphsPaper.TypedModel.{u, v, w, x, y} L"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.TypedModel",
      "declaration_kind": "inductive",
      "formal_id": "TSG-DEF-017",
      "module": "TypedSlottedEGraphsPaper.Certificates",
      "range": {
        "end": {
          "column": 65,
          "line": 76
        },
        "selection_end": {
          "column": 20,
          "line": 63
        },
        "selection_start": {
          "column": 10,
          "line": 63
        },
        "start": {
          "column": 0,
          "line": 61
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        }
      ],
      "type": "{Ty : Type u} →\n  TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty → Type (max (max (max (max u (v + 1)) w) (x + 1)) (y + 1))",
      "used_constants": [
        "TypedSlottedEGraphsPaper.TypedModel.mk",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/Certificates.lean",
      "lean_file_sha256": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3",
      "lean_type_normal": "{Ty : Type u} → TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty → Type (max (max (max (max u (v + 1)) w) (x + 1)) (y + 1))",
      "lean_type_normal_sha256": "98ba8e17652559c908c8f5cfb6a0868b336dd9157e23127e2db1380b57a8291a",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 551,
        "line_end": 570,
        "excerpt_sha256": "7b762b1ceea28d157f21e89975a55cf19edf5e9703c5d4a6db9626026e70609a"
      },
      "paper_source_normal": "A typed model supplies value and environment families, environment restriction along embeddings, term evaluation, its transport-naturality field, and local soundness of every primitive equation and structural-congruence rule. \\leanref{TSG-DEF-018}{TypedSlottedEGraphsPaper.TypedModel.evaluate} The evaluator maps a same-context term and environment to its output value; the separate naturality field belongs to the preceding model structure. \\leanref{TSG-DEF-019}{TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock} \\leanref{TSG-DEF-020}{TypedSlottedEGraphsPaper.ConcreteStructuralRealizer} A structural realizer $R$ maps atoms, containers, unary binders, descriptor blocks, and nodes to source terms; each constructor comes \\leanref{TSG-INV-008}{TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural} with its one-step naturality equation. Local laws $Q$ provide only checked \\leanref{TSG-INV-007}{TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence} atom certificates and forward congruence rules. In particular, a block automorphism is admitted through a descriptor-local certificate rule rather \\leanref{TSG-INV-006}{TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality} than by a bare permutation label. An optional admissibility family may also record its outer-context restriction law; this specification is separate from the soundness induction below.",
      "paper_source_normal_sha256": "9882c28244523bd200f2a5a312804464b155e59b1089d4825b5b96fb4842549b",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.TypedModel.evaluate",
      "declaration_kind": "definition",
      "formal_id": "TSG-DEF-018",
      "module": "TypedSlottedEGraphsPaper.Certificates",
      "range": {
        "end": {
          "column": 10,
          "line": 68
        },
        "selection_end": {
          "column": 10,
          "line": 68
        },
        "selection_start": {
          "column": 2,
          "line": 68
        },
        "start": {
          "column": 2,
          "line": 68
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "self",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, w, x, y} L"
        },
        {
          "binder_info": "implicit",
          "name": "Γ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, w, x, y} self Γ"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    (self : TypedSlottedEGraphsPaper.TypedModel.{u, v, w, x, y} L) →\n      {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n        {τ : Ty} →\n          TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ →\n            TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, w, x, y} self Γ →\n              TypedSlottedEGraphsPaper.TypedModel.Value.{u, v, w, x, y} self τ",
      "used_constants": [
        "TypedSlottedEGraphsPaper.TypedModel",
        "TypedSlottedEGraphsPaper.TypedModel.Environment",
        "TypedSlottedEGraphsPaper.TypedModel.Value",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/Certificates.lean",
      "lean_file_sha256": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → (self : TypedSlottedEGraphsPaper.TypedModel.{u, v, w, x, y} L) → {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} → {τ : Ty} → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ → TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, w, x, y} self Γ → TypedSlottedEGraphsPaper.TypedModel.Value.{u, v, w, x, y} self τ",
      "lean_type_normal_sha256": "3fd2fc898ad7aec706321878f3ce550b165e3002ca6ddcab9b86a83869d939a1",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 555,
        "line_end": 557,
        "excerpt_sha256": "15579fe557574b482fe1b5d810ba0137d0d2ccebe9674d5b117b7e04f98f98a7"
      },
      "paper_source_normal": "The evaluator maps a same-context term and environment to its output value; the separate naturality field belongs to the preceding model structure.",
      "paper_source_normal_sha256": "ab96dbda409f6253d265188087126508761fc0f31778578428ade20ea5ba6388",
      "explicit_telescope": [
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "self",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, w, x, y} L"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, w, x, y} self Γ"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-017",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock",
      "declaration_kind": "definition",
      "formal_id": "TSG-DEF-019",
      "module": "TypedSlottedEGraphsPaper.StructuralSemantics",
      "range": {
        "end": {
          "column": 13,
          "line": 133
        },
        "selection_end": {
          "column": 13,
          "line": 133
        },
        "selection_start": {
          "column": 2,
          "line": 133
        },
        "start": {
          "column": 2,
          "line": 133
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "A",
          "type": "TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Block",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "blockTypes",
          "type": "Block → List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Operator",
          "type": "Ty → Type y"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "self",
          "type": "TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L"
        },
        {
          "binder_info": "implicit",
          "name": "context",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "bound",
          "type": "List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "output",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "descriptor",
          "type": "Block"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output"
        }
      ],
      "type": "{Ty : Type u} →\n  {A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty} →\n    {Block : Type x} →\n      {blockTypes : Block → List.{u} Ty} →\n        {Operator : Ty → Type y} →\n          {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} →\n            TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L →\n              {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n                {bound : List.{u} Ty} →\n                  {output : Ty} →\n                    Block →\n                      TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output →\n                        TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output",
      "used_constants": [
        "List",
        "TypedSlottedEGraphsPaper.StructuralAtomAction",
        "TypedSlottedEGraphsPaper.StructuralRealizer",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
      "lean_file_sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02",
      "lean_type_normal": "{Ty : Type u} → {A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty} → {Block : Type x} → {blockTypes : Block → List.{u} Ty} → {Operator : Ty → Type y} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} → TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L → {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} → {bound : List.{u} Ty} → {output : Ty} → Block → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output",
      "lean_type_normal_sha256": "0d812b02497277d80d19bf5a720243ab16ee87a5130e9b1ddc099c9bee444f08",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 558,
        "line_end": 566,
        "excerpt_sha256": "0da911a7c862b80631880acea23154be4f4f5895bd97a9b88d430b11a64e5dc1"
      },
      "paper_source_normal": "\\leanref{TSG-DEF-020}{TypedSlottedEGraphsPaper.ConcreteStructuralRealizer} A structural realizer $R$ maps atoms, containers, unary binders, descriptor blocks, and nodes to source terms; each constructor comes \\leanref{TSG-INV-008}{TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural} with its one-step naturality equation. Local laws $Q$ provide only checked \\leanref{TSG-INV-007}{TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence} atom certificates and forward congruence rules. In particular, a block automorphism is admitted through a descriptor-local certificate rule rather",
      "paper_source_normal_sha256": "a15451caf16f5b541f2cf42aa0fa2d92f4705080e5fbbb6ec06248aa80b6be2e",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "self",
          "type": "TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "descriptor",
          "type": "Block"
        },
        {
          "index": 12,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.mk",
          "type": "{Ty : Type u} →\n  {Descriptor : Type x} →\n    {ClassId : Type w} →\n      {Op : Type y} →\n        {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} →\n          {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} →\n            ({context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n                {bound : List.{u} Ty} →\n                  {output : Ty} →\n                    TypedSlottedEGraphsPaper.ScopedPortAtom.{u, v, w, x, y} signature context bound output →\n                      TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output) →\n              ({context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n                  {bound : List.{u} Ty} →\n                    {output : Ty} →\n                      TypedSlottedEGraphsPaper.ContainerKind →\n                        (size : Nat) →\n                          (Fin size → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output) →\n                            TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output) →\n                ({context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n                    {bound : List.{u} Ty} →\n                      {output : Ty} →\n                        Ty →\n                          TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output →\n                            TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output) →\n                  ({context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n                      {bound : List.{u} Ty} →\n                        {output : Ty} →\n                          Descriptor →\n                            TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output →\n                              TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output) →\n                    ({context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n                        (operator : Op) →\n                          TypedSlottedEGraphsPaper.ConcreteSourceArguments.{u, v, x, z} L context\n                              (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.inputSchemas.{u, v, w, x, y} signature\n                                operator) →\n                            TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context\n                              (TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.outputType.{u, v, w, x, y} signature\n                                operator)) →\n                      TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer",
      "declaration_kind": "inductive",
      "formal_id": "TSG-DEF-020",
      "module": "TypedSlottedEGraphsPaper.StructuralContainerAdapter",
      "range": {
        "end": {
          "column": 52,
          "line": 219
        },
        "selection_end": {
          "column": 36,
          "line": 200
        },
        "selection_start": {
          "column": 10,
          "line": 200
        },
        "start": {
          "column": 0,
          "line": 197
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        }
      ],
      "type": "{Ty : Type u} →\n  {Descriptor : Type x} →\n    {ClassId : Type w} →\n      {Op : Type y} →\n        TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op →\n          TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty → Type (max (max (max (max (max u (v + 1)) w) x) y) z)",
      "used_constants": [
        "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.mk",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_type_normal": "{Ty : Type u} → {Descriptor : Type x} → {ClassId : Type w} → {Op : Type y} → TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op → TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty → Type (max (max (max (max (max u (v + 1)) w) x) y) z)",
      "lean_type_normal_sha256": "3ce3b5e9c5bb88b0b6f41d09eb185b33459d3c67b85fb0a860bf08793bcdf4bd",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 559,
        "line_end": 566,
        "excerpt_sha256": "98038cc4fd93eb6281206d914938eb37254b6acd0b401a0a3ee3094c933d8495"
      },
      "paper_source_normal": "A structural realizer $R$ maps atoms, containers, unary binders, descriptor blocks, and nodes to source terms; each constructor comes \\leanref{TSG-INV-008}{TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural} with its one-step naturality equation. Local laws $Q$ provide only checked \\leanref{TSG-INV-007}{TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence} atom certificates and forward congruence rules. In particular, a block automorphism is admitted through a descriptor-local certificate rule rather",
      "paper_source_normal_sha256": "8f740d3dcbd7135777c2ec1ddfda9036fd322c9332308161050498b35450dd59",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.mk",
          "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W},\n  (∀ {τ : Ty} {a : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ}\n      (c : TypedSlottedEGraphsPaper.PaperGraphObligations.StoredCase.{u, v, w, x, y, z, q} O a),\n      TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n        (TypedSlottedEGraphsPaper.PaperGraphObligations.storedRealization.{u, v, w, x, y, z, q} O c)\n        (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L\n          (TypedSlottedEGraphsPaper.PaperGraphObligations.storedInclusion.{u, v, w, x, y, z, q} O c)\n          (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W a))) →\n    (∀ {τ : Ty} {child parent : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ}\n        (edge : TypedSlottedEGraphsPaper.PaperGraphObligations.ParentEdge.{u, v, w, x, y, z, q} O child parent),\n        TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n          (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W child)\n          (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L\n            (TypedSlottedEGraphsPaper.PaperGraphObligations.parentEmbedding.{u, v, w, x, y, z, q} O edge)\n            (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W parent))) →\n      (∀ {τ : Ty} {a : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ}\n          (generator : TypedSlottedEGraphsPaper.PaperGraphObligations.SymmetryGenerator.{u, v, w, x, y, z, q} O a),\n          TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n            (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W a)\n            (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L\n              (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v}\n                (TypedSlottedEGraphsPaper.PaperGraphObligations.symmetryRenaming.{u, v, w, x, y, z, q} O generator))\n              (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W a))) →\n        TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
      "declaration_kind": "inductive",
      "formal_id": "TSG-DEF-021",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 22,
          "line": 56
        },
        "selection_end": {
          "column": 43,
          "line": 41
        },
        "selection_start": {
          "column": 10,
          "line": 41
        },
        "start": {
          "column": 0,
          "line": 39
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "W",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "O",
          "type": "TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L} →\n      TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W → Prop",
      "used_constants": [
        "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.mk",
        "TypedSlottedEGraphsPaper.PaperGraphObligations",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L} → TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W → Prop",
      "lean_type_normal_sha256": "deb0efdfbb453bc2f3245ea129b606b7c09864a4ae9640b09fbd705907bce2ba",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 624,
        "line_end": 644,
        "excerpt_sha256": "36872d85cdcf59d9b5d30cf90217f1e07a08c4b4d29d5121a705ec23e1598630"
      },
      "paper_source_normal": "\\begin{definition}[Coherent Equational Certificate Family] \\label{def:eq-cert} The family $\\mathbf w$ is coherent with an obligation package $O$ relative to $\\mathcal T_{\\Sigma,\\mathcal E}$ when it supplies: \\begin{description} \\item[(EC)] for every stored case $c$ of class $a$, with stored context $T_c$, stored realization $r_c$, and interface inclusion $\\iota_c:S_a\\hookrightarrow T_c$, a certificate \\[ \\EqCert_{\\mathcal T_{\\Sigma,\\mathcal E}}(T_c;r_c,\\iota_c\\cdot w_a); \\] \\item[(PC)] for every parent edge $a\\xrightarrow{m}b$, a certificate $\\EqCert_{\\mathcal T_{\\Sigma,\\mathcal E}}(S_a;w_a,m\\cdot w_b)$; and \\item[(SC)] for every recorded generator $\\pi$ at $a$, a certificate $\\EqCert_{\\mathcal T_{\\Sigma,\\mathcal E}}(S_a;w_a,\\pi\\cdot w_a)$. \\end{description} \\leanref{TSG-ATOM-045}{TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate} Identity, inverse, and composition derive (SC) for every represented word in the recorded generators. \\end{definition}",
      "paper_source_normal_sha256": "acf5b6562856929496d2c053901906fe2fd4589dc58ab743d9a6051fe1de31da",
      "explicit_telescope": [
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "O",
          "type": "TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding.mk",
          "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L} →\n      {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W} →\n        {τ : Ty} →\n          {a : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ} →\n            {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n              {caller :\n                  TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n                    (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W a) Γ} →\n                {term : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ} →\n                  (stored : TypedSlottedEGraphsPaper.PaperGraphObligations.StoredCase.{u, v, w, x, y, z, q} O a) →\n                    (extension :\n                        TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n                          (TypedSlottedEGraphsPaper.PaperGraphObligations.storedContext.{u, v, w, x, y, z, q} O stored)\n                          Γ) →\n                      Eq.{v + 1}\n                          (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} extension\n                            (TypedSlottedEGraphsPaper.PaperGraphObligations.storedInclusion.{u, v, w, x, y, z, q} O\n                              stored))\n                          caller →\n                        TypedSlottedEGraphsPaper.CertifiedFiniteUnfoldingTrace.{u, v, w} L\n                            (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L extension\n                              (TypedSlottedEGraphsPaper.PaperGraphObligations.storedRealization.{u, v, w, x, y, z, q} O\n                                stored))\n                            term →\n                          TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O a Γ caller term"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding",
      "declaration_kind": "inductive",
      "formal_id": "TSG-DEF-022",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 58,
          "line": 179
        },
        "selection_end": {
          "column": 30,
          "line": 167
        },
        "selection_start": {
          "column": 10,
          "line": 167
        },
        "start": {
          "column": 0,
          "line": 164
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "W",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "O",
          "type": "TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "binder_info": "explicit",
          "name": "Γ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "caller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W a) Γ"
        },
        {
          "binder_info": "explicit",
          "name": "term",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L} →\n      TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W →\n        {τ : Ty} →\n          (a : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ) →\n            (Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty) →\n              TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n                  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W a) Γ →\n                TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ → Type (max u v w x y z q)",
      "used_constants": [
        "TypedSlottedEGraphsPaper.PaperFiniteUnfolding.mk",
        "TypedSlottedEGraphsPaper.PaperGraphObligations",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.interface"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L} → TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W → {τ : Ty} → (a : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ) → (Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty) → TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W a) Γ → TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ → Type (max u v w x y z q)",
      "lean_type_normal_sha256": "78a978150ec15dcdfb33705b15fdc3baea22b2f89de5a3d8f498a1ec420966bb",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 646,
        "line_end": 652,
        "excerpt_sha256": "b795fd38b1173ab7ebbe5d14fedb49615ea421b951fe24f39d0927cc8182771b"
      },
      "paper_source_normal": "A finite parent path contains only raw parent edges. Its embedding is their composition. A certified finite unfolding of $m*a$ to $t$ chooses an actual stored case $c$, an extension $\\bar m:T_c\\hookrightarrow\\Gamma$ with $\\bar m\\circ\\iota_c=m$, and a finite trace from $t$ to $\\bar m\\cdot r_c$ whose leaves are primitive equations or forward structural congruence rules (with symmetry permitted).",
      "paper_source_normal_sha256": "e157cac82a3b70a2003f8101ba1ded0e70d57e78dd9a6b2a16393304f7f137a9",
      "explicit_telescope": [
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "O",
          "type": "TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "Γ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "caller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W a) Γ"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "term",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.LocalCertifiedTrace.reflexive",
          "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    (s : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L) →\n      TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, x} s s"
        },
        {
          "name": "TypedSlottedEGraphsPaper.LocalCertifiedTrace.step",
          "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {s t q : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} →\n      TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t →\n        TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, x} t q →\n          TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, x} s q"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.LocalCertifiedTrace",
      "declaration_kind": "inductive",
      "formal_id": "TSG-DEF-023",
      "module": "TypedSlottedEGraphsPaper.TraceSemantics",
      "range": {
        "end": {
          "column": 29,
          "line": 257
        },
        "selection_end": {
          "column": 29,
          "line": 250
        },
        "selection_start": {
          "column": 10,
          "line": 250
        },
        "start": {
          "column": 0,
          "line": 249
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L →\n      TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L → Type (max (u + 2) (v + 2) (w + 2) (x + 2))",
      "used_constants": [
        "TypedSlottedEGraphsPaper.LocalCertifiedTrace.reflexive",
        "TypedSlottedEGraphsPaper.LocalCertifiedTrace.step",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L → TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L → Type (max (u + 2) (v + 2) (w + 2) (x + 2))",
      "lean_type_normal_sha256": "5562a0c51a4699cdd7d262b67576f3eeb3f944926ef83c7fd49a27769023f1ed",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 732,
        "line_end": 754,
        "excerpt_sha256": "6d96d255174c13c4f1d4f61fec841b57720a5efc2879f417c75f183baaf30cda"
      },
      "paper_source_normal": "Let a theorem state expose exactly its live EC, PC, and SC endpoint obligations. Suppose a finite proof-relevant trace starts at a state with no live obligations and ends at the package $O$ of Definition~\\ref{def:eq-cert}. Each step is one of the following nine certified families: \\begin{enumerate} \\leanref{TSG-STEP-001}{TypedSlottedEGraphsPaper.LocalCertifiedStep.insertion} \\leanref{TSG-STEP-008}{TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild} \\item insertion and rebuilding add obligations with local certificates; \\leanref{TSG-STEP-002}{TypedSlottedEGraphsPaper.LocalCertifiedStep.canonicalization} \\leanref{TSG-STEP-005}{TypedSlottedEGraphsPaper.LocalCertifiedStep.symmetry} \\leanref{TSG-STEP-006}{TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction} \\item canonicalization, symmetry update, and interface restriction rekey obligations using typed endpoint bridges; \\leanref{TSG-STEP-003}{TypedSlottedEGraphsPaper.LocalCertifiedStep.collision} \\leanref{TSG-STEP-004}{TypedSlottedEGraphsPaper.LocalCertifiedStep.union} \\leanref{TSG-STEP-009}{TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression} \\item collision, union, and path compression compose two certified obligations with typed endpoint bridges; and \\leanref{TSG-STEP-007}{TypedSlottedEGraphsPaper.LocalCertifiedStep.noninferentialUnion} \\item noninferential union only removes or inherits obligations. \\end{enumerate} Then $O$ has a coherent equational certificate family.",
      "paper_source_normal_sha256": "005c1af9a9ae9fec0e4bcf8c83024db1afd97e519a3b2e558a7a4798ecef1b08",
      "explicit_telescope": [
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACClosureCounts",
      "declaration_kind": "theorem",
      "formal_id": "TSG-FND-001",
      "module": "TypedSlottedEGraphsPaper.ACClosureCounts",
      "range": {
        "end": {
          "column": 41,
          "line": 639
        },
        "selection_end": {
          "column": 37,
          "line": 630
        },
        "selection_start": {
          "column": 8,
          "line": 630
        },
        "start": {
          "column": 0,
          "line": 628
        }
      },
      "telescope": [],
      "type": "(∀ (n : Nat),\n    Nonempty.{1}\n        (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding\n          (TypedSlottedEGraphsPaper.ACClosureCounts.ACProductClass n)\n          (HSub.hSub.{0, 0, 0} (HPow.hPow.{0, 0, 0} 2 n) 1)) ∧\n      Nonempty.{1}\n        (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding\n          (TypedSlottedEGraphsPaper.ACClosureCounts.ACBinaryOperatorNode n)\n          (HSub.hSub.{0, 0, 0} (HAdd.hAdd.{0, 0, 0} (HPow.hPow.{0, 0, 0} 3 n) 1)\n            (HPow.hPow.{0, 0, 0} 2 (HAdd.hAdd.{0, 0, 0} n 1))))) ∧\n  (TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.productClassCount fun n =>\n      HPow.hPow.{0, 0, 0} 2 n) ∧\n    TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCount\n      fun n => HPow.hPow.{0, 0, 0} 3 n",
      "used_constants": [
        "And",
        "And.intro",
        "HAdd.hAdd",
        "HPow.hPow",
        "HSub.hSub",
        "Nat",
        "Nonempty",
        "OfNat.ofNat",
        "TypedSlottedEGraphsPaper.ACClosureCounts.ACBinaryOperatorNode",
        "TypedSlottedEGraphsPaper.ACClosureCounts.ACProductClass",
        "TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding",
        "TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta",
        "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCount",
        "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow",
        "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCount",
        "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow",
        "TypedSlottedEGraphsPaper.ACClosureCounts.sizeOfCompleteBinaryACClosure",
        "instAddNat",
        "instHAdd",
        "instHPow",
        "instHSub",
        "instNatPowNat",
        "instOfNatNat",
        "instPowNat",
        "instSubNat"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
      "lean_file_sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf",
      "lean_type_normal": "(∀ (n : Nat), Nonempty.{1} (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding (TypedSlottedEGraphsPaper.ACClosureCounts.ACProductClass n) (HSub.hSub.{0, 0, 0} (HPow.hPow.{0, 0, 0} 2 n) 1)) ∧ Nonempty.{1} (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding (TypedSlottedEGraphsPaper.ACClosureCounts.ACBinaryOperatorNode n) (HSub.hSub.{0, 0, 0} (HAdd.hAdd.{0, 0, 0} (HPow.hPow.{0, 0, 0} 3 n) 1) (HPow.hPow.{0, 0, 0} 2 (HAdd.hAdd.{0, 0, 0} n 1))))) ∧ (TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.productClassCount fun n => HPow.hPow.{0, 0, 0} 2 n) ∧ TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCount fun n => HPow.hPow.{0, 0, 0} 3 n",
      "lean_type_normal_sha256": "706027d994fcca00fbf7fa8adc7fc3fbabd143bd050a97cdea044cbfba461db1",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 11,
        "line_end": 23,
        "excerpt_sha256": "998c5f06417e33aa435825b2fc6c623fdeb58fe7e938ed6829cec7e3e3f8be07"
      },
      "paper_source_normal": "\\begin{lemma}[Size of a Complete Binary AC Closure] \\label{res:F01} \\leanref{TSG-ATOM-001}{TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACProductClassCount} \\leanref{TSG-ATOM-002}{TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount} Represent a product class in the free commutative semigroup by a nonempty square-free subset of $n$ generators, and a binary operator node by an ordered pair of disjoint nonempty subsets. For every $n$, these two finite types have \\leanref{TSG-ATOM-043}{TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow} \\leanref{TSG-ATOM-044}{TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow} constructive codings of sizes $2^n-1$ and $3^n+1-2^{n+1}$, respectively. Their counting functions are $\\Theta(2^n)$ and $\\Theta(3^n)$. \\end{lemma}",
      "paper_source_normal_sha256": "80cecec6891721e39ff4c87d1c5785b90b2adeef655eed958bc47b157a9d38e4",
      "explicit_telescope": [],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-044",
          "declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow"
        },
        {
          "formal_id": "TSG-ATOM-043",
          "declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow"
        }
      ]
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition.mk",
          "type": "{FixedOperator SequenceOperator BagOperator SetOperator X : Type u} →\n  {fixedArity : FixedOperator → Nat} →\n    (Sequence Bag Set : Type u) →\n      (arities : Nat → Prop) →\n        Exists.{1} arities →\n          (Key : Type u) →\n            Eq.{u + 2} Sequence (List.{u} X) →\n              Eq.{u + 2} Bag (TypedSlottedEGraphsPaper.AtomicLedger.FiniteBag.{u} X) →\n                Eq.{u + 2} Set (TypedSlottedEGraphsPaper.AtomicLedger.FiniteSet.{u} X) →\n                  (Restricted : (Carrier : Type u) → (Carrier → Nat) → (Nat → Prop) → Type u) →\n                    (Positive ZeroInclusive : (Carrier : Type u) → (Carrier → Nat) → Type u) →\n                      (Exact : (Carrier : Type u) → (Carrier → Nat) → Nat → Type u) →\n                        (∀ (Carrier : Type u) (size : Carrier → Nat) (J : Nat → Prop),\n                            Eq.{u + 2} (Restricted Carrier size J)\n                              (TypedSlottedEGraphsPaper.AtomicLedger.ArityRestricted.{u} Carrier size J)) →\n                          (∀ (Carrier : Type u) (size : Carrier → Nat),\n                              Eq.{u + 2} (Positive Carrier size)\n                                (TypedSlottedEGraphsPaper.AtomicLedger.PositiveArity.{u} Carrier size)) →\n                            (∀ (Carrier : Type u) (size : Carrier → Nat),\n                                Eq.{u + 2} (ZeroInclusive Carrier size)\n                                  (TypedSlottedEGraphsPaper.AtomicLedger.ZeroInclusiveArity.{u} Carrier size)) →\n                              (∀ (Carrier : Type u) (size : Carrier → Nat) (k : Nat),\n                                  Eq.{u + 2} (Exact Carrier size k)\n                                    (TypedSlottedEGraphsPaper.AtomicLedger.ExactArity.{u} Carrier size k)) →\n                                Eq.{u + 2} Key\n                                    (TypedSlottedEGraphsPaper.AtomicLedger.TaggedKey.{u} FixedOperator SequenceOperator\n                                      BagOperator SetOperator X fixedArity) →\n                                  TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition.{u}\n                                    FixedOperator SequenceOperator BagOperator SetOperator X fixedArity"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition",
      "declaration_kind": "inductive",
      "formal_id": "TSG-FND-004",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 81,
          "line": 84
        },
        "selection_end": {
          "column": 42,
          "line": 59
        },
        "selection_start": {
          "column": 10,
          "line": 59
        },
        "start": {
          "column": 0,
          "line": 57
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "FixedOperator",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "SequenceOperator",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "BagOperator",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "SetOperator",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "X",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "fixedArity",
          "type": "FixedOperator → Nat"
        }
      ],
      "type": "(FixedOperator : Type u) → Type u → Type u → Type u → Type u → (FixedOperator → Nat) → Type (u + 1)",
      "used_constants": [
        "Nat",
        "TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition.mk"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "(FixedOperator : Type u) → Type u → Type u → Type u → Type u → (FixedOperator → Nat) → Type (u + 1)",
      "lean_type_normal_sha256": "6c53182cbdec218bb23ac17b128026795c511941eb5f7e6c996dff72c95707f6",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 26,
        "line_end": 37,
        "excerpt_sha256": "cd691814c6794374a715b73066c6f6611e8480361407ebd3061f46eb931468f3"
      },
      "paper_source_normal": "For a carrier $X$, let \\begin{align*} \\Seq(X)&=\\coprod_{k\\in\\mathbb N}X^k,& \\Bag(X)&=\\{\\mu:X\\to\\mathbb N\\mid\\operatorname{supp}(\\mu)\\text{ finite}\\},\\\\ \\Set(X)&=\\{Y\\subseteq X\\mid |Y|<\\infty\\},& K^J(X)&=\\{c\\in K(X)\\mid |c|\\in J\\}. \\end{align*} Here bag cardinality counts occurrences, $J\\ne\\varnothing$, and $K\\in\\{\\Seq,\\Bag,\\Set\\}$; write $K^+$, $K^0$, and $K^{=k}$ for $J=\\mathbb N_{>0},\\mathbb N,\\{k\\}$. Sequences observe order and multiplicity, bags quotient order, and sets quotient order and duplication.",
      "paper_source_normal_sha256": "16260bde896a30a04aba4dc022dce65b2a0fd0aa39d48afc02f25a726e9d2f79",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "FixedOperator",
          "type": "Type u"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "SequenceOperator",
          "type": "Type u"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "BagOperator",
          "type": "Type u"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "SetOperator",
          "type": "Type u"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "X",
          "type": "Type u"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "fixedArity",
          "type": "FixedOperator → Nat"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle.mk",
          "type": "{Ty : Type u} →\n  {Domain : Type x} →\n    {Name : Type z} →\n      (descriptor : TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006CompleteBinderDescriptor.{u, v, x, y} Ty Domain) →\n        (caller : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty) →\n          TypedSlottedEGraphsPaper.AtomicLedger.BinderDescriptorOccurrence.{u, z, v} Name\n              (TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006CompleteBinderDescriptor.context.{u, v, x, y} descriptor)\n              caller →\n            TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle.{u, v, x, y, z} Ty Domain\n              Name"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle",
      "declaration_kind": "inductive",
      "formal_id": "TSG-FND-006",
      "module": "TypedSlottedEGraphsPaper.ClaimLedger",
      "range": {
        "end": {
          "column": 29,
          "line": 130
        },
        "selection_end": {
          "column": 51,
          "line": 125
        },
        "selection_start": {
          "column": 10,
          "line": 125
        },
        "start": {
          "column": 0,
          "line": 123
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "Domain",
          "type": "Type x"
        },
        {
          "binder_info": "explicit",
          "name": "Name",
          "type": "Type z"
        }
      ],
      "type": "Type u → Type x → Type z → Type (max (max (max (max u (v + 1)) x) (y + 1)) z)",
      "used_constants": [
        "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle.mk"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_type_normal": "Type u → Type x → Type z → Type (max (max (max (max u (v + 1)) x) (y + 1)) z)",
      "lean_type_normal_sha256": "fca3791a727a0cd59f9bf442dce93d0c2f140c154883ca55e4b9cdc04a1d3222",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 93,
        "line_end": 100,
        "excerpt_sha256": "70c5e23e93bfbe78eb45f76e4b393f9c28cb804549ad49a52d025a73b2f0ff29"
      },
      "paper_source_normal": "Each binder descriptor $\\beta$ has a finite typed context $\\Delta_\\beta$, domain, multiplicity, disjointness, and dependency data, and a certified subgroup $\\operatorname{Aut}(\\beta)\\leq\\operatorname{Perm}_{\\rm ty}(\\Delta_\\beta)$. An occurrence in $\\Gamma$ is $o=(\\Delta_o,a_o)$ with $\\Delta_o\\cap\\Gamma=\\varnothing$ and $a_o\\in\\TRen(\\Delta_\\beta,\\Delta_o)$; write $\\operatorname{BOcc}_\\beta(\\Gamma)$ for all such occurrences.",
      "paper_source_normal_sha256": "0a8f686dcad2e43548afbe53fc039771ac4c1fe9ee8b4e3f4db4b94920779ed4",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "Domain",
          "type": "Type x"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "Name",
          "type": "Type z"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful",
      "declaration_kind": "definition",
      "formal_id": "TSG-FND-007",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 60,
          "line": 127
        },
        "selection_end": {
          "column": 23,
          "line": 125
        },
        "selection_start": {
          "column": 4,
          "line": 125
        },
        "start": {
          "column": 0,
          "line": 123
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Operator",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Path",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "kind",
          "type": "TypedSlottedEGraphsPaper.ContainerKind"
        },
        {
          "binder_info": "explicit",
          "name": "laws",
          "type": "TypedSlottedEGraphsPaper.AtomicLedger.ExactPathLawSet.{u} Operator Path"
        }
      ],
      "type": "{Operator Path : Type u} →\n  TypedSlottedEGraphsPaper.ContainerKind →\n    TypedSlottedEGraphsPaper.AtomicLedger.ExactPathLawSet.{u} Operator Path → Prop",
      "used_constants": [
        "TypedSlottedEGraphsPaper.AtomicLedger.CarrierRequires",
        "TypedSlottedEGraphsPaper.AtomicLedger.ExactPathLawSet",
        "TypedSlottedEGraphsPaper.AtomicLedger.ExactPathLawSet.certified",
        "TypedSlottedEGraphsPaper.AtomicLedger.LocalLawKind",
        "TypedSlottedEGraphsPaper.ContainerKind"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "{Operator Path : Type u} → TypedSlottedEGraphsPaper.ContainerKind → TypedSlottedEGraphsPaper.AtomicLedger.ExactPathLawSet.{u} Operator Path → Prop",
      "lean_type_normal_sha256": "7a0f93e66e3f166533a1d270907df34f2103e3f8a9f21fb7d2ad80ddf00a6290",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 118,
        "line_end": 124,
        "excerpt_sha256": "58c12a82e81172c82239f73fc4b1dfd6918a8a9b6cb2c60677078ae803ea2b2a"
      },
      "paper_source_normal": "For every container-valued port path $p$ of an exact operator instance $f_\\theta$, the signature records $\\operatorname{Law}_\\Sigma(f_\\theta,p)\\subseteq \\{\\mathsf A,\\mathsf C,\\mathsf I,\\mathsf U\\}$. A $\\Seq$, $\\Bag$, or $\\Set$ port respectively requires $\\varnothing$, $\\{\\mathsf C\\}$, or $\\{\\mathsf C,\\mathsf I\\}$. Set arities and explicitly flat arities satisfy",
      "paper_source_normal_sha256": "7797214bcf3dd85a223737d76c050839e2e333ea174a4d09b7270e52a1cd7ec1",
      "explicit_telescope": [
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "kind",
          "type": "TypedSlottedEGraphsPaper.ContainerKind"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "laws",
          "type": "TypedSlottedEGraphsPaper.AtomicLedger.ExactPathLawSet.{u} Operator Path"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense.mk",
          "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {Operator Path Role : Type x} →\n      {AssociativityCase EmptyCase DeletionCase : Type y} →\n        {UnitTerm : Type z} →\n          Operator →\n            Path →\n              (arities : Nat → Prop) →\n                (oneRootContainerSource : Prop) →\n                  oneRootContainerSource →\n                    TypedSlottedEGraphsPaper.AtomicLedger.FlatRoleCompatibility.{u, x} Ty Role →\n                      (AssociativityCase → TypedSlottedEGraphsPaper.AtomicLedger.CertifiedEndpointPair.{u, v, w} L) →\n                        TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed arities →\n                          (arities 0 →\n                              TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily.{u, v, w, y, z} L\n                                EmptyCase DeletionCase UnitTerm) →\n                            TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense.{u, v, w, x, y, z} L Operator Path Role\n                              AssociativityCase EmptyCase DeletionCase UnitTerm"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense",
      "declaration_kind": "inductive",
      "formal_id": "TSG-FND-008",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 67,
          "line": 182
        },
        "selection_end": {
          "column": 21,
          "line": 168
        },
        "selection_start": {
          "column": 10,
          "line": 168
        },
        "start": {
          "column": 0,
          "line": 165
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "Operator",
          "type": "Type x"
        },
        {
          "binder_info": "explicit",
          "name": "Path",
          "type": "Type x"
        },
        {
          "binder_info": "explicit",
          "name": "Role",
          "type": "Type x"
        },
        {
          "binder_info": "explicit",
          "name": "AssociativityCase",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "EmptyCase",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "DeletionCase",
          "type": "Type y"
        },
        {
          "binder_info": "explicit",
          "name": "UnitTerm",
          "type": "Type z"
        }
      ],
      "type": "{Ty : Type u} →\n  TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty →\n    Type x → Type x → Type x → Type y → Type y → Type y → Type z → Type (max (max (max (max (max u (v + 1)) w) x) y) z)",
      "used_constants": [
        "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense.mk",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "{Ty : Type u} → TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty → Type x → Type x → Type x → Type y → Type y → Type y → Type z → Type (max (max (max (max (max u (v + 1)) w) x) y) z)",
      "lean_type_normal_sha256": "54d78f6d6b6812308c1a1a3734a468f52e0129006e004ebbcd9801eed27e8f76",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 133,
        "line_end": 137,
        "excerpt_sha256": "52e0e2013d1e9580419cb6bb73909f1acc90818e8a038fb7670965077e5a3e3a"
      },
      "paper_source_normal": "The separate license $\\operatorname{Flat}_\\Sigma(f_\\theta,p)$ is admitted only for a sole root container whose element and result types agree, and requires $\\mathsf A$; if $0\\in J$, it also requires a source unit and $\\mathsf U$. Thus a carrier never licenses flattening by itself.",
      "paper_source_normal_sha256": "80b55f94889464b82c377514987215ee591d8944670d0b10b01dca8c422e3698",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "Operator",
          "type": "Type x"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "Path",
          "type": "Type x"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "Role",
          "type": "Type x"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "AssociativityCase",
          "type": "Type y"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "EmptyCase",
          "type": "Type y"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "DeletionCase",
          "type": "Type y"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "UnitTerm",
          "type": "Type z"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies.mk",
          "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {PermutationCase QuotientCase SpliceCase : Type x} →\n      (PermutationCase → TypedSlottedEGraphsPaper.AtomicLedger.CertifiedEndpointPair.{u, v, w} L) →\n        (QuotientCase → TypedSlottedEGraphsPaper.AtomicLedger.CertifiedEndpointPair.{u, v, w} L) →\n          (SpliceCase → TypedSlottedEGraphsPaper.AtomicLedger.CertifiedEndpointPair.{u, v, w} L) →\n            TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies.{u, v, w, x} L PermutationCase\n              QuotientCase SpliceCase"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies",
      "declaration_kind": "inductive",
      "formal_id": "TSG-FND-009",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 53,
          "line": 192
        },
        "selection_end": {
          "column": 40,
          "line": 187
        },
        "selection_start": {
          "column": 10,
          "line": 187
        },
        "start": {
          "column": 0,
          "line": 184
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "PermutationCase",
          "type": "Type x"
        },
        {
          "binder_info": "explicit",
          "name": "QuotientCase",
          "type": "Type x"
        },
        {
          "binder_info": "explicit",
          "name": "SpliceCase",
          "type": "Type x"
        }
      ],
      "type": "{Ty : Type u} →\n  TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty →\n    Type x → Type x → Type x → Type (max (max (max u (v + 1)) w) x)",
      "used_constants": [
        "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies.mk",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "{Ty : Type u} → TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty → Type x → Type x → Type x → Type (max (max (max u (v + 1)) w) x)",
      "lean_type_normal_sha256": "72528584238a7f7352ebd50a62f38a63bd01fdfb24f23bc2d4ef131376d9387c",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 139,
        "line_end": 154,
        "excerpt_sha256": "92429fb90d4629e634af707c5c828b614510e6d3a5cae7f123653c74e614a4fe"
      },
      "paper_source_normal": "Let $\\mathcal B_\\Sigma$ be an independently fixed typed source proof theory for the profile. For $\\mathfrak L=(\\operatorname{profile}(\\Sigma),f_\\theta,p,K,J)$ and fixed outside arguments, write $F(\\bar u)$ for the declared source realizer. The labels denote families of inhabitants of $\\EqCert_{\\mathcal B_\\Sigma}$ with the following endpoints: \\begin{align*} \\mathsf C&:\\ F(u_1,\\ldots,u_k)=F(u_{\\varpi(1)},\\ldots,u_{\\varpi(k)}),\\\\ \\mathsf I&:\\ F(v_{s(1)},\\ldots,v_{s(k)})=F(v_1,\\ldots,v_j),\\\\ \\mathsf A&:\\ F(\\bar u_{<i},F(\\bar v),\\bar u_{>i}) =F(\\bar u_{<i},\\bar v,\\bar u_{>i}), \\end{align*} for every well-typed context and legal permutation, typed surjection, or \\leanref{TSG-FND-010}{TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily} splice. When $0\\in J$, $\\mathsf U$ additionally certifies",
      "paper_source_normal_sha256": "1984963ec396b7fe4fc0c3203d31d4e9b2f53b7fb5ec9a26fe1cee7f40b9d335",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "PermutationCase",
          "type": "Type x"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "QuotientCase",
          "type": "Type x"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "SpliceCase",
          "type": "Type x"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily.mk",
          "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {EmptyCase DeletionCase : Type x} →\n      {UnitTerm : Type y} →\n        UnitTerm →\n          (EmptyCase → TypedSlottedEGraphsPaper.AtomicLedger.CertifiedEndpointPair.{u, v, w} L) →\n            (DeletionCase → TypedSlottedEGraphsPaper.AtomicLedger.CertifiedEndpointPair.{u, v, w} L) →\n              TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily.{u, v, w, x, y} L EmptyCase\n                DeletionCase UnitTerm"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily",
      "declaration_kind": "inductive",
      "formal_id": "TSG-FND-010",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 61,
          "line": 163
        },
        "selection_end": {
          "column": 39,
          "line": 158
        },
        "selection_start": {
          "column": 10,
          "line": 158
        },
        "start": {
          "column": 0,
          "line": 157
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "EmptyCase",
          "type": "Type x"
        },
        {
          "binder_info": "explicit",
          "name": "DeletionCase",
          "type": "Type x"
        },
        {
          "binder_info": "explicit",
          "name": "UnitTerm",
          "type": "Type y"
        }
      ],
      "type": "{Ty : Type u} →\n  TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty →\n    Type x → Type x → Type y → Type (max (max (max (max u (v + 1)) w) x) y)",
      "used_constants": [
        "TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily.mk",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "{Ty : Type u} → TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty → Type x → Type x → Type y → Type (max (max (max (max u (v + 1)) w) x) y)",
      "lean_type_normal_sha256": "8a4ee1574787e2d530328d6d0640c1c3140f3bf29bb1566d1341286672a3bb45",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 153,
        "line_end": 156,
        "excerpt_sha256": "b3ab2f351bb49dde5d7142ba7d6fb800891a067a4ec1af9ecc1f27622b91d790"
      },
      "paper_source_normal": "splice. When $0\\in J$, $\\mathsf U$ additionally certifies $F()=e_{\\mathfrak L}$ and deletion of an empty nested occurrence. Every concrete endpoint is checked; the label is not evidence.",
      "paper_source_normal_sha256": "a2f0bcd7c0374bdeaa5d5faeace2f7bf0fb912d2d64c6b9535b4df63ced3c7c6",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "EmptyCase",
          "type": "Type x"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "DeletionCase",
          "type": "Type x"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "UnitTerm",
          "type": "Type y"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.StructuralLocalLaws.mk",
          "type": "{Ty : Type u} →\n  {A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty} →\n    {Block : Type x} →\n      {blockTypes : Block → List.{u} Ty} →\n        {Operator : Ty → Type y} →\n          {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} →\n            {R : TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L} →\n              (AtomStep :\n                  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n                    TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target →\n                      {bound : List.{u} Ty} →\n                        {output : Ty} →\n                          TypedSlottedEGraphsPaper.StructuralAtomAction.Atom.{u, v, w} A source bound output →\n                            TypedSlottedEGraphsPaper.StructuralAtomAction.Atom.{u, v, w} A target bound output →\n                              Type r) →\n                (BlockAutomorphism : Block → Type r) →\n                  (∀ {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n                      {embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target}\n                      {bound : List.{u} Ty} {output : Ty}\n                      {left : TypedSlottedEGraphsPaper.StructuralAtomAction.Atom.{u, v, w} A source bound output}\n                      {right : TypedSlottedEGraphsPaper.StructuralAtomAction.Atom.{u, v, w} A target bound output}\n                      (a : AtomStep embedding left right),\n                      TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L\n                        (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L embedding\n                          (TypedSlottedEGraphsPaper.StructuralRealizer.atom.{u, v, w, x, y, z} R left))\n                        (TypedSlottedEGraphsPaper.StructuralRealizer.atom.{u, v, w, x, y, z} R right)) →\n                    (∀ {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {bound : List.{u} Ty}\n                        {output : Ty} (kind : TypedSlottedEGraphsPaper.ContainerKind)\n                        {left right :\n                          List.{z} (TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output)},\n                        TypedSlottedEGraphsPaper.StructuralCertificateForest.{u, v, z} L left right →\n                          TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L\n                            (TypedSlottedEGraphsPaper.StructuralRealizer.container.{u, v, w, x, y, z} R kind left)\n                            (TypedSlottedEGraphsPaper.StructuralRealizer.container.{u, v, w, x, y, z} R kind right)) →\n                      (∀ {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {bound : List.{u} Ty}\n                          {output : Ty} (boundType : Ty)\n                          {left right : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output},\n                          TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L left right →\n                            TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L\n                              (TypedSlottedEGraphsPaper.StructuralRealizer.binder.{u, v, w, x, y, z} R boundType left)\n                              (TypedSlottedEGraphsPaper.StructuralRealizer.binder.{u, v, w, x, y, z} R boundType\n                                right)) →\n                        (∀ {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {bound : List.{u} Ty}\n                            {output : Ty} (descriptor : Block)\n                            {left right : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output},\n                            TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L left right →\n                              TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L\n                                (TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} R descriptor\n                                  left)\n                                (TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} R descriptor\n                                  right)) →\n                          (∀ {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {bound : List.{u} Ty}\n                              {output : Ty} (descriptor : Block) (a : BlockAutomorphism descriptor)\n                              {left right : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output},\n                              TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L left right →\n                                TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L\n                                  (TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} R\n                                    descriptor left)\n                                  (TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} R\n                                    descriptor right)) →\n                            (∀ {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {bound : List.{u} Ty}\n                                {output : Ty} (operator : Operator output)\n                                {left right :\n                                  List.{z}\n                                    (TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output)},\n                                TypedSlottedEGraphsPaper.StructuralCertificateForest.{u, v, z} L left right →\n                                  TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L\n                                    (TypedSlottedEGraphsPaper.StructuralRealizer.node.{u, v, w, x, y, z} R operator\n                                      left)\n                                    (TypedSlottedEGraphsPaper.StructuralRealizer.node.{u, v, w, x, y, z} R operator\n                                      right)) →\n                              TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, r} A Block blockTypes\n                                Operator L R"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.StructuralLocalLaws",
      "declaration_kind": "inductive",
      "formal_id": "TSG-FND-011",
      "module": "TypedSlottedEGraphsPaper.StructuralSemantics",
      "range": {
        "end": {
          "column": 48,
          "line": 315
        },
        "selection_end": {
          "column": 29,
          "line": 263
        },
        "selection_start": {
          "column": 10,
          "line": 263
        },
        "start": {
          "column": 0,
          "line": 259
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "A",
          "type": "TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "Block",
          "type": "Type x"
        },
        {
          "binder_info": "explicit",
          "name": "blockTypes",
          "type": "Block → List.{u} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "Operator",
          "type": "Ty → Type y"
        },
        {
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L"
        }
      ],
      "type": "{Ty : Type u} →\n  (A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty) →\n    (Block : Type x) →\n      (blockTypes : Block → List.{u} Ty) →\n        (Operator : Ty → Type y) →\n          (L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty) →\n            TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L →\n              Type (max (max (max (max (r + 1) u) (v + 1)) w) x)",
      "used_constants": [
        "List",
        "TypedSlottedEGraphsPaper.StructuralAtomAction",
        "TypedSlottedEGraphsPaper.StructuralLocalLaws.mk",
        "TypedSlottedEGraphsPaper.StructuralRealizer",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
      "lean_file_sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02",
      "lean_type_normal": "{Ty : Type u} → (A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty) → (Block : Type x) → (blockTypes : Block → List.{u} Ty) → (Operator : Ty → Type y) → (L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty) → TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L → Type (max (max (max (max (r + 1) u) (v + 1)) w) x)",
      "lean_type_normal_sha256": "77cd6c333d0e6e1d0caa1f79ecc2ac6c4fff2d56c7ce6c694b171785c083f817",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 515,
        "line_end": 521,
        "excerpt_sha256": "01955ddf3670e5d5543aa5e5dc524011c72a0738dcec070030e3eea3a3382bfb"
      },
      "paper_source_normal": "The generic local-law interface declares descriptor-local automorphism tokens, but a token alone proves no equation. Its block-automorphism rule accepts an already checked certificate between the selected body endpoints and lifts that certificate under the matching binder block. Constructing such endpoints or their plug/conjugation certificate from concrete descriptor metadata is a separate refinement obligation.",
      "paper_source_normal_sha256": "b7c566118b4f764444e2178a442edf7aca725df4bb42ffd8cb55daaa6ebca187",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "A",
          "type": "TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "Block",
          "type": "Type x"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "blockTypes",
          "type": "Block → List.{u} Ty"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "Operator",
          "type": "Ty → Type y"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.SetArityDownwardClosed",
      "declaration_kind": "definition",
      "formal_id": "TSG-INV-001",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 61,
          "line": 131
        },
        "selection_end": {
          "column": 26,
          "line": 130
        },
        "selection_start": {
          "column": 4,
          "line": 130
        },
        "start": {
          "column": 0,
          "line": 129
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "J",
          "type": "Nat → Prop"
        }
      ],
      "type": "(Nat → Prop) → Prop",
      "used_constants": [
        "LE.le",
        "LT.lt",
        "Nat",
        "OfNat.ofNat",
        "instLENat",
        "instLTNat",
        "instOfNatNat"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "(Nat → Prop) → Prop",
      "lean_type_normal_sha256": "88bb5aa16e1ba5af98f91263a0413190626e7dbeaf3484fc4978ecae882e8f9e",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 125,
        "line_end": 128,
        "excerpt_sha256": "c6d1081daa4daf75552bd9160496aa73a0b24b43bf576c1183eb2d5ecf73409e"
      },
      "paper_source_normal": "\\begin{align} k\\in J, k>0, 1\\le j\\le k&\\Longrightarrow j\\in J, \\label{eq:set-arity-closure}\\\\",
      "paper_source_normal_sha256": "97c3e827dcb55dcbb44725944c95d5472fbc3aa2ca23fcf4b088b795bc91caec",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "J",
          "type": "Nat → Prop"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed",
      "declaration_kind": "definition",
      "formal_id": "TSG-INV-002",
      "module": "TypedSlottedEGraphsPaper.AtomicLedger",
      "range": {
        "end": {
          "column": 58,
          "line": 135
        },
        "selection_end": {
          "column": 25,
          "line": 134
        },
        "selection_start": {
          "column": 4,
          "line": 134
        },
        "start": {
          "column": 0,
          "line": 133
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "J",
          "type": "Nat → Prop"
        }
      ],
      "type": "(Nat → Prop) → Prop",
      "used_constants": [
        "HAdd.hAdd",
        "HSub.hSub",
        "LT.lt",
        "Nat",
        "OfNat.ofNat",
        "instAddNat",
        "instHAdd",
        "instHSub",
        "instLTNat",
        "instOfNatNat",
        "instSubNat"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_type_normal": "(Nat → Prop) → Prop",
      "lean_type_normal_sha256": "88bb5aa16e1ba5af98f91263a0413190626e7dbeaf3484fc4978ecae882e8f9e",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 129,
        "line_end": 131,
        "excerpt_sha256": "cbe8d60db7b3dcc7e10507744f26ce697ec9d895d1d05b9d36f62aa97c8feb0d"
      },
      "paper_source_normal": "k,l\\in J, k>0&\\Longrightarrow k+l-1\\in J. \\label{eq:flat-arity-closure}",
      "paper_source_normal_sha256": "bfdb23813c88658fe7a0903c591575a21a87bd582247128e7c98dc201178b002",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "J",
          "type": "Nat → Prop"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.collisionIndexExact",
      "declaration_kind": "theorem",
      "formal_id": "TSG-INV-003",
      "module": "TypedSlottedEGraphsPaper.ContextGraph",
      "range": {
        "end": {
          "column": 46,
          "line": 447
        },
        "selection_end": {
          "column": 27,
          "line": 439
        },
        "selection_start": {
          "column": 8,
          "line": 439
        },
        "start": {
          "column": 0,
          "line": 439
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Shape",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "classOutput",
          "type": "ClassId → Ty"
        },
        {
          "binder_info": "implicit",
          "name": "shapeOutput",
          "type": "Shape → Ty"
        },
        {
          "binder_info": "implicit",
          "name": "interface",
          "type": "ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "environment",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.{u, v, w, x}"
        },
        {
          "binder_info": "explicit",
          "name": "shape",
          "type": "Shape"
        },
        {
          "binder_info": "explicit",
          "name": "owner",
          "type": "ClassId"
        }
      ],
      "type": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  (environment : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.{u, v, w, x})\n  (shape : Shape) (owner : ClassId),\n  TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.collisionOwner.{u, v, w, x}\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.state.{u, v, w, x}\n        environment)\n      shape owner ↔\n    Eq.{max (v + 1) (w + 1)}\n        (TypedSlottedEGraphsPaper.FiniteTypedParentForest.parent.{u, v, w}\n          (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.forest.{u, v, w, x}\n            (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.state.{u, v, w, x}\n              environment))\n          owner)\n        Option.none.{max v w} ∧\n      TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.storedShape.{u, v, w, x}\n        (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.state.{u, v, w, x}\n          environment)\n        owner shape",
      "used_constants": [
        "And",
        "Eq",
        "Iff",
        "Option",
        "Option.none",
        "TypedSlottedEGraphsPaper.FiniteTypedParentForest.parent",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.state",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.collisionExact",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.collisionOwner",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.forest",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.storedShape",
        "TypedSlottedEGraphsPaper.TypedForestParentLink",
        "TypedSlottedEGraphsPaper.TypedSlotContext"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_type_normal": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty} {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} (environment : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.{u, v, w, x}) (shape : Shape) (owner : ClassId), TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.collisionOwner.{u, v, w, x} (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.state.{u, v, w, x} environment) shape owner ↔ Eq.{max (v + 1) (w + 1)} (TypedSlottedEGraphsPaper.FiniteTypedParentForest.parent.{u, v, w} (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.forest.{u, v, w, x} (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.state.{u, v, w, x} environment)) owner) Option.none.{max v w} ∧ TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.storedShape.{u, v, w, x} (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.state.{u, v, w, x} environment) owner shape",
      "lean_type_normal_sha256": "3715b333bfdbe41ef96d075772ddef380b838626f423c688f69dae070183ff15",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 254,
        "line_end": 258,
        "excerpt_sha256": "095386ff9023f503f5de7d7fa273076e66dc53701ef35ee1836626b67820c324"
      },
      "paper_source_normal": "The checked depth makes $\\operatorname{find}$ total. Representing $H$ by its membership relation, $a\\in H(p)$ exactly when $a$ is a leader and $p\\in\\operatorname{dom}(B_a)$. Thus a bucket may contain several leaders and asserts only collision candidacy; it has no owners when that set is empty.",
      "paper_source_normal_sha256": "b9ea782506891b7cae1d1fe056de6ab5b8297aa21dd388486ddcff7a9a381b13",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "environment",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.{u, v, w, x}"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "shape",
          "type": "Shape"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "owner",
          "type": "ClassId"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.CertifiedParentEdge.mk",
          "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L} →\n      {τ : Ty} →\n        {child parent : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ} →\n          (embedding :\n              TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n                (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W parent)\n                (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W child)) →\n            TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n                (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W child)\n                (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L embedding\n                  (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W parent)) →\n              TypedSlottedEGraphsPaper.CertifiedParentEdge.{u, v, w, x} W child parent"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.CertifiedParentEdge",
      "declaration_kind": "inductive",
      "formal_id": "TSG-INV-004",
      "module": "TypedSlottedEGraphsPaper.Replay",
      "range": {
        "end": {
          "column": 43,
          "line": 15
        },
        "selection_end": {
          "column": 29,
          "line": 9
        },
        "selection_start": {
          "column": 10,
          "line": 9
        },
        "start": {
          "column": 0,
          "line": 7
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "W",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "child",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "binder_info": "explicit",
          "name": "parent",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    (W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L) →\n      {τ : Ty} →\n        TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ →\n          TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ → Type v",
      "used_constants": [
        "TypedSlottedEGraphsPaper.CertifiedParentEdge.mk",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/Replay.lean",
      "lean_file_sha256": "2cff55e357a599b53cd465b1e1a77838437cf76f24d581a250c0c8007bf2554c",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → (W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L) → {τ : Ty} → TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ → TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ → Type v",
      "lean_type_normal_sha256": "a5a3e5cc9320f1a59363808cffb80b7f77106fc2fae7a00ebef25b7e2f5217bf",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 274,
        "line_end": 277,
        "excerpt_sha256": "aba7ceb38ae029601730b2ef87f8604e06fa2a7efecff830cb27cd9af2c10be6"
      },
      "paper_source_normal": "In the graph contract, a proper parent embedding is not treated as a renaming or as evidence of independence. It is admissible only with the exact parent-edge equation (PC) below. Changing the stored interface is a distinct abstract rekey/restriction obligation with checked endpoint bridges; no implementation-level refactoring follows.",
      "paper_source_normal_sha256": "6e0d31f66575d1c6b980718d77fec57c7181b72ef734eed37019f0e65b34c124",
      "explicit_telescope": [
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "W",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "child",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "parent",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions",
      "declaration_kind": "theorem",
      "formal_id": "TSG-INV-005",
      "module": "TypedSlottedEGraphsPaper.NormalizationBridge",
      "range": {
        "end": {
          "column": 53,
          "line": 713
        },
        "selection_end": {
          "column": 37,
          "line": 695
        },
        "selection_start": {
          "column": 8,
          "line": 695
        },
        "start": {
          "column": 0,
          "line": 692
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Node",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Kernel",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Context",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Support",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "Schema",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "LeafTypes",
          "type": "Type z"
        },
        {
          "binder_info": "implicit",
          "name": "Output",
          "type": "Type r"
        },
        {
          "binder_info": "implicit",
          "name": "Provenance",
          "type": "Type s"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{v} Kernel"
        },
        {
          "binder_info": "explicit",
          "name": "C",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel\n  Context Support Schema LeafTypes Output Provenance"
        },
        {
          "binder_info": "explicit",
          "name": "node",
          "type": "Node"
        }
      ],
      "type": "∀ {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z}\n  {Output : Type r} {Provenance : Type s} [inst : Std.LinearOrderPackage.{v} Kernel]\n  (C :\n    TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel\n      Context Support Schema LeafTypes Output Provenance)\n  (node : Node),\n  Nonempty.{max (max (v + 1) (w + 1)) (u_1 + 1)}\n      (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation.{v, w, u_1}\n        (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v, w, x, y, z, r, u_1}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r, s,\n              u_1}\n            C))\n        (Sigma.fst.{u_1, max (max v w) u_1}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.CanonicalRecord.shapeWitness.{u,\n              v, w, x, y, z, r, s, u_1}\n            (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecord.{u, v, w, x, y,\n                z, r, s, u_1}\n              C node)))) ∧\n    Eq.{x + 1}\n        (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.support.{v, w, x, y, z, r, u_1}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r, s,\n              u_1}\n            C)\n          (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z,\n              r, s, u_1}\n            C node))\n        (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupport.{u, v, w, x, y, z,\n            r, s, u_1}\n          C node) ∧\n      Eq.{y + 1}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.schema.{v, w, x, y, z, r, u_1}\n            (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r,\n                s, u_1}\n              C)\n            (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y,\n                z, r, s, u_1}\n              C node))\n          (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeSchema.{u, v, w, x, y, z, r,\n              s, u_1}\n            C node) ∧\n        Eq.{z + 1}\n            (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.leafTypes.{v, w, x, y, z, r,\n                u_1}\n              (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r,\n                  s, u_1}\n                C)\n              (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y,\n                  z, r, s, u_1}\n                C node))\n            (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeLeafTypes.{u, v, w, x, y, z,\n                r, s, u_1}\n              C node) ∧\n          Eq.{r + 1}\n              (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.output.{v, w, x, y, z, r,\n                  u_1}\n                (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z,\n                    r, s, u_1}\n                  C)\n                (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x,\n                    y, z, r, s, u_1}\n                  C node))\n              (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z,\n                  r, s, u_1}\n                C node) ∧\n            Eq.{u_1 + 1}\n              (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.CanonicalRecord.ambientTransport.{u,\n                  v, w, x, y, z, r, s, u_1}\n                (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecord.{u, v, w, x,\n                    y, z, r, s, u_1}\n                  C node))\n              (TypedSlottedEGraphsPaper.NormalizationBridge.ContextEmbeddingInterface.compose.{w, u_1, u_1}\n                (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.embeddingOps.{u, v, w, x, y,\n                    z, r, s, u_1}\n                  C)\n                (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.inclusion.{u, v, w, x, y, z,\n                    r, s, u_1}\n                  C node)\n                (TypedSlottedEGraphsPaper.NormalizationBridge.ContextEmbeddingInterface.ofRenaming.{w, u_1, u_1}\n                  (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.embeddingOps.{u, v, w, x,\n                      y, z, r, s, u_1}\n                    C)\n                  (Sigma.fst.{u_1, max (max v w) u_1}\n                    (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.CanonicalRecord.shapeWitness.{u,\n                        v, w, x, y, z, r, s, u_1}\n                      (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecord.{u, v,\n                          w, x, y, z, r, s, u_1}\n                        C node)))))",
      "used_constants": [
        "And",
        "And.casesOn",
        "And.intro",
        "Eq",
        "Nonempty",
        "Sigma.fst",
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.NormalizationBridge.ContextEmbeddingInterface.Embedding",
        "TypedSlottedEGraphsPaper.NormalizationBridge.ContextEmbeddingInterface.compose",
        "TypedSlottedEGraphsPaper.NormalizationBridge.ContextEmbeddingInterface.ofRenaming",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.CanonicalRecord.ambientTransport",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.CanonicalRecord.shapeWitness",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.ambientContext",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecord",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecord_ambientTransport_composes",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecord_exact_effectiveSupport",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecord_has_typed_shapeWitness",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecord_preserves_schema_leafTypes_output",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupport",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.embeddingOps",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.inclusion",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.kernel",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeLeafTypes",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeSchema",
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient",
        "TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.leafTypes",
        "TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.output",
        "TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.schema",
        "TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural",
        "TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.support",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedRenamingInterface.Renaming",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.context",
        "TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.renamingOps"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_type_normal": "∀ {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z} {Output : Type r} {Provenance : Type s} [inst : Std.LinearOrderPackage.{v} Kernel] (C : TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel Context Support Schema LeafTypes Output Provenance) (node : Node), Nonempty.{max (max (v + 1) (w + 1)) (u_1 + 1)} (TypedSlottedEGraphsPaper.NormalizationBridge.TypedStructuralGenerator.Derivation.{v, w, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.structural.{v, w, x, y, z, r, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r, s, u_1} C)) (Sigma.fst.{u_1, max (max v w) u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.CanonicalRecord.shapeWitness.{u, v, w, x, y, z, r, s, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecord.{u, v, w, x, y, z, r, s, u_1} C node)))) ∧ Eq.{x + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.support.{v, w, x, y, z, r, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r, s, u_1} C) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s, u_1} C node)) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupport.{u, v, w, x, y, z, r, s, u_1} C node) ∧ Eq.{y + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.schema.{v, w, x, y, z, r, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r, s, u_1} C) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s, u_1} C node)) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeSchema.{u, v, w, x, y, z, r, s, u_1} C node) ∧ Eq.{z + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.leafTypes.{v, w, x, y, z, r, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r, s, u_1} C) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s, u_1} C node)) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeLeafTypes.{u, v, w, x, y, z, r, s, u_1} C node) ∧ Eq.{r + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.StructuralQuotientPresentation.output.{v, w, x, y, z, r, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.quotient.{u, v, w, x, y, z, r, s, u_1} C) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape.{u, v, w, x, y, z, r, s, u_1} C node)) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.nodeOutput.{u, v, w, x, y, z, r, s, u_1} C node) ∧ Eq.{u_1 + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.CanonicalRecord.ambientTransport.{u, v, w, x, y, z, r, s, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecord.{u, v, w, x, y, z, r, s, u_1} C node)) (TypedSlottedEGraphsPaper.NormalizationBridge.ContextEmbeddingInterface.compose.{w, u_1, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.embeddingOps.{u, v, w, x, y, z, r, s, u_1} C) (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.inclusion.{u, v, w, x, y, z, r, s, u_1} C node) (TypedSlottedEGraphsPaper.NormalizationBridge.ContextEmbeddingInterface.ofRenaming.{w, u_1, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.embeddingOps.{u, v, w, x, y, z, r, s, u_1} C) (Sigma.fst.{u_1, max (max v w) u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.CanonicalRecord.shapeWitness.{u, v, w, x, y, z, r, s, u_1} (TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecord.{u, v, w, x, y, z, r, s, u_1} C node)))))",
      "lean_type_normal_sha256": "e105413c6bb299ea22d9728b2fc6f0d651f08ffb56e3f9b2b5c98cced7807fcc",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 424,
        "line_end": 435,
        "excerpt_sha256": "1342d9f3228e090f7000256e5d622ba136eac716cbec3569f6f12677537a1bf0"
      },
      "paper_source_normal": "\\paragraph{Canonical typed shape.} An \\emph{effective-support canonicalizer} $C$ packages a finite structural quotient presentation, a constructive selector for its proof-relevant typed renaming witness, and node-to-kernel extraction with exact support, schema, leaf-type, and output observations. It also packages a generally nonsurjective kernel-to-ambient inclusion and provenance. Its canonical shape is $\\operatorname{Shape}_C(n)=Q_C(K_C(n))$. The returned record keeps the typed shape witness separate from ambient transport, which is definitionally the inclusion composed with that witness and is never inverted. A concrete canonical-alphabet enumeration may instantiate this interface, but leastness of a particular witness is not part of the checked theorem.",
      "paper_source_normal_sha256": "aeb2906383c94b36aef7e19788269eefc1182d29d653e57271f31d6bfb061ca4",
      "explicit_telescope": [
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "C",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, u_1} Node Kernel\n  Context Support Schema LeafTypes Output Provenance"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "node",
          "type": "Node"
        }
      ],
      "instance_telescope": [
        {
          "index": 9,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{v} Kernel"
        }
      ],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-013",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer"
        }
      ]
    },
    {
      "constructor_surface": [
        {
          "name": "TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality.mk",
          "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {model : TypedSlottedEGraphsPaper.TypedModel.{u, v, w, x, y} L} →\n      {Descriptor : Type z} →\n        {BoundAssignment : Descriptor → Type q} →\n          (admissible :\n              (descriptor : Descriptor) →\n                BoundAssignment descriptor →\n                  {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} →\n                    TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, w, x, y} model context → Prop) →\n            (∀ (descriptor : Descriptor) (assignment : BoundAssignment descriptor)\n                {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n                (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target)\n                (environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, w, x, y} model target),\n                admissible descriptor assignment\n                    (TypedSlottedEGraphsPaper.TypedModel.restrict.{u, v, w, x, y} model embedding environment) ↔\n                  admissible descriptor assignment environment) →\n              TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality.{u, v, w, x, y, z, q} model\n                Descriptor BoundAssignment"
        }
      ],
      "declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality",
      "declaration_kind": "inductive",
      "formal_id": "TSG-INV-006",
      "module": "TypedSlottedEGraphsPaper.ClaimLedger",
      "range": {
        "end": {
          "column": 50,
          "line": 86
        },
        "selection_end": {
          "column": 48,
          "line": 73
        },
        "selection_start": {
          "column": 10,
          "line": 73
        },
        "start": {
          "column": 0,
          "line": 70
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "model",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, w, x, y} L"
        },
        {
          "binder_info": "explicit",
          "name": "Descriptor",
          "type": "Type z"
        },
        {
          "binder_info": "explicit",
          "name": "BoundAssignment",
          "type": "Descriptor → Type q"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    TypedSlottedEGraphsPaper.TypedModel.{u, v, w, x, y} L →\n      (Descriptor : Type z) → (Descriptor → Type q) → Type (max (max (max (max q u) (v + 1)) y) z)",
      "used_constants": [
        "TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality.mk",
        "TypedSlottedEGraphsPaper.TypedModel",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → TypedSlottedEGraphsPaper.TypedModel.{u, v, w, x, y} L → (Descriptor : Type z) → (Descriptor → Type q) → Type (max (max (max (max q u) (v + 1)) y) z)",
      "lean_type_normal_sha256": "14bf879457546d40d9f799149d65229311d13507cd98ad931bdf3d51aa9aa522",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 567,
        "line_end": 570,
        "excerpt_sha256": "050be38446d41389a44a1c24b4c36c1bfdbb4db26adc18869101ff88792e780b"
      },
      "paper_source_normal": "than by a bare permutation label. An optional admissibility family may also record its outer-context restriction law; this specification is separate from the soundness induction below.",
      "paper_source_normal_sha256": "bb9f589d59681861209cdf5f7b4b9a4df9e2e089aa44ad4ab30f42818965996d",
      "explicit_telescope": [
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "model",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, w, x, y} L"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "Descriptor",
          "type": "Type z"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "BoundAssignment",
          "type": "Descriptor → Type q"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-017",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence",
      "declaration_kind": "theorem",
      "formal_id": "TSG-INV-007",
      "module": "TypedSlottedEGraphsPaper.StructuralSemantics",
      "range": {
        "end": {
          "column": 35,
          "line": 301
        },
        "selection_end": {
          "column": 35,
          "line": 301
        },
        "selection_start": {
          "column": 2,
          "line": 301
        },
        "start": {
          "column": 2,
          "line": 301
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "A",
          "type": "TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Block",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "blockTypes",
          "type": "Block → List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Operator",
          "type": "Ty → Type y"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L"
        },
        {
          "binder_info": "explicit",
          "name": "self",
          "type": "TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, r} A Block blockTypes Operator L R"
        },
        {
          "binder_info": "implicit",
          "name": "context",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "bound",
          "type": "List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "output",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "descriptor",
          "type": "Block"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.StructuralLocalLaws.BlockAutomorphism.{u, v, w, x, y, z, r} self descriptor"
        },
        {
          "binder_info": "implicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output"
        },
        {
          "binder_info": "implicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L left right"
        }
      ],
      "type": "∀ {Ty : Type u} {A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty} {Block : Type x}\n  {blockTypes : Block → List.{u} Ty} {Operator : Ty → Type y}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty}\n  {R : TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L}\n  (self : TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, r} A Block blockTypes Operator L R)\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {bound : List.{u} Ty} {output : Ty}\n  (descriptor : Block)\n  (a : TypedSlottedEGraphsPaper.StructuralLocalLaws.BlockAutomorphism.{u, v, w, x, y, z, r} self descriptor)\n  {left right : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output},\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L left right →\n    TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L\n      (TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} R descriptor left)\n      (TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} R descriptor right)",
      "used_constants": [
        "List",
        "TypedSlottedEGraphsPaper.StructuralAtomAction",
        "TypedSlottedEGraphsPaper.StructuralLocalLaws",
        "TypedSlottedEGraphsPaper.StructuralLocalLaws.BlockAutomorphism",
        "TypedSlottedEGraphsPaper.StructuralRealizer",
        "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
      "lean_file_sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02",
      "lean_type_normal": "∀ {Ty : Type u} {A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty} {Block : Type x} {blockTypes : Block → List.{u} Ty} {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} {R : TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L} (self : TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, r} A Block blockTypes Operator L R) {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {bound : List.{u} Ty} {output : Ty} (descriptor : Block) (a : TypedSlottedEGraphsPaper.StructuralLocalLaws.BlockAutomorphism.{u, v, w, x, y, z, r} self descriptor) {left right : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output}, TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L left right → TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L (TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} R descriptor left) (TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} R descriptor right)",
      "lean_type_normal_sha256": "1b931df9676eee5708958e6c866852c71d0f92f863d5e5f38e701dcf4f55b556",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 564,
        "line_end": 570,
        "excerpt_sha256": "e545ff19fd7428750d8349ecf0d0d4b59f91f2c74b5ab045b1916210a525f854"
      },
      "paper_source_normal": "atom certificates and forward congruence rules. In particular, a block automorphism is admitted through a descriptor-local certificate rule rather \\leanref{TSG-INV-006}{TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality} than by a bare permutation label. An optional admissibility family may also record its outer-context restriction law; this specification is separate from the soundness induction below.",
      "paper_source_normal_sha256": "c60160224f8f72c6d327f72be441209af2890be43526c2816d611adfabcd86aa",
      "explicit_telescope": [
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "self",
          "type": "TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, r} A Block blockTypes Operator L R"
        },
        {
          "index": 12,
          "binder_info": "explicit",
          "name": "descriptor",
          "type": "Block"
        },
        {
          "index": 13,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.StructuralLocalLaws.BlockAutomorphism.{u, v, w, x, y, z, r} self descriptor"
        },
        {
          "index": 16,
          "binder_info": "explicit",
          "name": "a",
          "type": "TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L left right"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-FND-011",
          "declaration": "TypedSlottedEGraphsPaper.StructuralLocalLaws"
        },
        {
          "formal_id": "TSG-DEF-019",
          "declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock"
        },
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural",
      "declaration_kind": "theorem",
      "formal_id": "TSG-INV-008",
      "module": "TypedSlottedEGraphsPaper.StructuralSemantics",
      "range": {
        "end": {
          "column": 20,
          "line": 154
        },
        "selection_end": {
          "column": 20,
          "line": 154
        },
        "selection_start": {
          "column": 2,
          "line": 154
        },
        "start": {
          "column": 2,
          "line": 154
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "A",
          "type": "TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Block",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "blockTypes",
          "type": "Block → List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Operator",
          "type": "Ty → Type y"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "self",
          "type": "TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "bound",
          "type": "List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "output",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "descriptor",
          "type": "Block"
        },
        {
          "binder_info": "explicit",
          "name": "body",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L source output"
        }
      ],
      "type": "∀ {Ty : Type u} {A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty} {Block : Type x}\n  {blockTypes : Block → List.{u} Ty} {Operator : Ty → Type y}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty}\n  (self : TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target) {bound : List.{u} Ty} {output : Ty}\n  (descriptor : Block) (body : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L source output),\n  Eq.{z + 1}\n    (TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} self descriptor\n      (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L embedding body))\n    (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L embedding\n      (TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} self descriptor body))",
      "used_constants": [
        "Eq",
        "List",
        "TypedSlottedEGraphsPaper.StructuralAtomAction",
        "TypedSlottedEGraphsPaper.StructuralRealizer",
        "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
      "lean_file_sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02",
      "lean_type_normal": "∀ {Ty : Type u} {A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty} {Block : Type x} {blockTypes : Block → List.{u} Ty} {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} (self : TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L) {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target) {bound : List.{u} Ty} {output : Ty} (descriptor : Block) (body : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L source output), Eq.{z + 1} (TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} self descriptor (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L embedding body)) (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L embedding (TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} self descriptor body))",
      "lean_type_normal_sha256": "12a960b9ba69c15b116c61dc4ea6c10a6dd9ef5abc65806e3b0ce1ed0d822de2",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 562,
        "line_end": 570,
        "excerpt_sha256": "77504abf2c677d6fa2392ecb6549cf7e5ca8ee344b17613071805bffddcb232f"
      },
      "paper_source_normal": "with its one-step naturality equation. Local laws $Q$ provide only checked \\leanref{TSG-INV-007}{TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence} atom certificates and forward congruence rules. In particular, a block automorphism is admitted through a descriptor-local certificate rule rather \\leanref{TSG-INV-006}{TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality} than by a bare permutation label. An optional admissibility family may also record its outer-context restriction law; this specification is separate from the soundness induction below.",
      "paper_source_normal_sha256": "584eb5ca359c33847cf649c8c4be6d78918c2a640d9a3458f583d1bee505f3f7",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "self",
          "type": "TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "index": 13,
          "binder_info": "explicit",
          "name": "descriptor",
          "type": "Block"
        },
        {
          "index": 14,
          "binder_info": "explicit",
          "name": "body",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L source output"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-019",
          "declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes",
      "declaration_kind": "theorem",
      "formal_id": "TSG-LEM-002",
      "module": "TypedSlottedEGraphsPaper.SyntaxSupport",
      "range": {
        "end": {
          "column": 62,
          "line": 489
        },
        "selection_end": {
          "column": 44,
          "line": 472
        },
        "selection_start": {
          "column": 8,
          "line": 472
        },
        "start": {
          "column": 0,
          "line": 470
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor"
        },
        {
          "binder_info": "explicit",
          "name": "port",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema"
        },
        {
          "binder_info": "implicit",
          "name": "result",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "node",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source result"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target)\n  {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor}\n  (port : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema) {result : Ty}\n  (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source result),\n  (Exists.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)} fun actedPort =>\n      Eq.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)} actedPort\n        (TypedSlottedEGraphsPaper.ConcretePort.act.{u, v, w, x, y} embedding port)) ∧\n    (Exists.{max (max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)) (y + 1)} fun actedNode =>\n        Eq.{max (max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)) (y + 1)} actedNode\n          (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act.{u, v, w, x, y} embedding node)) ∧\n      Eq.{u + 1}\n        (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.output.{u, v, w, x, y}\n          (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act.{u, v, w, x, y} embedding node))\n        (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.output.{u, v, w, x, y} node)",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "Exists",
        "Exists.intro",
        "List.nil",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.output",
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcretePort.act",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "rfl"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target) {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor} (port : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema) {result : Ty} (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source result), (Exists.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)} fun actedPort => Eq.{max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)} actedPort (TypedSlottedEGraphsPaper.ConcretePort.act.{u, v, w, x, y} embedding port)) ∧ (Exists.{max (max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)) (y + 1)} fun actedNode => Eq.{max (max (max (max (u + 1) (v + 1)) (w + 1)) (x + 1)) (y + 1)} actedNode (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act.{u, v, w, x, y} embedding node)) ∧ Eq.{u + 1} (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.output.{u, v, w, x, y} (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act.{u, v, w, x, y} embedding node)) (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.output.{u, v, w, x, y} node)",
      "lean_type_normal_sha256": "cba58dab58cf7af1efae08dc401a971e720f32311106ecba5f87b07a8607eddc",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 189,
        "line_end": 203,
        "excerpt_sha256": "8ce9d7c94196e7015996be67cd0c60c55c4ac63374ae11cb1c22875abc06334e"
      },
      "paper_source_normal": "\\begin{lemma}[Typed Embeddings Preserve Types] \\label{res:F07} \\leanref{TSG-ATOM-006}{TypedSlottedEGraphsPaper.ConcretePort.act} \\leanref{TSG-ATOM-007}{TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act} If $q\\in\\operatorname{Port}_\\Gamma(\\kappa)$, $n\\in\\operatorname{Node}_\\Gamma(\\tau)$, and $e\\in\\TEmb(\\Gamma,\\Gamma')$, then \\[ e\\cdot q\\in\\operatorname{Port}_{\\Gamma'}(\\kappa),\\qquad e\\cdot n\\in\\operatorname{Node}_{\\Gamma'}(\\tau). \\] \\leanref{TSG-ATOM-008}{TypedSlottedEGraphsPaper.AtomicLedger.embeddedNodeOutputTypeUnchanged} In particular, $\\operatorname{out}(e\\cdot n)=\\operatorname{out}(n)$. \\end{lemma}",
      "paper_source_normal_sha256": "956b18694b98c8cf7a109471c1cb41f32a5e4e7116b9d7ac14112a694514a182",
      "explicit_telescope": [
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "port",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema"
        },
        {
          "index": 12,
          "binder_info": "explicit",
          "name": "node",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source result"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-007",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act"
        },
        {
          "formal_id": "TSG-ATOM-006",
          "declaration": "TypedSlottedEGraphsPaper.ConcretePort.act"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.leaderizationContractsSupport",
      "declaration_kind": "theorem",
      "formal_id": "TSG-LEM-003",
      "module": "TypedSlottedEGraphsPaper.StructuralClaims",
      "range": {
        "end": {
          "column": 59,
          "line": 188
        },
        "selection_end": {
          "column": 37,
          "line": 182
        },
        "selection_start": {
          "column": 8,
          "line": 182
        },
        "start": {
          "column": 0,
          "line": 179
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Leader",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Child",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Caller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "callerMap",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Child Caller"
        },
        {
          "binder_info": "explicit",
          "name": "parentPath",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Leader Child"
        },
        {
          "binder_info": "implicit",
          "name": "s",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.Slot.{u, v} Caller"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "Exists.{v + 1} fun x =>\n  Eq.{v + 1}\n    (TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun.{u, v}\n      (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} callerMap parentPath) x)\n    s"
        }
      ],
      "type": "∀ {Ty : Type u} {Leader Child Caller : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  (callerMap : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Child Caller)\n  (parentPath : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Leader Child)\n  {s : TypedSlottedEGraphsPaper.TypedSlotContext.Slot.{u, v} Caller},\n  (Exists.{v + 1} fun x =>\n      Eq.{v + 1}\n        (TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun.{u, v}\n          (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} callerMap parentPath) x)\n        s) →\n    Exists.{v + 1} fun y => Eq.{v + 1} (TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun.{u, v} callerMap y) s",
      "used_constants": [
        "Eq",
        "Exists",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotContext.Slot",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.range_comp_subset",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralClaims.lean",
      "lean_file_sha256": "eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea",
      "lean_type_normal": "∀ {Ty : Type u} {Leader Child Caller : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (callerMap : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Child Caller) (parentPath : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Leader Child) {s : TypedSlottedEGraphsPaper.TypedSlotContext.Slot.{u, v} Caller}, (Exists.{v + 1} fun x => Eq.{v + 1} (TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun.{u, v} (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} callerMap parentPath) x) s) → Exists.{v + 1} fun y => Eq.{v + 1} (TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun.{u, v} callerMap y) s",
      "lean_type_normal_sha256": "eaf1c2c7dff6a0d95d946f26a7ed3b4d18575edb1cf74b4aaf7462021c04f74d",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 261,
        "line_end": 268,
        "excerpt_sha256": "3700e32a7f3e41d47df5b1f00a642544d51793f9e6e6305b978cc2adff8a0893"
      },
      "paper_source_normal": "\\begin{lemma}[Leaderization Contracts Support] \\label{lem:find-support-contracts} If the stored parent path for $a$ composes with a caller embedding $m$, then every slot in the composite image already lies in $\\operatorname{im}(m)$. Thus finding a leader cannot add caller support to an invocation, although a proper parent embedding may contract that invocation's support. \\end{lemma}",
      "paper_source_normal_sha256": "fe6d6635cc3742e902d9f91babe0152f8800397098a77870020b866521799e0d",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "callerMap",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Child Caller"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "parentPath",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Leader Child"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "a",
          "type": "Exists.{v + 1} fun x =>\n  Eq.{v + 1}\n    (TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun.{u, v}\n      (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} callerMap parentPath) x)\n    s"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport",
      "declaration_kind": "theorem",
      "formal_id": "TSG-LEM-004",
      "module": "TypedSlottedEGraphsPaper.ContextGraph",
      "range": {
        "end": {
          "column": 31,
          "line": 544
        },
        "selection_end": {
          "column": 42,
          "line": 517
        },
        "selection_start": {
          "column": 8,
          "line": 517
        },
        "start": {
          "column": 0,
          "line": 515
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Shape",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "classOutput",
          "type": "ClassId → Ty"
        },
        {
          "binder_info": "implicit",
          "name": "shapeOutput",
          "type": "Shape → Ty"
        },
        {
          "binder_info": "implicit",
          "name": "interface",
          "type": "ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "G",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface"
        },
        {
          "binder_info": "implicit",
          "name": "leftCaller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "rightCaller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "leftTarget",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "rightTarget",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "alignment",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} leftCaller rightCaller"
        },
        {
          "binder_info": "explicit",
          "name": "leftTransport",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} leftCaller leftTarget"
        },
        {
          "binder_info": "explicit",
          "name": "rightTransport",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} rightCaller rightTarget"
        },
        {
          "binder_info": "explicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.{u, v, w, x} G leftCaller"
        },
        {
          "binder_info": "explicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.{u, v, w, x} G rightCaller"
        },
        {
          "binder_info": "explicit",
          "name": "related",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocationAlignedBy.{u, v, w, x} G alignment left right"
        }
      ],
      "type": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  (G :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface)\n  {leftCaller rightCaller leftTarget rightTarget : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  (alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} leftCaller rightCaller)\n  (leftTransport : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} leftCaller leftTarget)\n  (rightTransport : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} rightCaller rightTarget)\n  (left : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.{u, v, w, x} G leftCaller)\n  (right : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.{u, v, w, x} G rightCaller),\n  TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocationAlignedBy.{u, v, w, x} G alignment left right →\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocationAlignedBy.{u, v, w, x} G\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.transportedAlignment.{u, w} alignment leftTransport\n        rightTransport)\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.rename.{u, v, w, x} G leftTransport left)\n      (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.rename.{u, v, w, x} G rightTransport right)",
      "used_constants": [
        "And",
        "And.casesOn",
        "And.intro",
        "Eq",
        "Eq.mpr",
        "Eq.refl",
        "Exists",
        "Exists.casesOn",
        "Exists.intro",
        "TypedSlottedEGraphsPaper.FiniteTypedParentForest.ParentPath",
        "TypedSlottedEGraphsPaper.FiniteTypedParentForest.ParentPath.embedding",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.classId",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.embedding",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.rename",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocationAlignedBy",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.classSymmetry",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.forest",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.transportedAlignment",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotContext.Slot",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.ext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.inverse",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.leftInverse",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding",
        "congrArg",
        "id"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_type_normal": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty} {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} (G : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface) {leftCaller rightCaller leftTarget rightTarget : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} (alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} leftCaller rightCaller) (leftTransport : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} leftCaller leftTarget) (rightTransport : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} rightCaller rightTarget) (left : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.{u, v, w, x} G leftCaller) (right : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.{u, v, w, x} G rightCaller), TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocationAlignedBy.{u, v, w, x} G alignment left right → TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocationAlignedBy.{u, v, w, x} G (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.transportedAlignment.{u, w} alignment leftTransport rightTransport) (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.rename.{u, v, w, x} G leftTransport left) (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.rename.{u, v, w, x} G rightTransport right)",
      "lean_type_normal_sha256": "e58dfd41c6c0ea2ad674088a62061de702818a539ae58dbc9916d870dba6ab90",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 349,
        "line_end": 359,
        "excerpt_sha256": "b73597fa19cf8a502a28c7eadf70b58972c1e5126d14fcaca7df00281ddd4c9f"
      },
      "paper_source_normal": "\\begin{lemma}[Transport of Graph-Relative Invocation Alignment] \\label{lem:graph-rel-transport} Let two invocation leaves in caller contexts $\\Lambda,\\Lambda'$ be aligned under $\\rho\\in\\TRen(\\Lambda,\\Lambda')$ by a common found leader and a recorded leader symmetry. For $\\eta\\in\\TRen(\\Lambda,\\Xi)$ and $\\eta'\\in\\TRen(\\Lambda',\\Xi')$, put $\\bar\\rho=\\eta'\\circ\\rho\\circ\\eta^{-1}\\in\\TRen(\\Xi,\\Xi')$. Renaming both callers preserves that invocation alignment under $\\bar\\rho$. \\end{lemma}",
      "paper_source_normal_sha256": "daac1d94e1c576d60130a7f73274f17e801e8eacde8f66d20b3471e5e1301ff4",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "G",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface"
        },
        {
          "index": 12,
          "binder_info": "explicit",
          "name": "alignment",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} leftCaller rightCaller"
        },
        {
          "index": 13,
          "binder_info": "explicit",
          "name": "leftTransport",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} leftCaller leftTarget"
        },
        {
          "index": 14,
          "binder_info": "explicit",
          "name": "rightTransport",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, w} rightCaller rightTarget"
        },
        {
          "index": 15,
          "binder_info": "explicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.{u, v, w, x} G leftCaller"
        },
        {
          "index": 16,
          "binder_info": "explicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.{u, v, w, x} G rightCaller"
        },
        {
          "index": 17,
          "binder_info": "explicit",
          "name": "related",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocationAlignedBy.{u, v, w, x} G alignment left right"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-ATOM-003",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport",
      "declaration_kind": "theorem",
      "formal_id": "TSG-LEM-005",
      "module": "TypedSlottedEGraphsPaper.ContextGraph",
      "range": {
        "end": {
          "column": 37,
          "line": 599
        },
        "selection_end": {
          "column": 36,
          "line": 575
        },
        "selection_start": {
          "column": 8,
          "line": 575
        },
        "start": {
          "column": 0,
          "line": 573
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Shape",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "classOutput",
          "type": "ClassId → Ty"
        },
        {
          "binder_info": "implicit",
          "name": "shapeOutput",
          "type": "Shape → Ty"
        },
        {
          "binder_info": "implicit",
          "name": "interface",
          "type": "ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "G",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface"
        },
        {
          "binder_info": "implicit",
          "name": "caller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "leader",
          "type": "ClassId"
        },
        {
          "binder_info": "explicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.{u, v, w, x} G caller leader"
        },
        {
          "binder_info": "explicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.{u, v, w, x} G caller leader"
        },
        {
          "binder_info": "explicit",
          "name": "related",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocationAlignedBy.{u, v, w, x} G\n  (TypedSlottedEGraphsPaper.TypedSlotRenaming.id.{u, w} caller) left right"
        },
        {
          "binder_info": "explicit",
          "name": "slot",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.Slot.{u, w} caller"
        }
      ],
      "type": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty}\n  (G :\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface)\n  {caller : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} {leader : ClassId}\n  (left right : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.{u, v, w, x} G caller leader),\n  TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocationAlignedBy.{u, v, w, x} G\n      (TypedSlottedEGraphsPaper.TypedSlotRenaming.id.{u, w} caller) left right →\n    ∀ (slot : TypedSlottedEGraphsPaper.TypedSlotContext.Slot.{u, w} caller),\n      TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.Supports.{u, v, w, x} G left slot ↔\n        TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.Supports.{u, v, w, x} G right slot",
      "used_constants": [
        "And",
        "And.casesOn",
        "Eq",
        "Eq.mpr",
        "Eq.refl",
        "Eq.symm",
        "Eq.trans",
        "Exists.casesOn",
        "Exists.intro",
        "Iff",
        "Iff.intro",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.Supports",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.embedding",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocationAlignedBy",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.classSymmetry",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotContext.Slot",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id_comp",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.id",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.inverse",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.rightInverse",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding",
        "congrArg",
        "id"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_type_normal": "∀ {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty} {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} (G : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface) {caller : TypedSlottedEGraphsPaper.TypedSlotContext.{u, w} Ty} {leader : ClassId} (left right : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.{u, v, w, x} G caller leader), TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocationAlignedBy.{u, v, w, x} G (TypedSlottedEGraphsPaper.TypedSlotRenaming.id.{u, w} caller) left right → ∀ (slot : TypedSlottedEGraphsPaper.TypedSlotContext.Slot.{u, w} caller), TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.Supports.{u, v, w, x} G left slot ↔ TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.Supports.{u, v, w, x} G right slot",
      "lean_type_normal_sha256": "fc2cfdac1e9fc242d4779518d3b6d06f990543da289f52b12cd56b614ad86cc1",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 378,
        "line_end": 384,
        "excerpt_sha256": "dfa4ad575ae4f954b1371ac410f9cb961cba7b8e606cfd632f8779b30cf303bc"
      },
      "paper_source_normal": "\\begin{lemma}[Identity Alignment Preserves Leader-Invocation Support] \\label{lem:leader-id-support} If two invocations of the same leader are identity-aligned in $\\Lambda$ through an admitted leader symmetry, then for every caller slot their two image-support predicates are equivalent. \\end{lemma}",
      "paper_source_normal_sha256": "6943b04f3aeab7f95365b1df67d3f6a08446f9d22599f9cf6b5c19b859760a38",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "G",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.{u, v, w, x} G caller leader"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.{u, v, w, x} G caller leader"
        },
        {
          "index": 12,
          "binder_info": "explicit",
          "name": "related",
          "type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocationAlignedBy.{u, v, w, x} G\n  (TypedSlottedEGraphsPaper.TypedSlotRenaming.id.{u, w} caller) left right"
        },
        {
          "index": 13,
          "binder_info": "explicit",
          "name": "slot",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.Slot.{u, w} caller"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-ATOM-003",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
      "declaration_kind": "theorem",
      "formal_id": "TSG-LEM-006",
      "module": "TypedSlottedEGraphsPaper.NormalizationBridge",
      "range": {
        "end": {
          "column": 64,
          "line": 246
        },
        "selection_end": {
          "column": 42,
          "line": 231
        },
        "selection_start": {
          "column": 8,
          "line": 231
        },
        "start": {
          "column": 0,
          "line": 227
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "X",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Support",
          "type": "Type v"
        },
        {
          "binder_info": "implicit",
          "name": "Schema",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "LeafTypes",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "Output",
          "type": "Type y"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        },
        {
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "binder_info": "explicit",
          "name": "left",
          "type": "X"
        },
        {
          "binder_info": "explicit",
          "name": "right",
          "type": "X"
        }
      ],
      "type": "∀ {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y}\n  [inst : Std.LinearOrderPackage.{u} X]\n  (P :\n    TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n      Output)\n  (left right : X),\n  TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.Related.{u, v, w, x, y} P\n      (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P left)\n      left ∧\n    (Eq.{u + 1}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P\n            left)\n          (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P\n            right) ↔\n        TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.Related.{u, v, w, x, y} P left right) ∧\n      Eq.{v + 1}\n          (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.support.{u, v, w, x, y} P\n            (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P\n              left))\n          (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.support.{u, v, w, x, y} P left) ∧\n        Eq.{w + 1}\n            (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.schema.{u, v, w, x, y} P\n              (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P\n                left))\n            (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.schema.{u, v, w, x, y} P left) ∧\n          Eq.{x + 1}\n              (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.leafTypes.{u, v, w, x, y} P\n                (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y}\n                  P left))\n              (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.leafTypes.{u, v, w, x, y} P\n                left) ∧\n            Eq.{y + 1}\n                (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.output.{u, v, w, x, y} P\n                  (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x,\n                      y}\n                    P left))\n                (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.output.{u, v, w, x, y} P\n                  left) ∧\n              Eq.{u + 1}\n                (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y}\n                  P\n                  (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x,\n                      y}\n                    P left))\n                (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y}\n                  P left)",
      "used_constants": [
        "And",
        "And.casesOn",
        "And.intro",
        "Eq",
        "Iff",
        "Std.LinearOrderPackage",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.Related",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.leafTypes",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.output",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.schema",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.support"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_type_normal": "∀ {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [inst : Std.LinearOrderPackage.{u} X] (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes Output) (left right : X), TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.Related.{u, v, w, x, y} P (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P left) left ∧ (Eq.{u + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P left) (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P right) ↔ TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.Related.{u, v, w, x, y} P left right) ∧ Eq.{v + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.support.{u, v, w, x, y} P (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P left)) (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.support.{u, v, w, x, y} P left) ∧ Eq.{w + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.schema.{u, v, w, x, y} P (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P left)) (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.schema.{u, v, w, x, y} P left) ∧ Eq.{x + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.leafTypes.{u, v, w, x, y} P (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P left)) (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.leafTypes.{u, v, w, x, y} P left) ∧ Eq.{y + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.output.{u, v, w, x, y} P (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P left)) (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.output.{u, v, w, x, y} P left) ∧ Eq.{u + 1} (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P left)) (TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} P left)",
      "lean_type_normal_sha256": "5925d59827003db75572623cff406ef75dd01b26fc8589aef2b0de42955f8f72",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 400,
        "line_end": 416,
        "excerpt_sha256": "14272052c0cf66b5acadddd08d3c13d86b9297e4f024766d315451abc2b397b5"
      },
      "paper_source_normal": "\\begin{lemma}[Ambient Quotient-Normal-Form Exactness] \\label{lem:qnf-exact} \\leanref{TSG-ATOM-020}{TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound} For every $q,r\\in X$, \\begin{align*} Q_P(q)&\\sim_P q,\\\\ \\leanref{TSG-ATOM-021}{TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff} Q_P(q)=Q_P(r)&\\Longleftrightarrow q\\sim_P r,\\\\ \\leanref{TSG-ATOM-022}{TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support} \\operatorname{support}(Q_P(q))&=\\operatorname{support}(q). \\end{align*} \\leanref{TSG-ATOM-023}{TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output} It also preserves the recorded schema, leaf types, and output, and is \\leanref{TSG-ATOM-025}{TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent} idempotent: $Q_P(Q_P(q))=Q_P(q)$. \\end{lemma}",
      "paper_source_normal_sha256": "4ced4077268282d5d01f6c3e593190dea7c4263909581b0ae322696ac6740830",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes\n  Output"
        },
        {
          "index": 8,
          "binder_info": "explicit",
          "name": "left",
          "type": "X"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "right",
          "type": "X"
        }
      ],
      "instance_telescope": [
        {
          "index": 6,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} X"
        }
      ],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-012",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
        },
        {
          "formal_id": "TSG-ATOM-021",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff"
        },
        {
          "formal_id": "TSG-ATOM-025",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent"
        },
        {
          "formal_id": "TSG-ATOM-023",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output"
        },
        {
          "formal_id": "TSG-ATOM-022",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support"
        },
        {
          "formal_id": "TSG-ATOM-020",
          "declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "declaration_kind": "theorem",
      "formal_id": "TSG-LEM-007",
      "module": "TypedSlottedEGraphsPaper.StructuralContainerAdapter",
      "range": {
        "end": {
          "column": 66,
          "line": 1024
        },
        "selection_end": {
          "column": 43,
          "line": 1004
        },
        "selection_start": {
          "column": 8,
          "line": 1004
        },
        "start": {
          "column": 0,
          "line": 1001
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L"
        },
        {
          "binder_info": "implicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature"
        },
        {
          "binder_info": "explicit",
          "name": "laws",
          "type": "TypedSlottedEGraphsPaper.ConcreteStructuralLaws.{u, v, w, x, y, z} R policy fun {source target} =>\n  TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep.{u, v, w, x, y}"
        },
        {
          "binder_info": "explicit",
          "name": "model",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_1, u_2} L"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "alignment",
          "type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor"
        },
        {
          "binder_info": "implicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema"
        },
        {
          "binder_info": "implicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema"
        },
        {
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy alignment left right"
        },
        {
          "binder_info": "explicit",
          "name": "environment",
          "type": "TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_1, u_2} model target"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature}\n  (laws :\n    TypedSlottedEGraphsPaper.ConcreteStructuralLaws.{u, v, w, x, y, z} R policy fun {source target} =>\n      TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep.{u, v, w, x, y})\n  (model : TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_1, u_2} L)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source target}\n  {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor}\n  {left : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema}\n  {right : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema},\n  TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy alignment left right →\n    ∀ (environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_1, u_2} model target),\n      Eq.{u_1 + 1}\n        (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_1, u_2} model\n          (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L\n            (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v} alignment)\n            (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizePort.{u, v, w, x, y, z} R left))\n          environment)\n        (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_1, u_2} model\n          (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizePort.{u, v, w, x, y, z} R right) environment)",
      "used_constants": [
        "Eq",
        "List.nil",
        "TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep",
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcreteStructuralLaws",
        "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer",
        "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizePort",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort",
        "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.PortSchema.resultType",
        "TypedSlottedEGraphsPaper.TypedModel",
        "TypedSlottedEGraphsPaper.TypedModel.Environment",
        "TypedSlottedEGraphsPaper.TypedModel.Value",
        "TypedSlottedEGraphsPaper.TypedModel.evaluate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.concreteAlphaPortClosureCertificateSoundness",
        "TypedSlottedEGraphsPaper.typedCertificateSemanticSoundness"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L} {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature} (laws : TypedSlottedEGraphsPaper.ConcreteStructuralLaws.{u, v, w, x, y, z} R policy fun {source target} => TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep.{u, v, w, x, y}) (model : TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_1, u_2} L) {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source target} {schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor} {left : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema} {right : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema}, TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy alignment left right → ∀ (environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_1, u_2} model target), Eq.{u_1 + 1} (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_1, u_2} model (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L (TypedSlottedEGraphsPaper.TypedSlotRenaming.toTypedSlotEmbedding.{u, v} alignment) (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizePort.{u, v, w, x, y, z} R left)) environment) (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, z, u_1, u_2} model (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizePort.{u, v, w, x, y, z} R right) environment)",
      "lean_type_normal_sha256": "bc3efa4a2bcf6e010f8fc3d64ac45bb58f1fe1e9c25b51b58d60b82df0195d47",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 572,
        "line_end": 586,
        "excerpt_sha256": "cbe25d5db11cd4483ec125992129bd83caeb8f698d71343dda003ebd5f3bd84c"
      },
      "paper_source_normal": "\\begin{lemma}[Soundness of Typed $\\alpha$-Equivalence Modulo Binder-Block Automorphisms] \\label{lem:alpha-sound} \\leanref{TSG-ATOM-028}{TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport} Given $R$, $Q$, a typed model $\\mathfrak M$, and a proof-relevant structural alpha derivation $q\\equiv_{\\alpha}^{\\rho}r$ under $\\rho\\in\\TRen(\\Gamma,\\Gamma')$, every target environment $\\eta'$ satisfies \\[ \\operatorname{eval}_{\\mathfrak M}(\\rho\\cdot R(q),\\eta')= \\operatorname{eval}_{\\mathfrak M}(R(r),\\eta'). \\] \\leanref{TSG-ATOM-029}{TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant} The binder-block case uses exactly the independently supplied descriptor-local rule in $Q$. \\end{lemma}",
      "paper_source_normal_sha256": "08ba463c71f84f2b944762025155121b30ed631f91e2084b2a805e89c56e260c",
      "explicit_telescope": [
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "laws",
          "type": "TypedSlottedEGraphsPaper.ConcreteStructuralLaws.{u, v, w, x, y, z} R policy fun {source target} =>\n  TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep.{u, v, w, x, y}"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "model",
          "type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_1, u_2} L"
        },
        {
          "index": 17,
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy alignment left right"
        },
        {
          "index": 18,
          "binder_info": "explicit",
          "name": "environment",
          "type": "TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_1, u_2} model target"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-020",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
        },
        {
          "formal_id": "TSG-DEF-008",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
        },
        {
          "formal_id": "TSG-DEF-017",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel"
        },
        {
          "formal_id": "TSG-DEF-018",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality",
      "declaration_kind": "theorem",
      "formal_id": "TSG-LEM-008",
      "module": "TypedSlottedEGraphsPaper.StructuralSemantics",
      "range": {
        "end": {
          "column": 36,
          "line": 245
        },
        "selection_end": {
          "column": 39,
          "line": 204
        },
        "selection_start": {
          "column": 8,
          "line": 204
        },
        "start": {
          "column": 0,
          "line": 201
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "A",
          "type": "TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Block",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "blockTypes",
          "type": "Block → List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Operator",
          "type": "Ty → Type y"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "bound",
          "type": "List.{u} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "output",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "item",
          "type": "TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator source bound output"
        }
      ],
      "type": "∀ {Ty : Type u} {A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty} {Block : Type x}\n  {blockTypes : Block → List.{u} Ty} {Operator : Ty → Type y}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty}\n  (R : TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target) {bound : List.{u} Ty} {output : Ty}\n  (item : TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator source bound output),\n  Eq.{z + 1}\n    (TypedSlottedEGraphsPaper.StructuralRealizer.realize.{u, v, w, x, y, z} R\n      (TypedSlottedEGraphsPaper.StructuralSyntax.act.{u, v, w, x, y} embedding item))\n    (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L embedding\n      (TypedSlottedEGraphsPaper.StructuralRealizer.realize.{u, v, w, x, y, z} R item))",
      "used_constants": [
        "Eq",
        "Eq.mpr",
        "Eq.refl",
        "HAppend.hAppend",
        "List",
        "List.cons",
        "List.instAppend",
        "List.map",
        "List.map_cons",
        "TypedSlottedEGraphsPaper.ContainerKind",
        "TypedSlottedEGraphsPaper.StructuralAtomAction",
        "TypedSlottedEGraphsPaper.StructuralAtomAction.Atom",
        "TypedSlottedEGraphsPaper.StructuralForest",
        "TypedSlottedEGraphsPaper.StructuralForest.cons",
        "TypedSlottedEGraphsPaper.StructuralForest.nil",
        "TypedSlottedEGraphsPaper.StructuralRealizer",
        "TypedSlottedEGraphsPaper.StructuralRealizer.atomNatural",
        "TypedSlottedEGraphsPaper.StructuralRealizer.binder",
        "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock",
        "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural",
        "TypedSlottedEGraphsPaper.StructuralRealizer.binderNatural",
        "TypedSlottedEGraphsPaper.StructuralRealizer.container",
        "TypedSlottedEGraphsPaper.StructuralRealizer.containerNatural",
        "TypedSlottedEGraphsPaper.StructuralRealizer.node",
        "TypedSlottedEGraphsPaper.StructuralRealizer.nodeNatural",
        "TypedSlottedEGraphsPaper.StructuralRealizer.realize",
        "TypedSlottedEGraphsPaper.StructuralRealizer.realize.eq_2",
        "TypedSlottedEGraphsPaper.StructuralRealizer.realize.eq_3",
        "TypedSlottedEGraphsPaper.StructuralRealizer.realize.eq_4",
        "TypedSlottedEGraphsPaper.StructuralRealizer.realize.eq_5",
        "TypedSlottedEGraphsPaper.StructuralRealizer.realizeForest",
        "TypedSlottedEGraphsPaper.StructuralRealizer.realizeForest.eq_2",
        "TypedSlottedEGraphsPaper.StructuralSyntax",
        "TypedSlottedEGraphsPaper.StructuralSyntax.StructuralForest.act",
        "TypedSlottedEGraphsPaper.StructuralSyntax.StructuralForest.act.eq_2",
        "TypedSlottedEGraphsPaper.StructuralSyntax.act",
        "TypedSlottedEGraphsPaper.StructuralSyntax.act.eq_2",
        "TypedSlottedEGraphsPaper.StructuralSyntax.act.eq_3",
        "TypedSlottedEGraphsPaper.StructuralSyntax.act.eq_4",
        "TypedSlottedEGraphsPaper.StructuralSyntax.act.eq_5",
        "TypedSlottedEGraphsPaper.StructuralSyntax.binder",
        "TypedSlottedEGraphsPaper.StructuralSyntax.binderBlock",
        "TypedSlottedEGraphsPaper.StructuralSyntax.container",
        "TypedSlottedEGraphsPaper.StructuralSyntax.node",
        "TypedSlottedEGraphsPaper.StructuralSyntax.rec",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "congrArg",
        "id",
        "instHAppendOfAppend"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
      "lean_file_sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02",
      "lean_type_normal": "∀ {Ty : Type u} {A : TypedSlottedEGraphsPaper.StructuralAtomAction.{u, v, w} Ty} {Block : Type x} {blockTypes : Block → List.{u} Ty} {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} (R : TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L) {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target) {bound : List.{u} Ty} {output : Ty} (item : TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator source bound output), Eq.{z + 1} (TypedSlottedEGraphsPaper.StructuralRealizer.realize.{u, v, w, x, y, z} R (TypedSlottedEGraphsPaper.StructuralSyntax.act.{u, v, w, x, y} embedding item)) (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L embedding (TypedSlottedEGraphsPaper.StructuralRealizer.realize.{u, v, w, x, y, z} R item))",
      "lean_type_normal_sha256": "17eb519d35fea6bd5c1fe0bdb3e50d5f3e051c4edfbbcb7d9c2b02bc1c25abcc",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 592,
        "line_end": 599,
        "excerpt_sha256": "28271822d7b3922bafc0336e85517941cdf77a96f6ed52e185df4021ab432944"
      },
      "paper_source_normal": "\\begin{lemma}[Naturality of Structural Realization] \\label{lem:realization-natural} For every structural value $n$ and typed embedding $e$, \\[ R(e\\cdot n)=e\\cdot R(n). \\] \\end{lemma}",
      "paper_source_normal_sha256": "6c7f26fd3859f1f739bacbceee51e810855ec31bf17cbc7343c14088d81b051b",
      "explicit_telescope": [
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L"
        },
        {
          "index": 10,
          "binder_info": "explicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "index": 13,
          "binder_info": "explicit",
          "name": "item",
          "type": "TypedSlottedEGraphsPaper.StructuralSyntax.{u, v, w, x, y} A Block blockTypes Operator source bound output"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-019",
          "declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock"
        },
        {
          "formal_id": "TSG-INV-008",
          "declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
      "declaration_kind": "theorem",
      "formal_id": "TSG-LEM-009",
      "module": "TypedSlottedEGraphsPaper.StructuralContainerAdapter",
      "range": {
        "end": {
          "column": 62,
          "line": 1100
        },
        "selection_end": {
          "column": 48,
          "line": 1083
        },
        "selection_start": {
          "column": 8,
          "line": 1083
        },
        "start": {
          "column": 0,
          "line": 1081
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L"
        },
        {
          "binder_info": "implicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature"
        },
        {
          "binder_info": "explicit",
          "name": "laws",
          "type": "TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy"
        },
        {
          "binder_info": "implicit",
          "name": "source",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "target",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "embedding",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target"
        },
        {
          "binder_info": "implicit",
          "name": "output",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "left",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output"
        },
        {
          "binder_info": "implicit",
          "name": "right",
          "type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature target output"
        },
        {
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy\n  (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left right"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature},\n  TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy →\n    ∀ {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n      {embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target} {output : Ty}\n      {left : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output}\n      {right : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature target output},\n      TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy\n          (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left\n          right →\n        TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L\n          (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L embedding\n            (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode.{u, v, w, x, y, z} R left))\n          (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode.{u, v, w, x, y, z} R right)",
      "used_constants": [
        "TypedSlottedEGraphsPaper.CertifiedConcreteLeaf",
        "TypedSlottedEGraphsPaper.ConcreteConstructorLaws",
        "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode",
        "TypedSlottedEGraphsPaper.ConcreteNodeAlignment",
        "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer",
        "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.certifiedConcreteStructuralLaws",
        "TypedSlottedEGraphsPaper.concreteNodeAlignmentCertificateSoundness"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, z} Ty} {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} signature L} {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature}, TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy → ∀ {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target} {output : Ty} {left : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature source output} {right : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.{u, v, w, x, y} signature target output}, TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left right → TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, z} L embedding (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode.{u, v, w, x, y, z} R left)) (TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.realizeNode.{u, v, w, x, y, z} R right)",
      "lean_type_normal_sha256": "9e8469d61b95cf5880f3db4440e9578cfd43af6888dd8bb51a35653365bace22",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 602,
        "line_end": 617,
        "excerpt_sha256": "93f96aa2cbf2f4f5f63ef121e9b42d0fc285c86fb5f3623e650c6131252f46ef"
      },
      "paper_source_normal": "\\begin{lemma}[Soundness of Direct Node Congruence] \\label{lem:port-sound} \\leanref{TSG-ATOM-030}{TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation} Every proof-relevant direct structural derivation $d$ under a typed embedding $e$ whose atom steps and constructor rules carry the local certificates in $Q$ yields \\[ \\EqCert_{\\mathcal T}(e\\cdot R(n),R(n')). \\] \\leanref{TSG-ATOM-031}{TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness} Applying typed-certificate soundness gives the corresponding evaluation \\leanref{TSG-ATOM-032}{TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence} equality in every typed model; at identity embedding this is the untransported equation. \\end{lemma}",
      "paper_source_normal_sha256": "5b23b5edc7e51ea98f79319b7c5012a6ffde3e0f3f1af6750a5113416fd1aded",
      "explicit_telescope": [
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "laws",
          "type": "TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy"
        },
        {
          "index": 16,
          "binder_info": "explicit",
          "name": "derivation",
          "type": "TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy\n  (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left right"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-020",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
        },
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "declaration_kind": "theorem",
      "formal_id": "TSG-LEM-010",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 77,
          "line": 257
        },
        "selection_end": {
          "column": 68,
          "line": 239
        },
        "selection_start": {
          "column": 8,
          "line": 239
        },
        "start": {
          "column": 0,
          "line": 237
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "W",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "O",
          "type": "TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W"
        },
        {
          "binder_info": "explicit",
          "name": "coherent",
          "type": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "implicit",
          "name": "child",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "binder_info": "implicit",
          "name": "leader",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ"
        },
        {
          "binder_info": "explicit",
          "name": "path",
          "type": "TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O child leader"
        },
        {
          "binder_info": "implicit",
          "name": "Γ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "explicit",
          "name": "caller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W child) Γ"
        }
      ],
      "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W},\n  TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O →\n    ∀ {τ : Ty} {child leader : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ}\n      (path : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O child leader)\n      {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n      (caller :\n        TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n          (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W child) Γ),\n      TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n          (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L caller\n            (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W child))\n          (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L\n            (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} caller\n              (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} path))\n            (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W leader)) ∧\n        ∀ {term : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ}\n          (a : TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O child Γ caller term),\n          TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L term\n            (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L\n              (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} caller\n                (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} path))\n              (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W leader))",
      "used_constants": [
        "And",
        "And.intro",
        "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
        "TypedSlottedEGraphsPaper.PaperFiniteUnfolding",
        "TypedSlottedEGraphsPaper.PaperGraphObligations",
        "TypedSlottedEGraphsPaper.PaperParentPath",
        "TypedSlottedEGraphsPaper.PaperParentPath.embedding",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.interface",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.witness",
        "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate",
        "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L} {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W}, TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O → ∀ {τ : Ty} {child leader : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ} (path : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O child leader) {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (caller : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W child) Γ), TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L caller (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W child)) (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} caller (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} path)) (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W leader)) ∧ ∀ {term : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ} (a : TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O child Γ caller term), TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L term (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} caller (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} path)) (TypedSlottedEGraphsPaper.TypedWitnessFamily.witness.{u, v, w, x} W leader))",
      "lean_type_normal_sha256": "f88b145ea2c77f54dae2687d408e97aa031f29fd8fd86a14e0660ecf1ffbaa0a",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 654,
        "line_end": 673,
        "excerpt_sha256": "09e63e30e0753bfedc9bac0b46efcf87be5e13015b937fe51fb8ff3a362494f6"
      },
      "paper_source_normal": "\\begin{lemma}[Find and Finite Unfolding Preserve Equational Certificates] \\label{lem:find-cert} \\leanref{TSG-ATOM-033}{TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate} Let $p$ be a raw finite parent path from $a$ to a leader $\\ell$, let $\\widehat m=m\\circ\\operatorname{emb}(p)$, and suppose $\\mathbf w$ is coherent. Then \\begin{equation} \\label{eq:find-witness} \\mathcal T_{\\Sigma,\\mathcal E}\\vdash_\\Gamma m\\cdot w_a=\\widehat m\\cdot w_\\ell. \\end{equation} \\leanref{TSG-ATOM-034}{TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate} Moreover, every certified finite unfolding of $m*a$ to $t$ yields \\begin{equation} \\label{eq:rep-witness} \\mathcal T_{\\Sigma,\\mathcal E}\\vdash_\\Gamma t=\\widehat m\\cdot w_\\ell. \\end{equation} \\end{lemma}",
      "paper_source_normal_sha256": "98b5b286cc67ca2477b5e4ae357af9ca24bdf959e30584c7c6d896b635d47a83",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "coherent",
          "type": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O"
        },
        {
          "index": 9,
          "binder_info": "explicit",
          "name": "path",
          "type": "TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O child leader"
        },
        {
          "index": 11,
          "binder_info": "explicit",
          "name": "caller",
          "type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n  (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W child) Γ"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-021",
          "declaration": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
        },
        {
          "formal_id": "TSG-DEF-022",
          "declaration": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding"
        },
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        },
        {
          "formal_id": "TSG-ATOM-033",
          "declaration": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate"
        },
        {
          "formal_id": "TSG-ATOM-034",
          "declaration": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction",
      "declaration_kind": "theorem",
      "formal_id": "TSG-LEM-011",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 52,
          "line": 339
        },
        "selection_end": {
          "column": 47,
          "line": 333
        },
        "selection_start": {
          "column": 8,
          "line": 333
        },
        "start": {
          "column": 0,
          "line": 331
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Γ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "Δ",
          "type": "TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "τ",
          "type": "Ty"
        },
        {
          "binder_info": "explicit",
          "name": "record",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.{u, v, w} L Γ Δ τ"
        }
      ],
      "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {Γ Δ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty}\n  (record : TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.{u, v, w} L Γ Δ τ),\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n    (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.original.{u, v, w} record)\n    (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L\n      (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w} record)\n      (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel.{u, v, w} record))",
      "used_constants": [
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction",
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion",
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel",
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.original",
        "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.provenance",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.certifiedKernelReplayCertificate"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} {Γ Δ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {τ : Ty} (record : TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.{u, v, w} L Γ Δ τ), TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.original.{u, v, w} record) (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.inclusion.{u, v, w} record) (TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.kernel.{u, v, w} record))",
      "lean_type_normal_sha256": "4519762166614632b6766632fe26fe2e54e7676df82e121ea7f5a95804d5618b",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 676,
        "line_end": 693,
        "excerpt_sha256": "1862f367b01655dac5f57c99493303fe169cee7d956e063d24a148042b89a615"
      },
      "paper_source_normal": "\\begin{lemma}[Certified Leader-Kernel Extraction] \\label{lem:kernel-cert} Let a certified extraction record contain an original term $n\\in\\operatorname{Term}_{\\Gamma_0}(\\tau)$, an exact kernel $K\\in\\operatorname{Term}_{\\Delta}(\\tau)$, an inclusion $\\iota:\\Delta\\hookrightarrow\\Gamma_0$, and finite provenance whose leaves are primitive equations or forward structural-congruence rules. Replaying that provenance yields \\begin{equation} \\label{eq:kernel-certificate} d\\in \\EqCert_{\\mathcal T_{\\Sigma,\\mathcal E}} (\\Gamma_0;n,\\iota\\cdot K). \\end{equation} The theorem validates such a record; constructing it from a concrete graph is a refinement obligation. \\end{lemma}",
      "paper_source_normal_sha256": "d375881f0dcecc75426eb4382e3638eb7e5c10372e84c6d67b5b9b8d366df290",
      "explicit_telescope": [
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "record",
          "type": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.{u, v, w} L Γ Δ τ"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-010",
          "declaration": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction"
        },
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws",
      "declaration_kind": "theorem",
      "formal_id": "TSG-PROP-001",
      "module": "TypedSlottedEGraphsPaper.StructuralClaims",
      "range": {
        "end": {
          "column": 43,
          "line": 109
        },
        "selection_end": {
          "column": 34,
          "line": 97
        },
        "selection_start": {
          "column": 8,
          "line": 97
        },
        "start": {
          "column": 0,
          "line": 95
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        }
      ],
      "type": "∀ {Ty : Type u},\n  (∀ (R : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty),\n      Function.Injective.{v + 1, v + 1}\n        (TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun.{u, v}\n          (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id.{u, v} R))) ∧\n    (∀ {R S T : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n        (m : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} R S)\n        (e : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} S T),\n        Function.Injective.{v + 1, v + 1}\n          (TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun.{u, v}\n            (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e m))) ∧\n      ∀ {R S : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n        (ρ : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} R S),\n        Eq.{v + 1}\n          (TypedSlottedEGraphsPaper.TypedSlotRenaming.comp.{u, v}\n            (TypedSlottedEGraphsPaper.TypedSlotRenaming.symm.{u, v} ρ) ρ)\n          (TypedSlottedEGraphsPaper.TypedSlotRenaming.id.{u, v} R)",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "Function.Injective",
        "Function.Injective.comp",
        "Function.injective_id",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotContext.Slot",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.injective",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.comp",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.id",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm_comp"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralClaims.lean",
      "lean_file_sha256": "eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea",
      "lean_type_normal": "∀ {Ty : Type u}, (∀ (R : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty), Function.Injective.{v + 1, v + 1} (TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun.{u, v} (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id.{u, v} R))) ∧ (∀ {R S T : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (m : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} R S) (e : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} S T), Function.Injective.{v + 1, v + 1} (TypedSlottedEGraphsPaper.TypedSlotEmbedding.toFun.{u, v} (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} e m))) ∧ ∀ {R S : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (ρ : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} R S), Eq.{v + 1} (TypedSlottedEGraphsPaper.TypedSlotRenaming.comp.{u, v} (TypedSlottedEGraphsPaper.TypedSlotRenaming.symm.{u, v} ρ) ρ) (TypedSlottedEGraphsPaper.TypedSlotRenaming.id.{u, v} R)",
      "lean_type_normal_sha256": "bdb35231b6437968ed10135114b6f4823c22ab9a7183106990b1bf2dc7344c4d",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 75,
        "line_end": 89,
        "excerpt_sha256": "7a85a0b0f368d7b477484945f4201e571b64d7194899aa4195db12dc9c189fee"
      },
      "paper_source_normal": "\\begin{proposition} \\label{res:F04} \\leanref{TSG-ATOM-003}{TypedSlottedEGraphsPaper.TypedSlotEmbedding.id} \\leanref{TSG-ATOM-004}{TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp} For finite typed contexts $S,T,T'$, the identity is injective and composition preserves typed embeddings: \\[ \\operatorname{id}_S\\in\\TEmb(S,S),\\qquad \\frac{m\\in\\TEmb(S,T)\\quad e\\in\\TEmb(T,T')}{e\\circ m\\in\\TEmb(S,T')}. \\] \\leanref{TSG-ATOM-005}{TypedSlottedEGraphsPaper.TypedSlotRenaming.symm} For $\\rho\\in\\TRen(S,T)$, its stored typed inverse lies in $\\TRen(T,S)$ and $\\rho^{-1}\\circ\\rho=\\operatorname{id}_S$. \\end{proposition}",
      "paper_source_normal_sha256": "3567d3435e35ef630979b617ce9dd5d8b45a4d02d6260eec054d082ca16c45e1",
      "explicit_telescope": [],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-ATOM-003",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
        },
        {
          "formal_id": "TSG-ATOM-005",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "declaration_kind": "theorem",
      "formal_id": "TSG-PROP-002",
      "module": "TypedSlottedEGraphsPaper.StructuralContainerAdapter",
      "range": {
        "end": {
          "column": 54,
          "line": 668
        },
        "selection_end": {
          "column": 45,
          "line": 628
        },
        "selection_start": {
          "column": 8,
          "line": 628
        },
        "start": {
          "column": 0,
          "line": 625
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "Descriptor",
          "type": "Type x"
        },
        {
          "binder_info": "implicit",
          "name": "ClassId",
          "type": "Type w"
        },
        {
          "binder_info": "implicit",
          "name": "Op",
          "type": "Type y"
        },
        {
          "binder_info": "implicit",
          "name": "signature",
          "type": "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op"
        },
        {
          "binder_info": "explicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature"
        },
        {
          "binder_info": "explicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor"
        }
      ],
      "type": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op}\n  (policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature)\n  (schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor),\n  (∀ {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n      (value : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature context schema),\n      TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy\n        (TypedSlottedEGraphsPaper.TypedSlotRenaming.id.{u, v} context) value value) ∧\n    (∀ {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n        {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source target}\n        {left : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema}\n        {right : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema},\n        TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy alignment left right →\n          TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy\n            (TypedSlottedEGraphsPaper.TypedSlotRenaming.symm.{u, v} alignment) right left) ∧\n      (∀ {source middle target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n          {firstRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source middle}\n          {secondRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} middle target}\n          {left : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema}\n          {middlePort : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature middle schema}\n          {right : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema},\n          TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy firstRenaming left middlePort →\n            TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy secondRenaming middlePort right →\n              TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy\n                (TypedSlottedEGraphsPaper.TypedSlotRenaming.comp.{u, v} secondRenaming firstRenaming) left right) ∧\n        (∀ (value : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier.{u, v, w, x, y} signature schema),\n            TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy value value) ∧\n          (∀\n              {unindexedLeft unindexedRight :\n                TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier.{u, v, w, x, y} signature schema},\n              TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy unindexedLeft unindexedRight →\n                TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy unindexedRight\n                  unindexedLeft) ∧\n            ∀\n              {unindexedLeft unindexedMiddle unindexedRight :\n                TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier.{u, v, w, x, y} signature schema},\n              TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy unindexedLeft unindexedMiddle →\n                TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy unindexedMiddle\n                    unindexedRight →\n                  TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy unindexedLeft\n                    unindexedRight",
      "used_constants": [
        "And",
        "And.intro",
        "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive",
        "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric",
        "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive",
        "TypedSlottedEGraphsPaper.ConcretePort.Value",
        "TypedSlottedEGraphsPaper.ConcreteSyntaxSignature",
        "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort",
        "TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort",
        "TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier",
        "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy",
        "TypedSlottedEGraphsPaper.PortSchema",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.comp",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.id",
        "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm",
        "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_type_normal": "∀ {Ty : Type u} {Descriptor : Type x} {ClassId : Type w} {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op} (policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature) (schema : TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor), (∀ {context : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (value : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature context schema), TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy (TypedSlottedEGraphsPaper.TypedSlotRenaming.id.{u, v} context) value value) ∧ (∀ {source target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source target} {left : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema} {right : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema}, TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy alignment left right → TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy (TypedSlottedEGraphsPaper.TypedSlotRenaming.symm.{u, v} alignment) right left) ∧ (∀ {source middle target : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} {firstRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} source middle} {secondRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming.{u, v} middle target} {left : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature source schema} {middlePort : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature middle schema} {right : TypedSlottedEGraphsPaper.ConcretePort.Value.{u, v, w, x, y} signature target schema}, TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy firstRenaming left middlePort → TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy secondRenaming middlePort right → TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u, x, w, y, v} policy (TypedSlottedEGraphsPaper.TypedSlotRenaming.comp.{u, v} secondRenaming firstRenaming) left right) ∧ (∀ (value : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier.{u, v, w, x, y} signature schema), TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy value value) ∧ (∀ {unindexedLeft unindexedRight : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier.{u, v, w, x, y} signature schema}, TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy unindexedLeft unindexedRight → TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy unindexedRight unindexedLeft) ∧ ∀ {unindexedLeft unindexedMiddle unindexedRight : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier.{u, v, w, x, y} signature schema}, TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy unindexedLeft unindexedMiddle → TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy unindexedMiddle unindexedRight → TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort.{u, v, w, x, y} policy unindexedLeft unindexedRight",
      "lean_type_normal_sha256": "aae962e864a7021939e49d30641c2ad5b86e61a06e3383edd5df053d5ecffaa3",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 303,
        "line_end": 326,
        "excerpt_sha256": "4f7dec0305cf4f3942c3ad889ec5ab64398c9328a9e5ce7ea5a9f71984d126e8"
      },
      "paper_source_normal": "\\begin{proposition}[Typed Alpha-Equivalence Laws] \\label{res:F13} Let $q\\in\\operatorname{Port}_\\Gamma(\\kappa)$, $r\\in\\operatorname{Port}_{\\Gamma'}(\\kappa)$, and $s\\in\\operatorname{Port}_{\\Gamma''}(\\kappa)$, with $\\rho_1\\in\\TRen(\\Gamma,\\Gamma')$ and $\\rho_2\\in\\TRen(\\Gamma',\\Gamma'')$. Then \\leanref{TSG-ATOM-014}{TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive} \\begin{align*} q&\\equiv_{\\alpha;\\kappa}^{\\operatorname{id}_\\Gamma}q,\\\\ \\leanref{TSG-ATOM-015}{TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric} q\\equiv_{\\alpha;\\kappa}^{\\rho_1}r &\\Longrightarrow r\\equiv_{\\alpha;\\kappa}^{\\rho_1^{-1}}q,\\\\ \\leanref{TSG-ATOM-016}{TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive} q\\equiv_{\\alpha;\\kappa}^{\\rho_1}r\\land r\\equiv_{\\alpha;\\kappa}^{\\rho_2}s &\\Longrightarrow q\\equiv_{\\alpha;\\kappa}^{\\rho_2\\circ\\rho_1}s. \\end{align*} \\leanref{TSG-ATOM-017}{TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws} Consequently, the dependent-pair unindexed relation $q\\equiv_{\\alpha;\\kappa}r\\iff \\exists\\rho.\\ q\\equiv_{\\alpha;\\kappa}^{\\rho}r$ is an equivalence relation. \\end{proposition}",
      "paper_source_normal_sha256": "9be87d5143295dd29104b4ce134832cd1a82698a3a98910325dcc230da6037d3",
      "explicit_telescope": [
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "policy",
          "type": "TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy.{u, v, w, x, y} signature"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "schema",
          "type": "TypedSlottedEGraphsPaper.PortSchema.{u, x} Ty Descriptor"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-ATOM-014",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive"
        },
        {
          "formal_id": "TSG-ATOM-015",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric"
        },
        {
          "formal_id": "TSG-ATOM-016",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive"
        },
        {
          "formal_id": "TSG-DEF-008",
          "declaration": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
        },
        {
          "formal_id": "TSG-ATOM-005",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
        },
        {
          "formal_id": "TSG-ATOM-017",
          "declaration": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.finiteRebuildQuiescence",
      "declaration_kind": "theorem",
      "formal_id": "TSG-PROP-003",
      "module": "TypedSlottedEGraphsPaper.StructuralClaims",
      "range": {
        "end": {
          "column": 43,
          "line": 438
        },
        "selection_end": {
          "column": 31,
          "line": 427
        },
        "selection_start": {
          "column": 8,
          "line": 427
        },
        "start": {
          "column": 0,
          "line": 424
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "State",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.RebuildSystem.{u} State"
        },
        {
          "binder_info": "explicit",
          "name": "initial",
          "type": "State"
        }
      ],
      "type": "∀ {State : Type u} (R : TypedSlottedEGraphsPaper.RebuildSystem.{u} State) (initial : State),\n  Exists.{u + 1} fun final =>\n    TypedSlottedEGraphsPaper.RebuildReachable.{u} R initial final ∧\n      TypedSlottedEGraphsPaper.RebuildSystem.Quiescent.{u} R final",
      "used_constants": [
        "And",
        "And.casesOn",
        "And.intro",
        "Classical.propDecidable",
        "Exists",
        "Exists.casesOn",
        "Exists.intro",
        "Not",
        "TypedSlottedEGraphsPaper.RebuildReachable",
        "TypedSlottedEGraphsPaper.RebuildReachable.reflexive",
        "TypedSlottedEGraphsPaper.RebuildReachable.step",
        "TypedSlottedEGraphsPaper.RebuildSystem",
        "TypedSlottedEGraphsPaper.RebuildSystem.Quiescent",
        "TypedSlottedEGraphsPaper.RebuildSystem.Step",
        "TypedSlottedEGraphsPaper.RebuildSystem.progress",
        "TypedSlottedEGraphsPaper.rebuildStepWellFounded",
        "WellFounded.induction",
        "dite"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralClaims.lean",
      "lean_file_sha256": "eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea",
      "lean_type_normal": "∀ {State : Type u} (R : TypedSlottedEGraphsPaper.RebuildSystem.{u} State) (initial : State), Exists.{u + 1} fun final => TypedSlottedEGraphsPaper.RebuildReachable.{u} R initial final ∧ TypedSlottedEGraphsPaper.RebuildSystem.Quiescent.{u} R final",
      "lean_type_normal_sha256": "88aafbbb5cf47893ac1e0077bb986978501fbdec10fb294d0aa1871904262668",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 502,
        "line_end": 509,
        "excerpt_sha256": "78a4a973d9c1556b73f98bd3f287220b791e599b89e34f4ccb7f5cb3de57613d"
      },
      "paper_source_normal": "\\begin{proposition}[Finite Rebuild Quiescence] \\label{res:F18} Let a rebuild system have a natural-valued measure, a step relation, and a quiescence predicate. If every step strictly decreases the measure and every nonquiescent state admits a step, then every initial state reaches a quiescent state by a finite rebuild trace. \\end{proposition}",
      "paper_source_normal_sha256": "5b37eadaf7441fc44c776283782c5e2c719eca819d7a7555de83eecbce2e917b",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "R",
          "type": "TypedSlottedEGraphsPaper.RebuildSystem.{u} State"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "initial",
          "type": "State"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule001_orderedRulePipeline",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-001",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 27,
          "line": 559
        },
        "selection_end": {
          "column": 38,
          "line": 551
        },
        "selection_start": {
          "column": 8,
          "line": 551
        },
        "start": {
          "column": 0,
          "line": 548
        }
      },
      "telescope": [],
      "type": "Eq.{1} TypedSlottedEGraphsPaper.ProfileRules.phasePipeline\n    (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.parserCleanup\n      (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.alphaNormalization\n        (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.betaReduction\n          (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.branchElimination\n            (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.firstNNF\n              (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.phaseLocalPrenex\n                (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.guardEliminationAndNNF\n                  (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.siblingAndFlatNormalization\n                    (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.localSaturationAndRebuild\n                      List.nil.{0}))))))))) ∧\n  ∀ {Payload : Type u} (x : TypedSlottedEGraphsPaper.ProfileRules.PhaseScoped.{u} Payload),\n    Eq.{1}\n      (TypedSlottedEGraphsPaper.ProfileRules.PhaseScoped.temporalPhase.{u}\n        (TypedSlottedEGraphsPaper.ProfileRules.normalizeWithinPhase.{u} x))\n      (TypedSlottedEGraphsPaper.ProfileRules.PhaseScoped.temporalPhase.{u} x)",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "List",
        "List.cons",
        "List.nil",
        "Nat",
        "TypedSlottedEGraphsPaper.ProfileRules.PhaseScoped",
        "TypedSlottedEGraphsPaper.ProfileRules.PhaseScoped.temporalPhase",
        "TypedSlottedEGraphsPaper.ProfileRules.RewriteStage",
        "TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.alphaNormalization",
        "TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.betaReduction",
        "TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.branchElimination",
        "TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.firstNNF",
        "TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.guardEliminationAndNNF",
        "TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.localSaturationAndRebuild",
        "TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.parserCleanup",
        "TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.phaseLocalPrenex",
        "TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.siblingAndFlatNormalization",
        "TypedSlottedEGraphsPaper.ProfileRules.normalizeWithinPhase",
        "TypedSlottedEGraphsPaper.ProfileRules.phasePipeline",
        "rfl"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "Eq.{1} TypedSlottedEGraphsPaper.ProfileRules.phasePipeline (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.parserCleanup (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.alphaNormalization (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.betaReduction (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.branchElimination (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.firstNNF (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.phaseLocalPrenex (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.guardEliminationAndNNF (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.siblingAndFlatNormalization (List.cons.{0} TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.localSaturationAndRebuild List.nil.{0}))))))))) ∧ ∀ {Payload : Type u} (x : TypedSlottedEGraphsPaper.ProfileRules.PhaseScoped.{u} Payload), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.PhaseScoped.temporalPhase.{u} (TypedSlottedEGraphsPaper.ProfileRules.normalizeWithinPhase.{u} x)) (TypedSlottedEGraphsPaper.ProfileRules.PhaseScoped.temporalPhase.{u} x)",
      "lean_type_normal_sha256": "a149a77a99b8019da99efd1f20d825107698786d30d153a43a567e09f566491f",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 193,
        "line_end": 203,
        "excerpt_sha256": "dcac1937379ceeeb36ef663b71b668fe56a727378f5ffb24e899d8f403992551"
      },
      "paper_source_normal": "The formal object for \\textsc{rule-001} is the displayed list of nine stage names: (1) parser cleanup; (2) alpha normalization; (3) beta reduction; (4) branch elimination; (5) first NNF; (6) phase-local prenexing; (7) guard elimination and NNF; (8) sibling and flat normalization; and (9) local saturation and rebuild. Its only phase theorem is that the formal $\\operatorname{normalizeWithinPhase}$ operation, presently the identity, preserves the stored phase index. It does not establish that the Java stages execute in this order, that temporal children are normalized recursively, or that arbitrary quantifier motion cannot cross a phase. Those are artifact conformance requirements.",
      "paper_source_normal_sha256": "a301d8f907a32f850e722ed6533d5efbfde2e582b4726e3c0bb318e80d29d53d",
      "explicit_telescope": [],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule002_parserHeadNormalization",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-002",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 17,
          "line": 625
        },
        "selection_end": {
          "column": 42,
          "line": 623
        },
        "selection_start": {
          "column": 8,
          "line": 623
        },
        "start": {
          "column": 0,
          "line": 621
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "h",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.ParserHead"
        }
      ],
      "type": "∀ (h : TypedSlottedEGraphsPaper.ProfileRules.ParserHead),\n  Eq.{1}\n    (TypedSlottedEGraphsPaper.ProfileRules.canonicalMeaning\n      (TypedSlottedEGraphsPaper.ProfileRules.normalizeParserHead h))\n    (TypedSlottedEGraphsPaper.ProfileRules.parserMeaning h)",
      "used_constants": [
        "Eq",
        "Eq.ndrec",
        "Eq.refl",
        "Eq.symm",
        "TypedSlottedEGraphsPaper.ProfileRules.OperationMeaning",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.beArrow",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.beIPlus",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.beIntersect",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.beJoin",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.beMul",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.bePlus",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.bfAnd",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.bfIff",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.bfImplies",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.bfOr",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.casesOn",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.leDisjoint",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.lfAnd",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.lfOr",
        "TypedSlottedEGraphsPaper.ProfileRules.ParserHead.ufNot",
        "TypedSlottedEGraphsPaper.ProfileRules.canonicalMeaning",
        "TypedSlottedEGraphsPaper.ProfileRules.normalizeParserHead",
        "TypedSlottedEGraphsPaper.ProfileRules.parserMeaning"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ (h : TypedSlottedEGraphsPaper.ProfileRules.ParserHead), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.canonicalMeaning (TypedSlottedEGraphsPaper.ProfileRules.normalizeParserHead h)) (TypedSlottedEGraphsPaper.ProfileRules.parserMeaning h)",
      "lean_type_normal_sha256": "3419f7e9d3ded3c5ddff10abd04f18eb459ce32c85994512d58a5e880d024df4",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 207,
        "line_end": 238,
        "excerpt_sha256": "56a70b6b096d6712331bf63f7322a62d34e88cf45cd6b5213264c1fff47b1402"
      },
      "paper_source_normal": "For \\textsc{rule-002}, each finite parser-head constructor in Table~\\ref{tab:opcode-aliases} maps to the shown canonical-head constructor; the enumerated operation-meaning label of the result equals the enumerated label of the source. This is a datatype equation, not a denotational theorem about the Java parser or Alloy expressions. \\begin{table}[t] \\centering \\small \\caption{Parser heads mapped to canonical internal heads.} \\label{tab:opcode-aliases} \\setlength{\\tabcolsep}{4pt} \\begin{tabular}{ll@{\\qquad}ll} \\hline Source heads & Canonical head & Source heads & Canonical head\\\\ \\hline \\texttt{BF/AND}, \\texttt{LF/AND} & \\texttt{BOOL/AND} & \\texttt{BF/OR}, \\texttt{LF/OR} & \\texttt{BOOL/OR}\\\\ \\texttt{BF/IMPLIES} & \\texttt{BOOL/IMPLIES} & \\texttt{BF/IFF} & \\texttt{BOOL/IFF}\\\\ \\texttt{UF/NOT} & \\texttt{BOOL/NOT} & \\texttt{BE/PLUS} & \\texttt{REL/PLUS}\\\\ \\texttt{BE/INTERSECT} & \\texttt{REL/INTERSECT} & \\texttt{BE/JOIN} & \\texttt{REL/JOIN}\\\\ \\texttt{BE/ARROW} & \\texttt{REL/ARROW} & \\texttt{BE/MUL} & \\texttt{ARITH/MUL}\\\\ \\texttt{BE/IPLUS} & \\texttt{ARITH/PLUS} & \\texttt{LE/DISJOINT} & \\texttt{LIST/DISJOINT}\\\\ \\hline \\end{tabular} \\end{table}",
      "paper_source_normal_sha256": "7dd4c1afd023faaa02cddd6c669168e4ac00a3503577585e72fdd48b3c35d38b",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "h",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.ParserHead"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule003_parserStructuralCleanup",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-003",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 23,
          "line": 646
        },
        "selection_end": {
          "column": 42,
          "line": 642
        },
        "selection_start": {
          "column": 8,
          "line": 642
        },
        "start": {
          "column": 0,
          "line": 640
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "α",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "x",
          "type": "α"
        }
      ],
      "type": "∀ {α : Type u} (x : α),\n  Eq.{u + 1}\n      (TypedSlottedEGraphsPaper.ProfileRules.cleanupMasg.{u}\n        (List.cons.{u} (TypedSlottedEGraphsPaper.ProfileRules.MasgItem.noop.{u} x) List.nil.{u}))\n      (List.cons.{u} x List.nil.{u}) ∧\n    Eq.{u + 1}\n        (TypedSlottedEGraphsPaper.ProfileRules.cleanupMasg.{u}\n          (List.cons.{u} TypedSlottedEGraphsPaper.ProfileRules.MasgItem.endMarker.{u} List.nil.{u}))\n        List.nil.{u} ∧\n      Eq.{u + 1}\n        (TypedSlottedEGraphsPaper.ProfileRules.cleanupMasg.{u}\n          (List.cons.{u} TypedSlottedEGraphsPaper.ProfileRules.MasgItem.incomplete.{u} List.nil.{u}))\n        List.nil.{u}",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "List",
        "List.cons",
        "List.nil",
        "TypedSlottedEGraphsPaper.ProfileRules.MasgItem",
        "TypedSlottedEGraphsPaper.ProfileRules.MasgItem.endMarker",
        "TypedSlottedEGraphsPaper.ProfileRules.MasgItem.incomplete",
        "TypedSlottedEGraphsPaper.ProfileRules.MasgItem.noop",
        "TypedSlottedEGraphsPaper.ProfileRules.cleanupMasg",
        "rfl"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {α : Type u} (x : α), Eq.{u + 1} (TypedSlottedEGraphsPaper.ProfileRules.cleanupMasg.{u} (List.cons.{u} (TypedSlottedEGraphsPaper.ProfileRules.MasgItem.noop.{u} x) List.nil.{u})) (List.cons.{u} x List.nil.{u}) ∧ Eq.{u + 1} (TypedSlottedEGraphsPaper.ProfileRules.cleanupMasg.{u} (List.cons.{u} TypedSlottedEGraphsPaper.ProfileRules.MasgItem.endMarker.{u} List.nil.{u})) List.nil.{u} ∧ Eq.{u + 1} (TypedSlottedEGraphsPaper.ProfileRules.cleanupMasg.{u} (List.cons.{u} TypedSlottedEGraphsPaper.ProfileRules.MasgItem.incomplete.{u} List.nil.{u})) List.nil.{u}",
      "lean_type_normal_sha256": "aa0832fa0ca44181ceab1c5f3588d176df30a556610a2e49d7a852773dd8a28e",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 240,
        "line_end": 252,
        "excerpt_sha256": "d062f4588af12ef75180d9dfbe7c7a047f78931727376e769e2e97e9caf06cdd"
      },
      "paper_source_normal": "Internal no-op and end markers are removed: \\[ \\operatorname{NOOP}(E)\\longrightarrow E, \\qquad \\langle\\mathrm{END}\\rangle\\longrightarrow\\epsilon. \\] The exact \\textsc{rule-003} equations say that a singleton \\textsc{noop} list unwraps, a singleton \\textsc{end} list deletes, and a singleton abstract \\textsc{incomplete} list deletes. They contain no arity validator and no claim about Java parser rejection. Lexical alpha-renaming and diagnostic-name retention are likewise implementation requirements, not conclusions of this rule.",
      "paper_source_normal_sha256": "bd63cad99bae8a8d0375a2a1d1eeecd6cebe19bf73b033e8f277213201a21d1a",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "x",
          "type": "α"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule004_captureAvoidingLetBeta",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-004",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 18,
          "line": 699
        },
        "selection_end": {
          "column": 41,
          "line": 695
        },
        "selection_start": {
          "column": 8,
          "line": 695
        },
        "start": {
          "column": 0,
          "line": 692
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "n",
          "type": "Nat"
        },
        {
          "binder_info": "explicit",
          "name": "value",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm n"
        },
        {
          "binder_info": "explicit",
          "name": "body",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm (HAdd.hAdd.{0, 0, 0} n 1)"
        }
      ],
      "type": "∀ {n : Nat} (value : TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm n)\n  (body : TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm (HAdd.hAdd.{0, 0, 0} n 1)),\n  Eq.{1}\n      (TypedSlottedEGraphsPaper.ProfileRules.betaReduce\n        (TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm.letE value body))\n      (Option.some.{0} (TypedSlottedEGraphsPaper.ProfileRules.substituteTop value body)) ∧\n    Eq.{1}\n      (TypedSlottedEGraphsPaper.ProfileRules.liftSubstitution\n        (fun i => Fin.cases.{1} value TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm.var i) 0)\n      (TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm.var 0)",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "Fin",
        "Fin.cases",
        "Fin.instOfNat",
        "HAdd.hAdd",
        "Nat",
        "Nat.instNeZeroSucc",
        "OfNat.ofNat",
        "Option",
        "Option.some",
        "TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm",
        "TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm.letE",
        "TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm.var",
        "TypedSlottedEGraphsPaper.ProfileRules.betaReduce",
        "TypedSlottedEGraphsPaper.ProfileRules.liftSubstitution",
        "TypedSlottedEGraphsPaper.ProfileRules.substituteTop",
        "instAddNat",
        "instHAdd",
        "instNeZeroNatHAdd_1",
        "instOfNatNat",
        "rfl"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {n : Nat} (value : TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm n) (body : TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm (HAdd.hAdd.{0, 0, 0} n 1)), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.betaReduce (TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm.letE value body)) (Option.some.{0} (TypedSlottedEGraphsPaper.ProfileRules.substituteTop value body)) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.liftSubstitution (fun i => Fin.cases.{1} value TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm.var i) 0) (TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm.var 0)",
      "lean_type_normal_sha256": "7b05127078a2d70a1c727482689cd9b2b5d636f4834e6d5360c87d7a0d092cbc",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 254,
        "line_end": 263,
        "excerpt_sha256": "b7b10192da67583d99a0ed42296ad9688b126748ca79d8687b0e5b5e9648b2e0"
      },
      "paper_source_normal": "For intrinsically scoped de Bruijn terms, \\textsc{rule-004} defines \\[ \\operatorname{let}\\ x=E\\mid P\\longrightarrow P[E/x]. \\] Precisely, reducing the formal $\\mathsf{letE}(E,P)$ returns $\\mathsf{some}(\\operatorname{substituteTop}(E,P))$, and lifted substitution fixes the newly bound coordinate $0$. The index types enforce scoping; the theorem does not assert semantic preservation for a concrete Alloy AST or its Java substitution routine.",
      "paper_source_normal_sha256": "bb22b36f0896acb70cf7da52038eedeee8a0fe0f76516c25ae46c255169a8c37",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "value",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm n"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "body",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm (HAdd.hAdd.{0, 0, 0} n 1)"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule005_branchConnectiveElimination",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-005",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 44,
          "line": 732
        },
        "selection_end": {
          "column": 46,
          "line": 726
        },
        "selection_start": {
          "column": 8,
          "line": 726
        },
        "start": {
          "column": 0,
          "line": 723
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "Bool"
        },
        {
          "binder_info": "explicit",
          "name": "b",
          "type": "Bool"
        },
        {
          "binder_info": "explicit",
          "name": "c",
          "type": "Bool"
        }
      ],
      "type": "∀ (a b c : Bool),\n  Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bimp a b)\n      (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot a) b) ∧\n    Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.biff a b)\n        (TypedSlottedEGraphsPaper.ProfileRules.band\n          (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot a) b)\n          (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot b) a)) ∧\n      Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bite c a b)\n          (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.band c a)\n            (TypedSlottedEGraphsPaper.ProfileRules.band (TypedSlottedEGraphsPaper.ProfileRules.bnot c) b)) ∧\n        Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.bimp a b))\n            (TypedSlottedEGraphsPaper.ProfileRules.band a (TypedSlottedEGraphsPaper.ProfileRules.bnot b)) ∧\n          Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.biff a b))\n            (TypedSlottedEGraphsPaper.ProfileRules.bor\n              (TypedSlottedEGraphsPaper.ProfileRules.band a (TypedSlottedEGraphsPaper.ProfileRules.bnot b))\n              (TypedSlottedEGraphsPaper.ProfileRules.band b (TypedSlottedEGraphsPaper.ProfileRules.bnot a)))",
      "used_constants": [
        "And",
        "Bool",
        "Bool.casesOn",
        "Bool.false",
        "Bool.true",
        "Decidable.decide",
        "Eq",
        "Eq.ndrec",
        "Eq.refl",
        "Eq.symm",
        "TypedSlottedEGraphsPaper.ProfileRules.band",
        "TypedSlottedEGraphsPaper.ProfileRules.biff",
        "TypedSlottedEGraphsPaper.ProfileRules.bimp",
        "TypedSlottedEGraphsPaper.ProfileRules.bite",
        "TypedSlottedEGraphsPaper.ProfileRules.bnot",
        "TypedSlottedEGraphsPaper.ProfileRules.bor",
        "id",
        "instDecidableAnd",
        "instDecidableEqBool",
        "of_decide_eq_true"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ (a b c : Bool), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bimp a b) (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot a) b) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.biff a b) (TypedSlottedEGraphsPaper.ProfileRules.band (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot a) b) (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot b) a)) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bite c a b) (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.band c a) (TypedSlottedEGraphsPaper.ProfileRules.band (TypedSlottedEGraphsPaper.ProfileRules.bnot c) b)) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.bimp a b)) (TypedSlottedEGraphsPaper.ProfileRules.band a (TypedSlottedEGraphsPaper.ProfileRules.bnot b)) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.biff a b)) (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.band a (TypedSlottedEGraphsPaper.ProfileRules.bnot b)) (TypedSlottedEGraphsPaper.ProfileRules.band b (TypedSlottedEGraphsPaper.ProfileRules.bnot a)))",
      "lean_type_normal_sha256": "b0ef3f9d88f08a24ba928e9aee9c939da8e7a10b1e97d7728b913179f2e1ec19",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 267,
        "line_end": 285,
        "excerpt_sha256": "053646a94b730119ee09c9d6784a739d16406ce5607f85c156ce149a668ad0a8"
      },
      "paper_source_normal": "The third rule below applies to formula-valued conditionals: \\begin{align*} A\\Rightarrow B &\\longrightarrow \\neg A\\lor B,\\\\ A\\Leftrightarrow B &\\longrightarrow (\\neg A\\lor B)\\land(\\neg B\\lor A),\\\\ \\operatorname{ite}(C,A,B) &\\longrightarrow (C\\land A)\\lor(\\neg C\\land B). \\end{align*} The same Boolean equations imply \\begin{align*} \\neg(A\\Rightarrow B)&\\longrightarrow A\\land\\neg B,\\\\ \\neg(A\\Leftrightarrow B)&\\longrightarrow (A\\land\\neg B)\\lor(B\\land\\neg A). \\end{align*} These five \\textsc{rule-005} equalities are proved only for the formal Boolean truth functions. Classifying and rewriting formula-valued versus expression-valued Alloy conditionals is an artifact-refinement obligation.",
      "paper_source_normal_sha256": "405eb4930f95d4c6c1400d1ec77b4d207a8186f02e39df33b41bffb9e21b8e7d",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "a",
          "type": "Bool"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "b",
          "type": "Bool"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "c",
          "type": "Bool"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule006_booleanNegationNormalForm",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-006",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 66,
          "line": 768
        },
        "selection_end": {
          "column": 44,
          "line": 762
        },
        "selection_start": {
          "column": 8,
          "line": 762
        },
        "start": {
          "column": 0,
          "line": 760
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "Bool"
        },
        {
          "binder_info": "explicit",
          "name": "xs",
          "type": "List.{0} Bool"
        }
      ],
      "type": "∀ (a : Bool) (xs : List.{0} Bool),\n  Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot Bool.true) Bool.false ∧\n    Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot Bool.false) Bool.true ∧\n      Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.bnot a)) a ∧\n        Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.allB xs))\n            (TypedSlottedEGraphsPaper.ProfileRules.anyB\n              (List.map.{0, 0} TypedSlottedEGraphsPaper.ProfileRules.bnot xs)) ∧\n          Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.anyB xs))\n            (TypedSlottedEGraphsPaper.ProfileRules.allB (List.map.{0, 0} TypedSlottedEGraphsPaper.ProfileRules.bnot xs))",
      "used_constants": [
        "And",
        "And.intro",
        "Bool",
        "Bool.casesOn",
        "Bool.false",
        "Bool.true",
        "Eq",
        "Eq.ndrec",
        "Eq.refl",
        "Eq.symm",
        "List",
        "List.map",
        "TypedSlottedEGraphsPaper.ProfileRules.allB",
        "TypedSlottedEGraphsPaper.ProfileRules.anyB",
        "TypedSlottedEGraphsPaper.ProfileRules.bnot",
        "TypedSlottedEGraphsPaper.ProfileRules.bnot_allB",
        "TypedSlottedEGraphsPaper.ProfileRules.bnot_anyB",
        "rfl"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ (a : Bool) (xs : List.{0} Bool), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot Bool.true) Bool.false ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot Bool.false) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.bnot a)) a ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.allB xs)) (TypedSlottedEGraphsPaper.ProfileRules.anyB (List.map.{0, 0} TypedSlottedEGraphsPaper.ProfileRules.bnot xs)) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.anyB xs)) (TypedSlottedEGraphsPaper.ProfileRules.allB (List.map.{0, 0} TypedSlottedEGraphsPaper.ProfileRules.bnot xs))",
      "lean_type_normal_sha256": "7d56a3e8a8470000198cecfbdae34943de218039fcda2e762c6647f292665a88",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 287,
        "line_end": 297,
        "excerpt_sha256": "35f39a3425361ac660b273179872ada76ed3ef579b104b6ded51b5b3f257a333"
      },
      "paper_source_normal": "The Boolean NNF rules are \\begin{align*} \\neg\\top&\\longrightarrow\\bot,& \\neg\\bot&\\longrightarrow\\top,& \\neg\\neg A&\\longrightarrow A,\\\\ \\neg\\bigwedge_i A_i&\\longrightarrow\\bigvee_i\\neg A_i,& \\neg\\bigvee_i A_i&\\longrightarrow\\bigwedge_i\\neg A_i. \\end{align*} Here \\textsc{rule-006} is exactly the two constant equations, double negation, and the two De Morgan equations for finite lists of Booleans.",
      "paper_source_normal_sha256": "c000b781a3bdaf3b55093e6bd344986156db67d04d7db20291cf23e5d1274dd8",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "a",
          "type": "Bool"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "xs",
          "type": "List.{0} Bool"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule007_involutiveAtomicNegationDuals",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-007",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 53,
          "line": 810
        },
        "selection_end": {
          "column": 48,
          "line": 805
        },
        "selection_start": {
          "column": 8,
          "line": 805
        },
        "start": {
          "column": 0,
          "line": 802
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "op",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp"
        },
        {
          "binder_info": "explicit",
          "name": "dual",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp"
        },
        {
          "binder_info": "explicit",
          "name": "h",
          "type": "Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.atomicDual op) (Option.some.{0} dual)"
        }
      ],
      "type": "∀ (op dual : TypedSlottedEGraphsPaper.ProfileRules.AtomicOp),\n  Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.atomicDual op) (Option.some.{0} dual) →\n    Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.atomicDual dual) (Option.some.{0} op) ∧\n      Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.normalizeAtomicNegation op)\n        (TypedSlottedEGraphsPaper.ProfileRules.AtomicNNF.atom dual)",
      "used_constants": [
        "And",
        "Eq",
        "Eq.mp",
        "Eq.ndrec",
        "Eq.refl",
        "Eq.symm",
        "Eq.trans",
        "False",
        "False.elim",
        "Nat",
        "Option",
        "Option.ctorIdx",
        "Option.none",
        "Option.some",
        "Option.some.injEq",
        "True",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicNNF",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicNNF.atom",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.casesOn",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.ctorIdx",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.eq",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.ge",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.gt",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.le",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.lt",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.mem",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.ne",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.no",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.notGe",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.notGt",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.notLe",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.notLt",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.notMem",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.some",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp.unsupported",
        "TypedSlottedEGraphsPaper.ProfileRules.atomicDual",
        "TypedSlottedEGraphsPaper.ProfileRules.normalizeAtomicNegation",
        "and_self",
        "congr",
        "congrArg",
        "eq_false'",
        "eq_self",
        "noConfusion_of_Nat",
        "of_eq_true"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ (op dual : TypedSlottedEGraphsPaper.ProfileRules.AtomicOp), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.atomicDual op) (Option.some.{0} dual) → Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.atomicDual dual) (Option.some.{0} op) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.normalizeAtomicNegation op) (TypedSlottedEGraphsPaper.ProfileRules.AtomicNNF.atom dual)",
      "lean_type_normal_sha256": "78f7366354125a03dca5ae1612eb566ab16e40d18b982d8e37ceb0cb4cfc912e",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 299,
        "line_end": 313,
        "excerpt_sha256": "476bca30fa7a881584a41e8e84359dd3064ec191b1481ab53f2532c39ab1447c"
      },
      "paper_source_normal": "Atomic negation uses the following involutive duals: \\[ \\begin{array}{c@{\\quad\\leftrightarrow\\quad}c@{\\qquad}c@{\\quad\\leftrightarrow\\quad}c} = & \\ne & > & \\le \\\\ \\ge & < & \\in & \\notin \\\\ \\multicolumn{4}{c}{\\operatorname{some}R\\quad\\leftrightarrow\\quad\\operatorname{no}R} \\end{array} \\] The exact \\textsc{rule-007} theorem is conditional: if the finite $\\operatorname{atomicDual}$ function returns $o^\\bot$ for $o$, it returns $o$ for $o^\\bot$, and normalizing the negation of $o$ returns the atom $o^\\bot$. Behavior of parser-specific negative comparison heads and unsupported operators is not part of this theorem; Java conformance to the table is checked separately.",
      "paper_source_normal_sha256": "ba2a382bd6dfe855f6b49f78cd9431d016d77592e5216a0121dca8a592cf2b6e",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "op",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "dual",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.AtomicOp"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "h",
          "type": "Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.atomicDual op) (Option.some.{0} dual)"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule008_temporalNegationDuals",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-008",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 57,
          "line": 846
        },
        "selection_end": {
          "column": 40,
          "line": 841
        },
        "selection_start": {
          "column": 8,
          "line": 841
        },
        "start": {
          "column": 0,
          "line": 839
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "op",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp"
        },
        {
          "binder_info": "explicit",
          "name": "dual",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp"
        },
        {
          "binder_info": "explicit",
          "name": "h",
          "type": "Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.temporalDual op) (Option.some.{0} dual)"
        }
      ],
      "type": "∀ (op dual : TypedSlottedEGraphsPaper.ProfileRules.TemporalOp),\n  Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.temporalDual op) (Option.some.{0} dual) →\n    Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.temporalDual dual) (Option.some.{0} op) ∧\n      Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.normalizeTemporalNegation op)\n        (TypedSlottedEGraphsPaper.ProfileRules.TemporalNNF.dualized dual)",
      "used_constants": [
        "And",
        "Eq",
        "Eq.mp",
        "Eq.ndrec",
        "Eq.refl",
        "Eq.symm",
        "Eq.trans",
        "False",
        "False.elim",
        "Option",
        "Option.ctorIdx",
        "Option.none",
        "Option.some",
        "Option.some.injEq",
        "True",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalNNF",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalNNF.dualized",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp.after",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp.always",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp.before",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp.casesOn",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp.ctorIdx",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp.eventually",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp.historically",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp.once",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp.releases",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp.since",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp.triggered",
        "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp.until",
        "TypedSlottedEGraphsPaper.ProfileRules.normalizeTemporalNegation",
        "TypedSlottedEGraphsPaper.ProfileRules.temporalDual",
        "and_self",
        "congr",
        "congrArg",
        "eq_false'",
        "eq_self",
        "noConfusion_of_Nat",
        "of_eq_true"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ (op dual : TypedSlottedEGraphsPaper.ProfileRules.TemporalOp), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.temporalDual op) (Option.some.{0} dual) → Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.temporalDual dual) (Option.some.{0} op) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.normalizeTemporalNegation op) (TypedSlottedEGraphsPaper.ProfileRules.TemporalNNF.dualized dual)",
      "lean_type_normal_sha256": "5a285725fd58c72d481fa6557997aa8be9ee96192cd439ff1d163527e6920081",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 317,
        "line_end": 341,
        "excerpt_sha256": "ee4c8cac09035d1be1689a47d81794de8952d2a10d46549096ac9ca003c03bd6"
      },
      "paper_source_normal": "The supported temporal duals are \\begin{align*} \\neg\\operatorname{always}A &\\longrightarrow\\operatorname{eventually}\\neg A,\\\\ \\neg\\operatorname{eventually}A &\\longrightarrow\\operatorname{always}\\neg A,\\\\ \\neg\\operatorname{historically}A &\\longrightarrow\\operatorname{once}\\neg A,\\\\ \\neg\\operatorname{once}A &\\longrightarrow\\operatorname{historically}\\neg A,\\\\ \\neg(A\\ \\mathsf{until}\\ B) &\\longrightarrow(\\neg A)\\ \\mathsf{releases}\\ (\\neg B),\\\\ \\neg(A\\ \\mathsf{releases}\\ B) &\\longrightarrow(\\neg A)\\ \\mathsf{until}\\ (\\neg B),\\\\ \\neg(A\\ \\mathsf{since}\\ B) &\\longrightarrow(\\neg A)\\ \\mathsf{triggered}\\ (\\neg B),\\\\ \\neg(A\\ \\mathsf{triggered}\\ B) &\\longrightarrow(\\neg A)\\ \\mathsf{since}\\ (\\neg B). \\end{align*} The exact \\textsc{rule-008} theorem has the same conditional form: whenever $\\operatorname{temporalDual}(o)=o^\\bot$, the reverse lookup returns $o$ and normalization returns the dualized constructor $o^\\bot$. It does not prove a temporal semantics, phase separation, or Java handling of \\textsf{before} and \\textsf{after}.",
      "paper_source_normal_sha256": "9d9104bb9490b4b967128bfdd1452b5cda50350225bd18c3e395749cc02d2ce2",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "op",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "dual",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.TemporalOp"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "h",
          "type": "Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.temporalDual op) (Option.some.{0} dual)"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule009_quantifierNegation",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-009",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 77,
          "line": 901
        },
        "selection_end": {
          "column": 37,
          "line": 884
        },
        "selection_start": {
          "column": 8,
          "line": 884
        },
        "start": {
          "column": 0,
          "line": 882
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "q",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.Quantifier"
        },
        {
          "binder_info": "explicit",
          "name": "xs",
          "type": "List.{0} Bool"
        }
      ],
      "type": "∀ (q : TypedSlottedEGraphsPaper.ProfileRules.Quantifier) (xs : List.{0} Bool),\n  Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier q xs))\n    (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier\n      (Prod.fst.{0, 0} (TypedSlottedEGraphsPaper.ProfileRules.negateQuantifier q))\n      (TypedSlottedEGraphsPaper.ProfileRules.applyMatrixNegation\n        (Prod.snd.{0, 0} (TypedSlottedEGraphsPaper.ProfileRules.negateQuantifier q)) xs))",
      "used_constants": [
        "Bool",
        "Bool.casesOn",
        "Bool.false",
        "Bool.false_eq_true",
        "Bool.true",
        "Decidable.decide",
        "Eq",
        "Eq.ndrec",
        "Eq.refl",
        "Eq.symm",
        "Eq.trans",
        "LE.le",
        "List",
        "List.map",
        "Nat",
        "Nat.decLe",
        "OfNat.ofNat",
        "Prod.fst",
        "Prod.snd",
        "True",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.all",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.casesOn",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.lone",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.no",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notLone",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notOne",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.one",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.some",
        "TypedSlottedEGraphsPaper.ProfileRules.allB",
        "TypedSlottedEGraphsPaper.ProfileRules.anyB",
        "TypedSlottedEGraphsPaper.ProfileRules.applyMatrixNegation",
        "TypedSlottedEGraphsPaper.ProfileRules.bnot",
        "TypedSlottedEGraphsPaper.ProfileRules.bnot.match_1",
        "TypedSlottedEGraphsPaper.ProfileRules.bnot_allB",
        "TypedSlottedEGraphsPaper.ProfileRules.bnot_anyB",
        "TypedSlottedEGraphsPaper.ProfileRules.countTrue",
        "TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier",
        "TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier.match_1",
        "TypedSlottedEGraphsPaper.ProfileRules.negateQuantifier",
        "Unit",
        "congr",
        "congrArg",
        "eq_self",
        "instDecidableEqBool",
        "instDecidableEqNat",
        "instLENat",
        "instOfNatNat",
        "ite",
        "ite_cond_eq_false",
        "of_eq_true"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ (q : TypedSlottedEGraphsPaper.ProfileRules.Quantifier) (xs : List.{0} Bool), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier q xs)) (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier (Prod.fst.{0, 0} (TypedSlottedEGraphsPaper.ProfileRules.negateQuantifier q)) (TypedSlottedEGraphsPaper.ProfileRules.applyMatrixNegation (Prod.snd.{0, 0} (TypedSlottedEGraphsPaper.ProfileRules.negateQuantifier q)) xs))",
      "lean_type_normal_sha256": "65d9634e9d1845d8005f703b4cd254e979be00e960c63dfce29faee50d5cf426",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 345,
        "line_end": 359,
        "excerpt_sha256": "aff7f94df3ce20a20e5e5cf150cf5048f0a423eb508ec27f96c7116c599d7fa7"
      },
      "paper_source_normal": "Write $\\mathcal Qx{:}D.P$ suggestively, but \\textsc{rule-009} is formalized as evaluation of a quantifier over a finite list of Boolean matrix values. Negation follows exactly \\begin{align*} \\neg(\\forall x{:}D.P)&\\longrightarrow\\exists x{:}D.\\neg P,\\\\ \\neg(\\exists x{:}D.P)&\\longrightarrow\\forall x{:}D.\\neg P,\\\\ \\neg(\\mathsf{no}\\ x{:}D.P)&\\longrightarrow\\exists x{:}D.P,\\\\ \\neg(\\mathsf{one}\\ x{:}D.P)&\\longrightarrow\\mathsf{notone}\\ x{:}D.P,\\\\ \\neg(\\mathsf{notone}\\ x{:}D.P)&\\longrightarrow\\mathsf{one}\\ x{:}D.P,\\\\ \\neg(\\mathsf{lone}\\ x{:}D.P)&\\longrightarrow\\mathsf{notlone}\\ x{:}D.P,\\\\ \\neg(\\mathsf{notlone}\\ x{:}D.P)&\\longrightarrow\\mathsf{lone}\\ x{:}D.P. \\end{align*} The theorem is the corresponding Boolean-list equality for all seven formal quantifier constructors; it is not an Alloy evaluator correspondence theorem.",
      "paper_source_normal_sha256": "b3fbb404e60c4470ba67f69e9d59a2fb706ce016ce96cb82915192aa6769f48b",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "q",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.Quantifier"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "xs",
          "type": "List.{0} Bool"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule010_emptyAdmissibleBindings",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-010",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 8,
          "line": 914
        },
        "selection_end": {
          "column": 42,
          "line": 906
        },
        "selection_start": {
          "column": 8,
          "line": 906
        },
        "start": {
          "column": 0,
          "line": 903
        }
      },
      "telescope": [],
      "type": "Eq.{1}\n    (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.all\n      List.nil.{0})\n    Bool.true ∧\n  Eq.{1}\n      (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.some\n        List.nil.{0})\n      Bool.false ∧\n    Eq.{1}\n        (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.no\n          List.nil.{0})\n        Bool.true ∧\n      Eq.{1}\n          (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.one\n            List.nil.{0})\n          Bool.false ∧\n        Eq.{1}\n            (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.lone\n              List.nil.{0})\n            Bool.true ∧\n          Eq.{1}\n              (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier\n                TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notOne List.nil.{0})\n              Bool.true ∧\n            Eq.{1}\n              (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier\n                TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notLone List.nil.{0})\n              Bool.false",
      "used_constants": [
        "And",
        "Bool",
        "Bool.false",
        "Bool.true",
        "Decidable.decide",
        "Eq",
        "Eq.refl",
        "List.nil",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.all",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.lone",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.no",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notLone",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notOne",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.one",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.some",
        "TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier",
        "id",
        "instDecidableAnd",
        "instDecidableEqBool",
        "of_decide_eq_true"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.all List.nil.{0}) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.some List.nil.{0}) Bool.false ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.no List.nil.{0}) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.one List.nil.{0}) Bool.false ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.lone List.nil.{0}) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notOne List.nil.{0}) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notLone List.nil.{0}) Bool.false",
      "lean_type_normal_sha256": "607863f84118d54a6e5ff2a87b32c76873c656f10afb84f9ef54fefd2e4d5edd",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 361,
        "line_end": 377,
        "excerpt_sha256": "72212ff4f418a647c54ab13270f9330d24d36378238ea9b0fc03bef9f1343b1a"
      },
      "paper_source_normal": "For an empty domain, independently of $P$, \\[ \\begin{array}{rcl@{\\qquad}rcl} \\forall x{:}\\varnothing.P&\\longrightarrow&\\top & \\exists x{:}\\varnothing.P&\\longrightarrow&\\bot\\\\ \\mathsf{no}\\ x{:}\\varnothing.P&\\longrightarrow&\\top & \\mathsf{one}\\ x{:}\\varnothing.P&\\longrightarrow&\\bot\\\\ \\mathsf{lone}\\ x{:}\\varnothing.P&\\longrightarrow&\\top & \\mathsf{notone}\\ x{:}\\varnothing.P&\\longrightarrow&\\top\\\\ \\mathsf{notlone}\\ x{:}\\varnothing.P&\\longrightarrow&\\bot.&& \\end{array} \\] For \\textsc{rule-010}, ``empty'' means exactly that the formal admissible-value list is $[]$; the seven displayed values are then proved by evaluation. Determining emptiness from Alloy declaration syntax and multiplicity is outside this theorem and is a required frontend/Java check.",
      "paper_source_normal_sha256": "26db2a0ac8c33c485a482eec84e2716894fe79afc9aa2d248c13a8c7484da88b",
      "explicit_telescope": [],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule011_constantBodyQuantifiers",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-011",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 9,
          "line": 948
        },
        "selection_end": {
          "column": 42,
          "line": 935
        },
        "selection_start": {
          "column": 8,
          "line": 935
        },
        "start": {
          "column": 0,
          "line": 932
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "n",
          "type": "Nat"
        }
      ],
      "type": "∀ (n : Nat),\n  Eq.{1}\n      (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.all\n        (List.replicate.{0} n Bool.true))\n      Bool.true ∧\n    Eq.{1}\n        (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.some\n          (List.replicate.{0} n Bool.false))\n        Bool.false ∧\n      Eq.{1}\n          (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.no\n            (List.replicate.{0} n Bool.false))\n          Bool.true ∧\n        Eq.{1}\n            (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.one\n              (List.replicate.{0} n Bool.false))\n            Bool.false ∧\n          Eq.{1}\n              (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier\n                TypedSlottedEGraphsPaper.ProfileRules.Quantifier.lone (List.replicate.{0} n Bool.false))\n              Bool.true ∧\n            Eq.{1}\n                (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier\n                  TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notOne (List.replicate.{0} n Bool.false))\n                Bool.true ∧\n              Eq.{1}\n                (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier\n                  TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notLone (List.replicate.{0} n Bool.false))\n                Bool.false",
      "used_constants": [
        "And",
        "Bool",
        "Bool.false",
        "Bool.true",
        "Decidable.decide",
        "Decidable.decide.congr_simp",
        "Eq",
        "Eq.mpr",
        "Eq.trans",
        "False",
        "LE.le",
        "List.replicate",
        "Nat",
        "Nat.decLe",
        "Nat.zero_le._simp_1",
        "Nat.zero_ne_one._simp_1",
        "OfNat.ofNat",
        "True",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.all",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.lone",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.no",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notLone",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notOne",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.one",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier.some",
        "TypedSlottedEGraphsPaper.ProfileRules.allB_replicate_true",
        "TypedSlottedEGraphsPaper.ProfileRules.anyB",
        "TypedSlottedEGraphsPaper.ProfileRules.anyB_replicate_false",
        "TypedSlottedEGraphsPaper.ProfileRules.bnot.match_1",
        "TypedSlottedEGraphsPaper.ProfileRules.countTrue",
        "TypedSlottedEGraphsPaper.ProfileRules.countTrue_replicate_false",
        "TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier",
        "Unit",
        "and_self",
        "congr",
        "congrArg",
        "congrFun'",
        "decide_false",
        "decide_true",
        "eq_self",
        "id",
        "instDecidableEqNat",
        "instDecidableFalse",
        "instDecidableTrue",
        "instLENat",
        "instOfNatNat",
        "of_eq_true"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ (n : Nat), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.all (List.replicate.{0} n Bool.true)) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.some (List.replicate.{0} n Bool.false)) Bool.false ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.no (List.replicate.{0} n Bool.false)) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.one (List.replicate.{0} n Bool.false)) Bool.false ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.lone (List.replicate.{0} n Bool.false)) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notOne (List.replicate.{0} n Bool.false)) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notLone (List.replicate.{0} n Bool.false)) Bool.false",
      "lean_type_normal_sha256": "aff42317c7693b5f4c391a9c31c1650127959af607e224d7c2e3e0ae2485b3f0",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 379,
        "line_end": 394,
        "excerpt_sha256": "4ca9258e46512e70de1fc266483db790fcafa7d42ebc5e5b694d2ede291198a5"
      },
      "paper_source_normal": "The carrier-independent constant-body rules are \\[ \\begin{array}{rcl@{\\qquad}rcl} \\forall x{:}D.\\top&\\longrightarrow&\\top & \\exists x{:}D.\\bot&\\longrightarrow&\\bot\\\\ \\mathsf{no}\\ x{:}D.\\bot&\\longrightarrow&\\top & \\mathsf{one}\\ x{:}D.\\bot&\\longrightarrow&\\bot\\\\ \\mathsf{lone}\\ x{:}D.\\bot&\\longrightarrow&\\top & \\mathsf{notone}\\ x{:}D.\\bot&\\longrightarrow&\\top\\\\ \\mathsf{notlone}\\ x{:}D.\\bot&\\longrightarrow&\\bot.&& \\end{array} \\] These are exactly the seven \\textsc{rule-011} equalities for a list of any length. No value is asserted for existential true or universal false, whose Boolean-list values depend on whether that list is empty.",
      "paper_source_normal_sha256": "84118f266289199b9eb4e915d33cb4d359198689d230167e6e8a7a155c07b72f",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "n",
          "type": "Nat"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule012_phaseLocalPrenexAndDomainGuarding",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-012",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 28,
          "line": 1037
        },
        "selection_end": {
          "column": 52,
          "line": 1017
        },
        "selection_start": {
          "column": 8,
          "line": 1017
        },
        "start": {
          "column": 0,
          "line": 1014
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "α",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "carrier",
          "type": "List.{u} α"
        },
        {
          "binder_info": "explicit",
          "name": "domain",
          "type": "α → Bool"
        },
        {
          "binder_info": "explicit",
          "name": "matrix",
          "type": "α → Bool"
        },
        {
          "binder_info": "explicit",
          "name": "r",
          "type": "Bool"
        },
        {
          "binder_info": "explicit",
          "name": "b",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.{u} α"
        }
      ],
      "type": "∀ {α : Type u} (carrier : List.{u} α) (domain matrix : α → Bool) (r : Bool)\n  (b : TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.{u} α),\n  Eq.{1}\n      (TypedSlottedEGraphsPaper.ProfileRules.band\n        (TypedSlottedEGraphsPaper.ProfileRules.anyB (List.map.{u, 0} matrix carrier)) r)\n      (TypedSlottedEGraphsPaper.ProfileRules.anyB\n        (List.map.{u, 0} (fun x => TypedSlottedEGraphsPaper.ProfileRules.band (matrix x) r) carrier)) ∧\n    Eq.{1}\n        (TypedSlottedEGraphsPaper.ProfileRules.bor\n          (TypedSlottedEGraphsPaper.ProfileRules.allB (List.map.{u, 0} matrix carrier)) r)\n        (TypedSlottedEGraphsPaper.ProfileRules.allB\n          (List.map.{u, 0} (fun x => TypedSlottedEGraphsPaper.ProfileRules.bor (matrix x) r) carrier)) ∧\n      Eq.{1}\n          (TypedSlottedEGraphsPaper.ProfileRules.anyB\n            (List.map.{u, 0} matrix (TypedSlottedEGraphsPaper.ProfileRules.filterB.{u} domain carrier)))\n          (TypedSlottedEGraphsPaper.ProfileRules.anyB\n            (List.map.{u, 0} (fun x => TypedSlottedEGraphsPaper.ProfileRules.band (domain x) (matrix x)) carrier)) ∧\n        Eq.{1}\n            (TypedSlottedEGraphsPaper.ProfileRules.allB\n              (List.map.{u, 0} matrix (TypedSlottedEGraphsPaper.ProfileRules.filterB.{u} domain carrier)))\n            (TypedSlottedEGraphsPaper.ProfileRules.allB\n              (List.map.{u, 0}\n                (fun x =>\n                  TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot (domain x))\n                    (matrix x))\n                carrier)) ∧\n          Eq.{1}\n              (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.quantifier.{u}\n                (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard.{u} carrier b))\n              (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.quantifier.{u} b) ∧\n            Eq.{1}\n                (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.lowerMultiplicity.{u}\n                  (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard.{u} carrier b))\n                (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.lowerMultiplicity.{u} b) ∧\n              Eq.{1}\n                  (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.upperMultiplicity.{u}\n                    (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard.{u} carrier b))\n                  (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.upperMultiplicity.{u} b) ∧\n                Eq.{1}\n                    (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.disjointnessClass.{u}\n                      (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard.{u} carrier b))\n                    (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.disjointnessClass.{u} b) ∧\n                  Eq.{1}\n                    (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.temporalPhase.{u}\n                      (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard.{u} carrier b))\n                    (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.temporalPhase.{u} b)",
      "used_constants": [
        "And",
        "And.intro",
        "Bool",
        "Eq",
        "List",
        "List.map",
        "Nat",
        "Option",
        "TypedSlottedEGraphsPaper.ProfileRules.BindingTuple",
        "TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.disjointnessClass",
        "TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.lowerMultiplicity",
        "TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.quantifier",
        "TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.temporalPhase",
        "TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.upperMultiplicity",
        "TypedSlottedEGraphsPaper.ProfileRules.Quantifier",
        "TypedSlottedEGraphsPaper.ProfileRules.allB",
        "TypedSlottedEGraphsPaper.ProfileRules.allB_filterB",
        "TypedSlottedEGraphsPaper.ProfileRules.allB_map_bor_right",
        "TypedSlottedEGraphsPaper.ProfileRules.anyB",
        "TypedSlottedEGraphsPaper.ProfileRules.anyB_filterB",
        "TypedSlottedEGraphsPaper.ProfileRules.anyB_map_band_right",
        "TypedSlottedEGraphsPaper.ProfileRules.band",
        "TypedSlottedEGraphsPaper.ProfileRules.bnot",
        "TypedSlottedEGraphsPaper.ProfileRules.bor",
        "TypedSlottedEGraphsPaper.ProfileRules.filterB",
        "TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard",
        "rfl"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {α : Type u} (carrier : List.{u} α) (domain matrix : α → Bool) (r : Bool) (b : TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.{u} α), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.band (TypedSlottedEGraphsPaper.ProfileRules.anyB (List.map.{u, 0} matrix carrier)) r) (TypedSlottedEGraphsPaper.ProfileRules.anyB (List.map.{u, 0} (fun x => TypedSlottedEGraphsPaper.ProfileRules.band (matrix x) r) carrier)) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.allB (List.map.{u, 0} matrix carrier)) r) (TypedSlottedEGraphsPaper.ProfileRules.allB (List.map.{u, 0} (fun x => TypedSlottedEGraphsPaper.ProfileRules.bor (matrix x) r) carrier)) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.anyB (List.map.{u, 0} matrix (TypedSlottedEGraphsPaper.ProfileRules.filterB.{u} domain carrier))) (TypedSlottedEGraphsPaper.ProfileRules.anyB (List.map.{u, 0} (fun x => TypedSlottedEGraphsPaper.ProfileRules.band (domain x) (matrix x)) carrier)) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.allB (List.map.{u, 0} matrix (TypedSlottedEGraphsPaper.ProfileRules.filterB.{u} domain carrier))) (TypedSlottedEGraphsPaper.ProfileRules.allB (List.map.{u, 0} (fun x => TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot (domain x)) (matrix x)) carrier)) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.quantifier.{u} (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard.{u} carrier b)) (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.quantifier.{u} b) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.lowerMultiplicity.{u} (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard.{u} carrier b)) (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.lowerMultiplicity.{u} b) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.upperMultiplicity.{u} (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard.{u} carrier b)) (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.upperMultiplicity.{u} b) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.disjointnessClass.{u} (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard.{u} carrier b)) (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.disjointnessClass.{u} b) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.temporalPhase.{u} (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard.{u} carrier b)) (TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.temporalPhase.{u} b)",
      "lean_type_normal_sha256": "d5887c6dd2de4149865c017c3164cdd25608e46aa4b6c1ff7a35e0592e4f962e",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 396,
        "line_end": 411,
        "excerpt_sha256": "45db8709355bb22c7abd306822027a5c963a8cfabb9752b0d6e70831d0e90e35"
      },
      "paper_source_normal": "The exact \\textsc{rule-012} statement is four finite Boolean-list equations. For a carrier list $C$, predicates $p,d:C\\to\\mathbb B$, and Boolean $r$, \\begin{align*} (\\exists_C p)\\land r&=\\exists_C(\\lambda x.\\,p(x)\\land r),& (\\forall_C p)\\lor r&=\\forall_C(\\lambda x.\\,p(x)\\lor r),\\\\ \\exists_{\\operatorname{filter}(d,C)}p &=\\exists_C(\\lambda x.\\,d(x)\\land p(x)),& \\forall_{\\operatorname{filter}(d,C)}p &=\\forall_C(\\lambda x.\\,\\neg d(x)\\lor p(x)). \\end{align*} Its binding-tuple operation changes only the primitive carrier and preserves the quantifier, lower and upper multiplicities, disjointness class, and phase fields. Fresh-variable conditions, general AST free-variable preservation, cardinality lowering, sums, and comprehensions are not conclusions of this claim.",
      "paper_source_normal_sha256": "a85297b7fcff2f72fad41060c705ec7fdce1ea3d9bc4cc16103e86a853444747",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "carrier",
          "type": "List.{u} α"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "domain",
          "type": "α → Bool"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "matrix",
          "type": "α → Bool"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "r",
          "type": "Bool"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "b",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.{u} α"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule013_descriptorCertifiedBlockPermutation",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-013",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 45,
          "line": 1050
        },
        "selection_end": {
          "column": 54,
          "line": 1044
        },
        "selection_start": {
          "column": 8,
          "line": 1044
        },
        "start": {
          "column": 0,
          "line": 1042
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "n",
          "type": "Nat"
        },
        {
          "binder_info": "explicit",
          "name": "β",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n"
        },
        {
          "binder_info": "explicit",
          "name": "π",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.DescriptorAutomorphism β"
        },
        {
          "binder_info": "implicit",
          "name": "α",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "environment",
          "type": "Fin n → α"
        },
        {
          "binder_info": "explicit",
          "name": "i",
          "type": "Fin n"
        }
      ],
      "type": "∀ {n : Nat} (β : TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n)\n  (π : TypedSlottedEGraphsPaper.ProfileRules.DescriptorAutomorphism β) {α : Type u} (environment : Fin n → α)\n  (i : Fin n),\n  Membership.mem.{0, 0} (TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor.automorphisms β) (Subtype.val.{1} π) ∧\n    Eq.{u + 1}\n      (environment\n        (TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.invFun (Subtype.val.{1} π)\n          (TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.toFun (Subtype.val.{1} π) i)))\n      (environment i)",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "Fin",
        "Iff.mpr",
        "List",
        "List.instMembership",
        "Membership.mem",
        "Nat",
        "Subtype.property",
        "Subtype.val",
        "TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor",
        "TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor.automorphisms",
        "TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor.certifies",
        "TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor.exactGroup",
        "TypedSlottedEGraphsPaper.ProfileRules.DescriptorAutomorphism",
        "TypedSlottedEGraphsPaper.ProfileRules.FinRenaming",
        "TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.invFun",
        "TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.leftInverse",
        "TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.toFun",
        "congrArg"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {n : Nat} (β : TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n) (π : TypedSlottedEGraphsPaper.ProfileRules.DescriptorAutomorphism β) {α : Type u} (environment : Fin n → α) (i : Fin n), Membership.mem.{0, 0} (TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor.automorphisms β) (Subtype.val.{1} π) ∧ Eq.{u + 1} (environment (TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.invFun (Subtype.val.{1} π) (TypedSlottedEGraphsPaper.ProfileRules.FinRenaming.toFun (Subtype.val.{1} π) i))) (environment i)",
      "lean_type_normal_sha256": "8311fcd5da4f3728a52333c921289789d23c901ca5daf6fe5d8122091c86609e",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 413,
        "line_end": 423,
        "excerpt_sha256": "27b460e56fc1c7f9d89305be898dea7770da062dffd3c3fe09234119f91baceb"
      },
      "paper_source_normal": "For \\textsc{rule-013}, an accepted finite permutation is packaged with a proof that the supplied binder descriptor certifies it. The theorem proves that it occurs in the descriptor's supplied automorphism list and that, for every environment coordinate $i$, \\[ \\mathit{env}\\bigl(\\pi^{-1}(\\pi(i))\\bigr)=\\mathit{env}(i). \\] It does not establish semantic preservation of a quantified Alloy body or preservation of additional descriptor metadata; those are separate refinement obligations.",
      "paper_source_normal_sha256": "f6917ba6d95302afae9858b0b7a8285d5b2569ecf566eb46db721fcd3cb761b3",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "β",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "π",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.DescriptorAutomorphism β"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "environment",
          "type": "Fin n → α"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "i",
          "type": "Fin n"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-014",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 20,
          "line": 1126
        },
        "selection_end": {
          "column": 46,
          "line": 1105
        },
        "selection_start": {
          "column": 8,
          "line": 1105
        },
        "start": {
          "column": 0,
          "line": 1102
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "profile",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile"
        }
      ],
      "type": "∀ (profile : TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile),\n  Eq.{1}\n      (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n        TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.boolAnd)\n      { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := Bool.true,\n        siblingIdempotent := Bool.true, recursivelyFlat := Bool.true } ∧\n    Eq.{1}\n        (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n          TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.boolOr)\n        { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := Bool.true,\n          siblingIdempotent := Bool.true, recursivelyFlat := Bool.true } ∧\n      Eq.{1}\n          (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n            TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalUnion)\n          { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := Bool.true,\n            siblingIdempotent := Bool.true, recursivelyFlat := Bool.true } ∧\n        Eq.{1}\n            (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n              TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalIntersection)\n            { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := Bool.true,\n              siblingIdempotent := Bool.true, recursivelyFlat := Bool.true } ∧\n          Eq.{1}\n              (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalJoin)\n              { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryPositional,\n                siblingCommutative := Bool.false, siblingIdempotent := Bool.false, recursivelyFlat := Bool.false } ∧\n            Eq.{1}\n                (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                  TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalProduct)\n                { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryPositional,\n                  siblingCommutative := Bool.false, siblingIdempotent := Bool.false, recursivelyFlat := Bool.false } ∧\n              Eq.{1}\n                  (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                    TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.equality)\n                  { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryCommutative,\n                    siblingCommutative := Bool.true, siblingIdempotent := Bool.false, recursivelyFlat := Bool.false } ∧\n                Eq.{1}\n                    (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                      TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.inequality)\n                    { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryCommutative,\n                      siblingCommutative := Bool.true, siblingIdempotent := Bool.false,\n                      recursivelyFlat := Bool.false } ∧\n                  Eq.{1}\n                      (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                        TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.biconditional)\n                      { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryCommutative,\n                        siblingCommutative := Bool.true, siblingIdempotent := Bool.false,\n                        recursivelyFlat := Bool.false } ∧\n                    (∀ (arity : Nat),\n                        Eq.{1}\n                          (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                            (TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.disjoint arity))\n                          { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.nonflatBag,\n                            siblingCommutative := Bool.true, siblingIdempotent := Bool.false,\n                            recursivelyFlat := Bool.false }) ∧\n                      (∀ (callee arity : Nat),\n                          Eq.{1}\n                            (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                              (TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.call callee arity))\n                            { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.positional arity,\n                              siblingCommutative := Bool.false, siblingIdempotent := Bool.false,\n                              recursivelyFlat := Bool.false }) ∧\n                        ∀ (arity : Nat),\n                          Eq.{1}\n                            (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                              (TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.totalOrder arity))\n                            { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.positional arity,\n                              siblingCommutative := Bool.false, siblingIdempotent := Bool.false,\n                              recursivelyFlat := Bool.false }",
      "used_constants": [
        "And",
        "Bool.false",
        "Bool.true",
        "Eq",
        "Eq.trans",
        "Nat",
        "True",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.biconditional",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.boolAnd",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.boolOr",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.call",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.disjoint",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.equality",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.inequality",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalIntersection",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalJoin",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalProduct",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalUnion",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.totalOrder",
        "TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile",
        "TypedSlottedEGraphsPaper.ProfileRules.OperatorLaw",
        "TypedSlottedEGraphsPaper.ProfileRules.OperatorLaw.mk",
        "TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryCommutative",
        "TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryPositional",
        "TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.nonflatBag",
        "TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.positional",
        "TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus",
        "TypedSlottedEGraphsPaper.ProfileRules.operatorLaw",
        "and_self",
        "congr",
        "congrArg",
        "eq_self",
        "forall_congr",
        "implies_true",
        "of_eq_true"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ (profile : TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.boolAnd) { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := Bool.true, siblingIdempotent := Bool.true, recursivelyFlat := Bool.true } ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.boolOr) { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := Bool.true, siblingIdempotent := Bool.true, recursivelyFlat := Bool.true } ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalUnion) { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := Bool.true, siblingIdempotent := Bool.true, recursivelyFlat := Bool.true } ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalIntersection) { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := Bool.true, siblingIdempotent := Bool.true, recursivelyFlat := Bool.true } ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalJoin) { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryPositional, siblingCommutative := Bool.false, siblingIdempotent := Bool.false, recursivelyFlat := Bool.false } ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalProduct) { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryPositional, siblingCommutative := Bool.false, siblingIdempotent := Bool.false, recursivelyFlat := Bool.false } ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.equality) { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryCommutative, siblingCommutative := Bool.true, siblingIdempotent := Bool.false, recursivelyFlat := Bool.false } ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.inequality) { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryCommutative, siblingCommutative := Bool.true, siblingIdempotent := Bool.false, recursivelyFlat := Bool.false } ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.biconditional) { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryCommutative, siblingCommutative := Bool.true, siblingIdempotent := Bool.false, recursivelyFlat := Bool.false } ∧ (∀ (arity : Nat), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile (TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.disjoint arity)) { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.nonflatBag, siblingCommutative := Bool.true, siblingIdempotent := Bool.false, recursivelyFlat := Bool.false }) ∧ (∀ (callee arity : Nat), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile (TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.call callee arity)) { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.positional arity, siblingCommutative := Bool.false, siblingIdempotent := Bool.false, recursivelyFlat := Bool.false }) ∧ ∀ (arity : Nat), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile (TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.totalOrder arity)) { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.positional arity, siblingCommutative := Bool.false, siblingIdempotent := Bool.false, recursivelyFlat := Bool.false }",
      "lean_type_normal_sha256": "25686b4f140e5ad3c7189af92f2d62e54a7ffc1000dc319265801e23f021cb1d",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 427,
        "line_end": 461,
        "excerpt_sha256": "dc4f3c0d4b263603af5771673ecae098d052a3b930c6be3e9188bb3194c73fc0"
      },
      "paper_source_normal": "For \\textsc{rule-014}, Table~\\ref{tab:operator-laws} is exactly the finite $\\operatorname{operatorLaw}$ lookup table. Its three Boolean columns are policy flags, not semantic certificates. In particular, the theorem proves the noninteger lookup equations; the integer row belongs to \\textsc{rule-015}. Neither theorem derives a source-level law merely from a flag. \\begin{table}[t] \\centering \\footnotesize \\caption{Formal carrier assignments and policy flags.} \\label{tab:operator-laws} \\setlength{\\tabcolsep}{4pt} \\begin{tabular}{p{0.25\\linewidth}p{0.20\\linewidth}p{0.22\\linewidth}p{0.17\\linewidth}} \\hline Formal operator & Carrier & C/I flags & Flat flag\\\\ \\hline $\\mathsf{boolAnd},\\mathsf{boolOr}$ & $\\mathsf{setPlus}$ & true/true & true\\\\ $\\mathsf{relationalUnion}$,\\newline $\\mathsf{relationalIntersection}$ & $\\mathsf{setPlus}$ & true/true & true\\\\ $\\mathsf{integerAddition}$,\\newline $\\mathsf{integerMultiplication}$ & $\\mathsf{bagPlus}$ & true/false & profile-dependent\\\\ $\\mathsf{relationalJoin}$,\\newline $\\mathsf{relationalProduct}$ & $\\mathsf{fixedBinary}\\allowbreak\\mathsf{Positional}$ & false/false & false\\\\ $\\mathsf{equality},\\mathsf{inequality}$,\\newline $\\mathsf{biconditional}$ & $\\mathsf{fixedBinary}\\allowbreak\\mathsf{Commutative}$ & true/false & false\\\\ $\\mathsf{disjoint}(k)$ & $\\mathsf{nonflatBag}$ & true/false & false\\\\ $\\mathsf{call}(g,k)$ & $\\mathsf{positional}(k)$ & false/false & false\\\\ $\\mathsf{totalOrder}(k)$ & $\\mathsf{positional}(k)$ & false/false & false\\\\ \\hline \\end{tabular} \\end{table} The disjoint, call, and total-order equations are quantified over their natural number arities (and, for calls, the callee identifier). Whether the Java frontend enforces source arities and whether a policy flag is backed by the required endpoint certificates are separate artifact checks. No additional role-sensitive-list or dependent-chain row is covered by \\textsc{rule-014}.",
      "paper_source_normal_sha256": "01364b1eb5d13540d1959275a39736095646054e8f545a666381ffda02fb2a36",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "profile",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule015_modularIntegerACProfile",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-015",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 23,
          "line": 1143
        },
        "selection_end": {
          "column": 42,
          "line": 1131
        },
        "selection_start": {
          "column": 8,
          "line": 1131
        },
        "start": {
          "column": 0,
          "line": 1128
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "width",
          "type": "Nat"
        },
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "Fin (HPow.hPow.{0, 0, 0} 2 width)"
        },
        {
          "binder_info": "explicit",
          "name": "b",
          "type": "Fin (HPow.hPow.{0, 0, 0} 2 width)"
        },
        {
          "binder_info": "explicit",
          "name": "c",
          "type": "Fin (HPow.hPow.{0, 0, 0} 2 width)"
        }
      ],
      "type": "∀ (width : Nat) (a b c : Fin (HPow.hPow.{0, 0, 0} 2 width)),\n  Eq.{1} (HAdd.hAdd.{0, 0, 0} (HAdd.hAdd.{0, 0, 0} a b) c) (HAdd.hAdd.{0, 0, 0} a (HAdd.hAdd.{0, 0, 0} b c)) ∧\n    Eq.{1} (HAdd.hAdd.{0, 0, 0} a b) (HAdd.hAdd.{0, 0, 0} b a) ∧\n      Eq.{1} (HMul.hMul.{0, 0, 0} (HMul.hMul.{0, 0, 0} a b) c) (HMul.hMul.{0, 0, 0} a (HMul.hMul.{0, 0, 0} b c)) ∧\n        Eq.{1} (HMul.hMul.{0, 0, 0} a b) (HMul.hMul.{0, 0, 0} b a) ∧\n          Eq.{1}\n              (TypedSlottedEGraphsPaper.ProfileRules.OperatorLaw.recursivelyFlat\n                (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw\n                  TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.modularBounded\n                  TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerAddition))\n              Bool.true ∧\n            Eq.{1}\n                (TypedSlottedEGraphsPaper.ProfileRules.OperatorLaw.recursivelyFlat\n                  (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw\n                    TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.modularBounded\n                    TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerMultiplication))\n                Bool.true ∧\n              Eq.{1}\n                  (TypedSlottedEGraphsPaper.ProfileRules.OperatorLaw.recursivelyFlat\n                    (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw\n                      TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.overflowForbidding\n                      TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerAddition))\n                  Bool.false ∧\n                Eq.{1}\n                  (TypedSlottedEGraphsPaper.ProfileRules.OperatorLaw.recursivelyFlat\n                    (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw\n                      TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.overflowForbidding\n                      TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerMultiplication))\n                  Bool.false",
      "used_constants": [
        "And",
        "And.intro",
        "Bool",
        "Bool.false",
        "Bool.true",
        "Eq",
        "Fin",
        "Fin.instAdd",
        "Fin.instMul",
        "HAdd.hAdd",
        "HMul.hMul",
        "HPow.hPow",
        "Lean.Grind.Fin.add_assoc",
        "Lean.Grind.Fin.add_comm",
        "Lean.Grind.Fin.mul_assoc",
        "Lean.Grind.Fin.mul_comm",
        "Nat",
        "OfNat.ofNat",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerAddition",
        "TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerMultiplication",
        "TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.modularBounded",
        "TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.overflowForbidding",
        "TypedSlottedEGraphsPaper.ProfileRules.OperatorLaw.recursivelyFlat",
        "TypedSlottedEGraphsPaper.ProfileRules.operatorLaw",
        "instHAdd",
        "instHMul",
        "instHPow",
        "instNatPowNat",
        "instOfNatNat",
        "instPowNat",
        "rfl"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ (width : Nat) (a b c : Fin (HPow.hPow.{0, 0, 0} 2 width)), Eq.{1} (HAdd.hAdd.{0, 0, 0} (HAdd.hAdd.{0, 0, 0} a b) c) (HAdd.hAdd.{0, 0, 0} a (HAdd.hAdd.{0, 0, 0} b c)) ∧ Eq.{1} (HAdd.hAdd.{0, 0, 0} a b) (HAdd.hAdd.{0, 0, 0} b a) ∧ Eq.{1} (HMul.hMul.{0, 0, 0} (HMul.hMul.{0, 0, 0} a b) c) (HMul.hMul.{0, 0, 0} a (HMul.hMul.{0, 0, 0} b c)) ∧ Eq.{1} (HMul.hMul.{0, 0, 0} a b) (HMul.hMul.{0, 0, 0} b a) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.OperatorLaw.recursivelyFlat (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.modularBounded TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerAddition)) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.OperatorLaw.recursivelyFlat (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.modularBounded TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerMultiplication)) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.OperatorLaw.recursivelyFlat (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.overflowForbidding TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerAddition)) Bool.false ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.OperatorLaw.recursivelyFlat (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.overflowForbidding TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerMultiplication)) Bool.false",
      "lean_type_normal_sha256": "ea0b3f80d06446dc1d1e17e5af03603a6d5178baede70b8d4d5833d72f28b63f",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 463,
        "line_end": 466,
        "excerpt_sha256": "90c6d16f3a2402c84c626902c98414fe825b6f1cd45b83d0cb33de5aca216633"
      },
      "paper_source_normal": "The exact \\textsc{rule-015} model uses $\\operatorname{Fin}(2^w)$. Its addition and multiplication are proved associative and commutative; the modular profile has both flat flags set, and the overflow-forbidding profile has both cleared.",
      "paper_source_normal_sha256": "544af1e7bd6336e39202a8a1162e86b9e5a512d3ed695e0866d2dacc4672f807",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "width",
          "type": "Nat"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "a",
          "type": "Fin (HPow.hPow.{0, 0, 0} 2 width)"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "b",
          "type": "Fin (HPow.hPow.{0, 0, 0} 2 width)"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "c",
          "type": "Fin (HPow.hPow.{0, 0, 0} 2 width)"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule016_booleanLocalSaturation",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-016",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 69,
          "line": 1219
        },
        "selection_end": {
          "column": 41,
          "line": 1196
        },
        "selection_start": {
          "column": 8,
          "line": 1196
        },
        "start": {
          "column": 0,
          "line": 1194
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "Bool"
        },
        {
          "binder_info": "explicit",
          "name": "xs",
          "type": "List.{0} Bool"
        }
      ],
      "type": "∀ (a : Bool) (xs : List.{0} Bool),\n  Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.band a a) a ∧\n    Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bor a a) a ∧\n      Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.band a Bool.true) a ∧\n        Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bor a Bool.false) a ∧\n          Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.band a Bool.false) Bool.false ∧\n            Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bor a Bool.true) Bool.true ∧\n              Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.band a (TypedSlottedEGraphsPaper.ProfileRules.bnot a))\n                  Bool.false ∧\n                Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bor a (TypedSlottedEGraphsPaper.ProfileRules.bnot a))\n                    Bool.true ∧\n                  Ne.{1}\n                      (TypedSlottedEGraphsPaper.ProfileRules.storedPortArity.{0}\n                        (TypedSlottedEGraphsPaper.ProfileRules.packNonemptyOrConstant.{0} Bool.true xs))\n                      (Option.some.{0} 0) ∧\n                    Ne.{1}\n                      (TypedSlottedEGraphsPaper.ProfileRules.storedPortArity.{0}\n                        (TypedSlottedEGraphsPaper.ProfileRules.packNonemptyOrConstant.{0} Bool.false xs))\n                      (Option.some.{0} 0)",
      "used_constants": [
        "And",
        "And.intro",
        "Bool",
        "Bool.casesOn",
        "Bool.false",
        "Bool.true",
        "Eq",
        "Eq.ndrec",
        "Eq.refl",
        "Eq.symm",
        "List",
        "Nat",
        "Ne",
        "OfNat.ofNat",
        "Option",
        "Option.some",
        "TypedSlottedEGraphsPaper.ProfileRules.band",
        "TypedSlottedEGraphsPaper.ProfileRules.bnot",
        "TypedSlottedEGraphsPaper.ProfileRules.bor",
        "TypedSlottedEGraphsPaper.ProfileRules.packNonemptyOrConstant",
        "TypedSlottedEGraphsPaper.ProfileRules.packedPortNeverEmpty",
        "TypedSlottedEGraphsPaper.ProfileRules.storedPortArity",
        "instOfNatNat"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ (a : Bool) (xs : List.{0} Bool), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.band a a) a ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bor a a) a ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.band a Bool.true) a ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bor a Bool.false) a ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.band a Bool.false) Bool.false ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bor a Bool.true) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.band a (TypedSlottedEGraphsPaper.ProfileRules.bnot a)) Bool.false ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bor a (TypedSlottedEGraphsPaper.ProfileRules.bnot a)) Bool.true ∧ Ne.{1} (TypedSlottedEGraphsPaper.ProfileRules.storedPortArity.{0} (TypedSlottedEGraphsPaper.ProfileRules.packNonemptyOrConstant.{0} Bool.true xs)) (Option.some.{0} 0) ∧ Ne.{1} (TypedSlottedEGraphsPaper.ProfileRules.storedPortArity.{0} (TypedSlottedEGraphsPaper.ProfileRules.packNonemptyOrConstant.{0} Bool.false xs)) (Option.some.{0} 0)",
      "lean_type_normal_sha256": "b50412922c9523df436ae0c53573f93d3bc6b1a120184bae570c56c6b3b5166c",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 482,
        "line_end": 495,
        "excerpt_sha256": "3a8f8f27b93a1704bfb7cda1cd5c298d68b148c231a5fcdb1f7d1df5e2826c7f"
      },
      "paper_source_normal": "The Boolean identities, annihilators, and complements are \\begin{align*} A\\land A&\\longrightarrow A,& A\\lor A&\\longrightarrow A,\\\\ A\\land\\top&\\longrightarrow A,& A\\lor\\bot&\\longrightarrow A,\\\\ A\\land\\bot&\\longrightarrow\\bot,& A\\lor\\top&\\longrightarrow\\top,\\\\ A\\land\\neg A&\\longrightarrow\\bot,& A\\lor\\neg A&\\longrightarrow\\top. \\end{align*} These eight \\textsc{rule-016} identities are Boolean equations. The associated formal smart constructor returns a constant on an empty input list, the child on a singleton, and a nonempty-port record otherwise; its stored-port arity can never be $0$. No theorem here connects that datatype to a frontend $\\texttt{Set}^+$ node or to an emitted unit certificate.",
      "paper_source_normal_sha256": "785130e0e345500fc4fcd97d74f4b9d2c2c3fa330d93e04786dd77ba295243f4",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "a",
          "type": "Bool"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "xs",
          "type": "List.{0} Bool"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule017_atomicComplementSaturation",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-017",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 65,
          "line": 1251
        },
        "selection_end": {
          "column": 45,
          "line": 1242
        },
        "selection_start": {
          "column": 8,
          "line": 1242
        },
        "start": {
          "column": 0,
          "line": 1240
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Atom",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "valuation",
          "type": "Atom → Bool"
        },
        {
          "binder_info": "explicit",
          "name": "l",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.AtomicLiteral.{u} Atom"
        }
      ],
      "type": "∀ {Atom : Type u} (valuation : Atom → Bool) (l : TypedSlottedEGraphsPaper.ProfileRules.AtomicLiteral.{u} Atom),\n  Eq.{1}\n      (TypedSlottedEGraphsPaper.ProfileRules.band (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral.{u} valuation l)\n        (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral.{u} valuation\n          (TypedSlottedEGraphsPaper.ProfileRules.complementLiteral.{u} l)))\n      Bool.false ∧\n    Eq.{1}\n      (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral.{u} valuation l)\n        (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral.{u} valuation\n          (TypedSlottedEGraphsPaper.ProfileRules.complementLiteral.{u} l)))\n      Bool.true",
      "used_constants": [
        "And",
        "Bool",
        "Bool.casesOn",
        "Bool.false",
        "Bool.true",
        "Eq",
        "Eq.ndrec",
        "Eq.refl",
        "Eq.symm",
        "Eq.trans",
        "True",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicLiteral",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicLiteral.casesOn",
        "TypedSlottedEGraphsPaper.ProfileRules.AtomicLiteral.mk",
        "TypedSlottedEGraphsPaper.ProfileRules.LiteralPolarity",
        "TypedSlottedEGraphsPaper.ProfileRules.LiteralPolarity.casesOn",
        "TypedSlottedEGraphsPaper.ProfileRules.LiteralPolarity.negative",
        "TypedSlottedEGraphsPaper.ProfileRules.LiteralPolarity.positive",
        "TypedSlottedEGraphsPaper.ProfileRules.band",
        "TypedSlottedEGraphsPaper.ProfileRules.band.match_1",
        "TypedSlottedEGraphsPaper.ProfileRules.bnot.match_1",
        "TypedSlottedEGraphsPaper.ProfileRules.bor",
        "TypedSlottedEGraphsPaper.ProfileRules.complementLiteral",
        "TypedSlottedEGraphsPaper.ProfileRules.evalLiteral",
        "Unit",
        "and_self",
        "congr",
        "congrArg",
        "congrFun'",
        "eq_self",
        "of_eq_true"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {Atom : Type u} (valuation : Atom → Bool) (l : TypedSlottedEGraphsPaper.ProfileRules.AtomicLiteral.{u} Atom), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.band (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral.{u} valuation l) (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral.{u} valuation (TypedSlottedEGraphsPaper.ProfileRules.complementLiteral.{u} l))) Bool.false ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral.{u} valuation l) (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral.{u} valuation (TypedSlottedEGraphsPaper.ProfileRules.complementLiteral.{u} l))) Bool.true",
      "lean_type_normal_sha256": "7ae8cefb78c718b99ab5c2fe1896253c4f63d13dbbb5aec4ef86c8a8c52d4739",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 497,
        "line_end": 507,
        "excerpt_sha256": "9b46977a1ac1811da1fa4d65297fe8fe694ebf42177cf102d87a96a4c4a25931"
      },
      "paper_source_normal": "For \\textsc{rule-017}, an atomic literal consists only of an arbitrary atom and a positive/negative polarity. Complement flips the polarity while retaining the same atom, and for any Boolean valuation \\[ \\ell\\land\\overline\\ell=\\bot, \\qquad \\ell\\lor\\overline\\ell=\\top. \\] Recognizing concrete operator duals and equal canonical e-class invocations is an implementation premise, not a conclusion of this theorem.",
      "paper_source_normal_sha256": "53d9f3b56f6e383d49498b5de5dfeab01c9c9ee1559137835a705bd70724bd45",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "valuation",
          "type": "Atom → Bool"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "l",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.AtomicLiteral.{u} Atom"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule018_relationalLocalSaturation",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-018",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 57,
          "line": 1278
        },
        "selection_end": {
          "column": 44,
          "line": 1265
        },
        "selection_start": {
          "column": 8,
          "line": 1265
        },
        "start": {
          "column": 0,
          "line": 1261
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "α",
          "type": "Type u"
        },
        {
          "binder_info": "explicit",
          "name": "x",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.RelSet.{u} α"
        },
        {
          "binder_info": "explicit",
          "name": "r",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.RelSet.{u} α"
        },
        {
          "binder_info": "explicit",
          "name": "hx",
          "type": "Exists.{u + 1} fun a => x a"
        }
      ],
      "type": "∀ {α : Type u} (x r : TypedSlottedEGraphsPaper.ProfileRules.RelSet.{u} α),\n  (Exists.{u + 1} fun a => x a) →\n    ¬TypedSlottedEGraphsPaper.ProfileRules.relSubset.{u} x TypedSlottedEGraphsPaper.ProfileRules.relEmpty.{u} ∧\n      TypedSlottedEGraphsPaper.ProfileRules.relSubset.{u} x TypedSlottedEGraphsPaper.ProfileRules.relUniv.{u} ∧\n        (∀ (a : α),\n            TypedSlottedEGraphsPaper.ProfileRules.relUnion.{u} r TypedSlottedEGraphsPaper.ProfileRules.relEmpty.{u} a ↔\n              r a) ∧\n          (∀ (a : α),\n              TypedSlottedEGraphsPaper.ProfileRules.relInter.{u} r TypedSlottedEGraphsPaper.ProfileRules.relEmpty.{u}\n                  a ↔\n                TypedSlottedEGraphsPaper.ProfileRules.relEmpty.{u} a) ∧\n            (∀ (a : α), TypedSlottedEGraphsPaper.ProfileRules.relUnion.{u} r r a ↔ r a) ∧\n              (∀ (a : α), TypedSlottedEGraphsPaper.ProfileRules.relInter.{u} r r a ↔ r a) ∧\n                TypedSlottedEGraphsPaper.ProfileRules.relSubset.{u} TypedSlottedEGraphsPaper.ProfileRules.relEmpty.{u}\n                  TypedSlottedEGraphsPaper.ProfileRules.relEmpty.{u}",
      "used_constants": [
        "And",
        "And.intro",
        "Eq.trans",
        "Exists",
        "Exists.casesOn",
        "False",
        "Iff",
        "Not",
        "True",
        "TypedSlottedEGraphsPaper.ProfileRules.RelSet",
        "TypedSlottedEGraphsPaper.ProfileRules.relEmpty",
        "TypedSlottedEGraphsPaper.ProfileRules.relInter",
        "TypedSlottedEGraphsPaper.ProfileRules.relSubset",
        "TypedSlottedEGraphsPaper.ProfileRules.relUnion",
        "TypedSlottedEGraphsPaper.ProfileRules.relUniv",
        "and_false",
        "and_self",
        "congr",
        "congrArg",
        "congrFun'",
        "forall_congr",
        "iff_self",
        "imp_self._simp_1",
        "implies_true",
        "of_eq_true",
        "or_false",
        "or_self"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {α : Type u} (x r : TypedSlottedEGraphsPaper.ProfileRules.RelSet.{u} α), (Exists.{u + 1} fun a => x a) → ¬TypedSlottedEGraphsPaper.ProfileRules.relSubset.{u} x TypedSlottedEGraphsPaper.ProfileRules.relEmpty.{u} ∧ TypedSlottedEGraphsPaper.ProfileRules.relSubset.{u} x TypedSlottedEGraphsPaper.ProfileRules.relUniv.{u} ∧ (∀ (a : α), TypedSlottedEGraphsPaper.ProfileRules.relUnion.{u} r TypedSlottedEGraphsPaper.ProfileRules.relEmpty.{u} a ↔ r a) ∧ (∀ (a : α), TypedSlottedEGraphsPaper.ProfileRules.relInter.{u} r TypedSlottedEGraphsPaper.ProfileRules.relEmpty.{u} a ↔ TypedSlottedEGraphsPaper.ProfileRules.relEmpty.{u} a) ∧ (∀ (a : α), TypedSlottedEGraphsPaper.ProfileRules.relUnion.{u} r r a ↔ r a) ∧ (∀ (a : α), TypedSlottedEGraphsPaper.ProfileRules.relInter.{u} r r a ↔ r a) ∧ TypedSlottedEGraphsPaper.ProfileRules.relSubset.{u} TypedSlottedEGraphsPaper.ProfileRules.relEmpty.{u} TypedSlottedEGraphsPaper.ProfileRules.relEmpty.{u}",
      "lean_type_normal_sha256": "4678e3652803f5e5fbd3cd63f78504063fe64fe7228a38cdbe00246c24325d14",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 509,
        "line_end": 523,
        "excerpt_sha256": "c8e101434516b08f6b5d33c5b8a46c941f96a31d36effeabcc380ebd5bb5db26"
      },
      "paper_source_normal": "For \\textsc{rule-018}, relations are abstract predicates $\\alpha\\to\\mathsf{Prop}$. Given a witness that $x$ is nonempty, the theorem proves pointwise \\begin{align*} x\\in\\mathsf{none}&\\longrightarrow\\bot,& x\\in\\mathsf{univ}&\\longrightarrow\\top,\\\\ R+\\mathsf{none}&\\longrightarrow R,& R\\mathbin{\\&}\\mathsf{none}&\\longrightarrow\\mathsf{none},\\\\ R+R&\\longrightarrow R,& R\\mathbin{\\&}R&\\longrightarrow R. \\end{align*} and also that the empty predicate is a subset of itself. This theorem contains no typed Alloy AST, multiplicity analysis, ACI-port inference, or Java rewrite claim.",
      "paper_source_normal_sha256": "99a84c10ee26478938e7490360154f9aec8c920e0b2c9d7e2ffbab3a61c5accd",
      "explicit_telescope": [
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "x",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.RelSet.{u} α"
        },
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "r",
          "type": "TypedSlottedEGraphsPaper.ProfileRules.RelSet.{u} α"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "hx",
          "type": "Exists.{u + 1} fun a => x a"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule019_implicationLocalSaturation",
      "declaration_kind": "theorem",
      "formal_id": "TSG-RULE-019",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 32,
          "line": 1288
        },
        "selection_end": {
          "column": 45,
          "line": 1282
        },
        "selection_start": {
          "column": 8,
          "line": 1282
        },
        "start": {
          "column": 0,
          "line": 1280
        }
      },
      "telescope": [
        {
          "binder_info": "explicit",
          "name": "a",
          "type": "Bool"
        },
        {
          "binder_info": "explicit",
          "name": "b",
          "type": "Bool"
        }
      ],
      "type": "∀ (a b : Bool),\n  Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bimp Bool.false a) Bool.true ∧\n    Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bimp Bool.true a) a ∧\n      Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bimp a Bool.true) Bool.true ∧\n        Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bimp a Bool.false)\n            (TypedSlottedEGraphsPaper.ProfileRules.bnot a) ∧\n          Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bimp a b)\n            (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot a) b)",
      "used_constants": [
        "And",
        "Bool",
        "Bool.casesOn",
        "Bool.false",
        "Bool.true",
        "Decidable.decide",
        "Eq",
        "Eq.ndrec",
        "Eq.refl",
        "Eq.symm",
        "TypedSlottedEGraphsPaper.ProfileRules.bimp",
        "TypedSlottedEGraphsPaper.ProfileRules.bnot",
        "TypedSlottedEGraphsPaper.ProfileRules.bor",
        "id",
        "instDecidableAnd",
        "instDecidableEqBool",
        "of_decide_eq_true"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ (a b : Bool), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bimp Bool.false a) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bimp Bool.true a) a ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bimp a Bool.true) Bool.true ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bimp a Bool.false) (TypedSlottedEGraphsPaper.ProfileRules.bnot a) ∧ Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.bimp a b) (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot a) b)",
      "lean_type_normal_sha256": "3b69f4a9002a565d91abcde900132904113769fe8d9a3ab40ee0b16bc24eac4c",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 525,
        "line_end": 534,
        "excerpt_sha256": "47073aa71fee51b687a5e155552f565ea00bf1a6937d67beb355463d6a5552eb"
      },
      "paper_source_normal": "Finally, \\textsc{rule-019} proves the Boolean identities \\begin{align*} \\bot\\Rightarrow A&\\longrightarrow\\top,& \\top\\Rightarrow A&\\longrightarrow A,\\\\ A\\Rightarrow\\top&\\longrightarrow\\top,& A\\Rightarrow\\bot&\\longrightarrow\\neg A, \\end{align*} and the Boolean equality $A\\Rightarrow B=\\neg A\\lor B$. Stage placement and Java saturation behavior are outside this equality theorem.",
      "paper_source_normal_sha256": "6c4803afe0f110ab9b6ce164645aacb9b7b48368bdf39db4edd47d2fccccf3af",
      "explicit_telescope": [
        {
          "index": 1,
          "binder_info": "explicit",
          "name": "a",
          "type": "Bool"
        },
        {
          "index": 2,
          "binder_info": "explicit",
          "name": "b",
          "type": "Bool"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgScope001_zeroCanonicalDistanceBoundary",
      "declaration_kind": "theorem",
      "formal_id": "TSG-SCOPE-001",
      "module": "TypedSlottedEGraphsPaper.ProfileRules",
      "range": {
        "end": {
          "column": 51,
          "line": 1311
        },
        "selection_end": {
          "column": 49,
          "line": 1303
        },
        "selection_start": {
          "column": 8,
          "line": 1303
        },
        "start": {
          "column": 0,
          "line": 1299
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "α",
          "type": "Type u"
        },
        {
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} α"
        },
        {
          "binder_info": "explicit",
          "name": "decEq",
          "type": "DecidableEq.{u + 1} α"
        },
        {
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.{u} α"
        },
        {
          "binder_info": "explicit",
          "name": "x",
          "type": "α"
        },
        {
          "binder_info": "explicit",
          "name": "y",
          "type": "α"
        }
      ],
      "type": "∀ {α : Type u} [inst : Std.LinearOrderPackage.{u} α] (decEq : DecidableEq.{u + 1} α)\n  (P : TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.{u} α) (x y : α),\n  Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.canonicalDistance.{u} decEq P x y) 0 ↔\n    TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.relation.{u} P x y",
      "used_constants": [
        "Decidable",
        "Decidable.casesOn",
        "Decidable.isFalse",
        "Decidable.isTrue",
        "DecidableEq",
        "Eq",
        "Eq.mpr",
        "Eq.ndrec",
        "Eq.refl",
        "Eq.symm",
        "Eq.trans",
        "False",
        "Iff",
        "Nat",
        "Nat.succ_ne_self._simp_1",
        "Not",
        "OfNat.ofNat",
        "Std.LinearOrderPackage",
        "True",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.normal_eq_normal_iff",
        "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.relation",
        "TypedSlottedEGraphsPaper.ProfileRules.canonicalDistance",
        "TypedSlottedEGraphsPaper.ProfileRules.canonicalDistance.match_1",
        "congr",
        "congrArg",
        "congrFun'",
        "eq_false",
        "eq_self",
        "id",
        "iff_self",
        "instOfNatNat",
        "of_eq_true",
        "propext"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_type_normal": "∀ {α : Type u} [inst : Std.LinearOrderPackage.{u} α] (decEq : DecidableEq.{u + 1} α) (P : TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.{u} α) (x y : α), Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.canonicalDistance.{u} decEq P x y) 0 ↔ TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.relation.{u} P x y",
      "lean_type_normal_sha256": "6930ff85efb3dead42974a1da5c68c71ab33bad0a0eee5dd3600c6abd81cf731",
      "paper_source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 538,
        "line_end": 549,
        "excerpt_sha256": "c42754a2251ec5728f52b68f74db0e5aab2c2494bd256dbf435b3a3a359f4a4f"
      },
      "paper_source_normal": "The exact \\textsc{scope-001} theorem is about an arbitrary complete finite normalization presentation $P$. Define its discrete canonical distance to be $0$ when $P.\\mathit{normal}(x)=P.\\mathit{normal}(y)$ and $1$ otherwise. Then \\[ \\operatorname{canonicalDistance}_P(x,y)=0 \\quad\\Longleftrightarrow\\quad P.\\mathit{relation}(x,y). \\] This follows from the presentation's normal-form exactness. It neither proves that the individual rules in this appendix generate one combined $P$, nor identifies this $0/1$ function with the dataset's AST edit distance, nor states a Java-refinement premise or conclusion.",
      "paper_source_normal_sha256": "62e6ce747d2a9241d3081e1903e971a795fc57b8031990224de94e67a0ab6ec9",
      "explicit_telescope": [
        {
          "index": 3,
          "binder_info": "explicit",
          "name": "decEq",
          "type": "DecidableEq.{u + 1} α"
        },
        {
          "index": 4,
          "binder_info": "explicit",
          "name": "P",
          "type": "TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.{u} α"
        },
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "x",
          "type": "α"
        },
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "y",
          "type": "α"
        }
      ],
      "instance_telescope": [
        {
          "index": 2,
          "binder_info": "instImplicit",
          "name": "inst",
          "type": "Std.LinearOrderPackage.{u} α"
        }
      ],
      "compiler_used_active_mappings": []
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.insertion",
      "declaration_kind": "constructor",
      "formal_id": "TSG-STEP-001",
      "module": "TypedSlottedEGraphsPaper.TraceSemantics",
      "range": {
        "end": {
          "column": 72,
          "line": 210
        },
        "selection_end": {
          "column": 13,
          "line": 210
        },
        "selection_start": {
          "column": 4,
          "line": 210
        },
        "start": {
          "column": 2,
          "line": 210
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "s",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "t",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationAddition.{u, v, w, x} s t"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} →\n      TypedSlottedEGraphsPaper.ObligationAddition.{u, v, w, x} s t →\n        TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "used_constants": [
        "TypedSlottedEGraphsPaper.LocalCertifiedStep",
        "TypedSlottedEGraphsPaper.LocalCertifiedStep.insertion",
        "TypedSlottedEGraphsPaper.ObligationAddition",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} → TypedSlottedEGraphsPaper.ObligationAddition.{u, v, w, x} s t → TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "lean_type_normal_sha256": "c8afcc7f3a117f98649a4995aa8e4ce2bd2de9203468d83f284cfb56415c2244",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 738,
        "line_end": 740,
        "excerpt_sha256": "b13be45599830c9d766d3bb3942a70063963bf4aec5df317df6d39ea021b56a0"
      },
      "paper_source_normal": "\\leanref{TSG-STEP-008}{TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild} \\item insertion and rebuilding add obligations with local certificates;",
      "paper_source_normal_sha256": "2d66b39282e08e5a8804c261b6513813d96ba6634cc8579c97aee4d25ab7503f",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationAddition.{u, v, w, x} s t"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.canonicalization",
      "declaration_kind": "constructor",
      "formal_id": "TSG-STEP-002",
      "module": "TypedSlottedEGraphsPaper.TraceSemantics",
      "range": {
        "end": {
          "column": 76,
          "line": 211
        },
        "selection_end": {
          "column": 20,
          "line": 211
        },
        "selection_start": {
          "column": 4,
          "line": 211
        },
        "start": {
          "column": 2,
          "line": 211
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "s",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "t",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationRekey.{u, v, w, x} s t"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} →\n      TypedSlottedEGraphsPaper.ObligationRekey.{u, v, w, x} s t →\n        TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "used_constants": [
        "TypedSlottedEGraphsPaper.LocalCertifiedStep",
        "TypedSlottedEGraphsPaper.LocalCertifiedStep.canonicalization",
        "TypedSlottedEGraphsPaper.ObligationRekey",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} → TypedSlottedEGraphsPaper.ObligationRekey.{u, v, w, x} s t → TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "lean_type_normal_sha256": "1c941fe318c057a1dc80bdcfc0b1e94b0e402ca75ccf34afde834ad75aa0f558",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 741,
        "line_end": 745,
        "excerpt_sha256": "ff3def732f7d536b1e53b64cf6bb6a115b46a055e17197d5ad438237a4e0bfa8"
      },
      "paper_source_normal": "\\leanref{TSG-STEP-005}{TypedSlottedEGraphsPaper.LocalCertifiedStep.symmetry} \\leanref{TSG-STEP-006}{TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction} \\item canonicalization, symmetry update, and interface restriction rekey obligations using typed endpoint bridges;",
      "paper_source_normal_sha256": "2a09031d266773a1e196e405d41ee4bb470139b2c8d6e09645208e13697f456a",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationRekey.{u, v, w, x} s t"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.collision",
      "declaration_kind": "constructor",
      "formal_id": "TSG-STEP-003",
      "module": "TypedSlottedEGraphsPaper.TraceSemantics",
      "range": {
        "end": {
          "column": 75,
          "line": 212
        },
        "selection_end": {
          "column": 13,
          "line": 212
        },
        "selection_start": {
          "column": 4,
          "line": 212
        },
        "start": {
          "column": 2,
          "line": 212
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "s",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "t",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationComposition.{u, v, w, x} s t"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} →\n      TypedSlottedEGraphsPaper.ObligationComposition.{u, v, w, x} s t →\n        TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "used_constants": [
        "TypedSlottedEGraphsPaper.LocalCertifiedStep",
        "TypedSlottedEGraphsPaper.LocalCertifiedStep.collision",
        "TypedSlottedEGraphsPaper.ObligationComposition",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} → TypedSlottedEGraphsPaper.ObligationComposition.{u, v, w, x} s t → TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "lean_type_normal_sha256": "1d3c1ce5930ec043c5e879c2b28aefa3233a6106a64ae2a11d1b1eb44f2eb531",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 746,
        "line_end": 750,
        "excerpt_sha256": "738117470b3372cafd500b931ebb34ad08cd27ee7a74daffd0ea9fd2197960c6"
      },
      "paper_source_normal": "\\leanref{TSG-STEP-004}{TypedSlottedEGraphsPaper.LocalCertifiedStep.union} \\leanref{TSG-STEP-009}{TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression} \\item collision, union, and path compression compose two certified obligations with typed endpoint bridges; and",
      "paper_source_normal_sha256": "cf5244f0a6df250bd6eb22eb22031248eb807a32c1ce1b7b573a7127a87c8444",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationComposition.{u, v, w, x} s t"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.union",
      "declaration_kind": "constructor",
      "formal_id": "TSG-STEP-004",
      "module": "TypedSlottedEGraphsPaper.TraceSemantics",
      "range": {
        "end": {
          "column": 71,
          "line": 213
        },
        "selection_end": {
          "column": 9,
          "line": 213
        },
        "selection_start": {
          "column": 4,
          "line": 213
        },
        "start": {
          "column": 2,
          "line": 213
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "s",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "t",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationComposition.{u, v, w, x} s t"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} →\n      TypedSlottedEGraphsPaper.ObligationComposition.{u, v, w, x} s t →\n        TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "used_constants": [
        "TypedSlottedEGraphsPaper.LocalCertifiedStep",
        "TypedSlottedEGraphsPaper.LocalCertifiedStep.union",
        "TypedSlottedEGraphsPaper.ObligationComposition",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} → TypedSlottedEGraphsPaper.ObligationComposition.{u, v, w, x} s t → TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "lean_type_normal_sha256": "1d3c1ce5930ec043c5e879c2b28aefa3233a6106a64ae2a11d1b1eb44f2eb531",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 747,
        "line_end": 750,
        "excerpt_sha256": "54652ee76c9acb5ead7e05b3a650874006482f6d1da60536861acf2910ff95d7"
      },
      "paper_source_normal": "\\leanref{TSG-STEP-009}{TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression} \\item collision, union, and path compression compose two certified obligations with typed endpoint bridges; and",
      "paper_source_normal_sha256": "4a7f1b615d09fa9e8a6541165dcadbf64044103e61b2bcf2a4f8d4019f6ad5c3",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationComposition.{u, v, w, x} s t"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.symmetry",
      "declaration_kind": "constructor",
      "formal_id": "TSG-STEP-005",
      "module": "TypedSlottedEGraphsPaper.TraceSemantics",
      "range": {
        "end": {
          "column": 68,
          "line": 214
        },
        "selection_end": {
          "column": 12,
          "line": 214
        },
        "selection_start": {
          "column": 4,
          "line": 214
        },
        "start": {
          "column": 2,
          "line": 214
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "s",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "t",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationRekey.{u, v, w, x} s t"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} →\n      TypedSlottedEGraphsPaper.ObligationRekey.{u, v, w, x} s t →\n        TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "used_constants": [
        "TypedSlottedEGraphsPaper.LocalCertifiedStep",
        "TypedSlottedEGraphsPaper.LocalCertifiedStep.symmetry",
        "TypedSlottedEGraphsPaper.ObligationRekey",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} → TypedSlottedEGraphsPaper.ObligationRekey.{u, v, w, x} s t → TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "lean_type_normal_sha256": "1c941fe318c057a1dc80bdcfc0b1e94b0e402ca75ccf34afde834ad75aa0f558",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 742,
        "line_end": 745,
        "excerpt_sha256": "433814a6f796f6d0755a96f6f2ef934fb614b33aa2d21066bfd5744de889446d"
      },
      "paper_source_normal": "\\leanref{TSG-STEP-006}{TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction} \\item canonicalization, symmetry update, and interface restriction rekey obligations using typed endpoint bridges;",
      "paper_source_normal_sha256": "e7c229094b57ff0306c05d1f79b1463dc7cf0e0f3ff3345ccf780160e298924a",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationRekey.{u, v, w, x} s t"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction",
      "declaration_kind": "constructor",
      "formal_id": "TSG-STEP-006",
      "module": "TypedSlottedEGraphsPaper.TraceSemantics",
      "range": {
        "end": {
          "column": 28,
          "line": 216
        },
        "selection_end": {
          "column": 24,
          "line": 215
        },
        "selection_start": {
          "column": 4,
          "line": 215
        },
        "start": {
          "column": 2,
          "line": 215
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "s",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "t",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationRekey.{u, v, w, x} s t"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} →\n      TypedSlottedEGraphsPaper.ObligationRekey.{u, v, w, x} s t →\n        TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "used_constants": [
        "TypedSlottedEGraphsPaper.LocalCertifiedStep",
        "TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction",
        "TypedSlottedEGraphsPaper.ObligationRekey",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} → TypedSlottedEGraphsPaper.ObligationRekey.{u, v, w, x} s t → TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "lean_type_normal_sha256": "1c941fe318c057a1dc80bdcfc0b1e94b0e402ca75ccf34afde834ad75aa0f558",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 743,
        "line_end": 745,
        "excerpt_sha256": "9390427432eee265b2d53bd4b60380e571b28b4ec8fda6ea88255933e1fcdaa8"
      },
      "paper_source_normal": "\\item canonicalization, symmetry update, and interface restriction rekey obligations using typed endpoint bridges;",
      "paper_source_normal_sha256": "289069936757a8f21159707f3495e2b070f1049bdc513cb6c61fa7af1ae24c37",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationRekey.{u, v, w, x} s t"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.noninferentialUnion",
      "declaration_kind": "constructor",
      "formal_id": "TSG-STEP-007",
      "module": "TypedSlottedEGraphsPaper.TraceSemantics",
      "range": {
        "end": {
          "column": 28,
          "line": 218
        },
        "selection_end": {
          "column": 23,
          "line": 217
        },
        "selection_start": {
          "column": 4,
          "line": 217
        },
        "start": {
          "column": 2,
          "line": 217
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "s",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "t",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationRemoval.{u, v, w, x} s t"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} →\n      TypedSlottedEGraphsPaper.ObligationRemoval.{u, v, w, x} s t →\n        TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "used_constants": [
        "TypedSlottedEGraphsPaper.LocalCertifiedStep",
        "TypedSlottedEGraphsPaper.LocalCertifiedStep.noninferentialUnion",
        "TypedSlottedEGraphsPaper.ObligationRemoval",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} → TypedSlottedEGraphsPaper.ObligationRemoval.{u, v, w, x} s t → TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "lean_type_normal_sha256": "25ef9a7edd921a4268f4c8f207aab33b005d02f522aedba6c3f1b94408c4590c",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 751,
        "line_end": 752,
        "excerpt_sha256": "b142604b4291b4f88a96f6550188a384baf888018f95ac7c33e2e7e1e1e4fe18"
      },
      "paper_source_normal": "\\item noninferential union only removes or inherits obligations.",
      "paper_source_normal_sha256": "9e32bafd574bfdaa72cce1b75facd5d9ee0cf9611e6eac6c450f04f565b5a78e",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationRemoval.{u, v, w, x} s t"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild",
      "declaration_kind": "constructor",
      "formal_id": "TSG-STEP-008",
      "module": "TypedSlottedEGraphsPaper.TraceSemantics",
      "range": {
        "end": {
          "column": 70,
          "line": 219
        },
        "selection_end": {
          "column": 11,
          "line": 219
        },
        "selection_start": {
          "column": 4,
          "line": 219
        },
        "start": {
          "column": 2,
          "line": 219
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "s",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "t",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationAddition.{u, v, w, x} s t"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} →\n      TypedSlottedEGraphsPaper.ObligationAddition.{u, v, w, x} s t →\n        TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "used_constants": [
        "TypedSlottedEGraphsPaper.LocalCertifiedStep",
        "TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild",
        "TypedSlottedEGraphsPaper.ObligationAddition",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} → TypedSlottedEGraphsPaper.ObligationAddition.{u, v, w, x} s t → TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "lean_type_normal_sha256": "c8afcc7f3a117f98649a4995aa8e4ce2bd2de9203468d83f284cfb56415c2244",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 739,
        "line_end": 740,
        "excerpt_sha256": "108db00ec2e60efc7d8c426c7bc0ba29d66c6264d3829ab9ac7a877e2aa96336"
      },
      "paper_source_normal": "\\item insertion and rebuilding add obligations with local certificates;",
      "paper_source_normal_sha256": "f0e594bc0007b232d424417cd2d43d913f75df150f0529176e187753840f435c",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationAddition.{u, v, w, x} s t"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression",
      "declaration_kind": "constructor",
      "formal_id": "TSG-STEP-009",
      "module": "TypedSlottedEGraphsPaper.TraceSemantics",
      "range": {
        "end": {
          "column": 28,
          "line": 221
        },
        "selection_end": {
          "column": 19,
          "line": 220
        },
        "selection_start": {
          "column": 4,
          "line": 220
        },
        "start": {
          "column": 2,
          "line": 220
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "s",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "t",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L"
        },
        {
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationComposition.{u, v, w, x} s t"
        }
      ],
      "type": "{Ty : Type u} →\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} →\n    {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} →\n      TypedSlottedEGraphsPaper.ObligationComposition.{u, v, w, x} s t →\n        TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "used_constants": [
        "TypedSlottedEGraphsPaper.LocalCertifiedStep",
        "TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression",
        "TypedSlottedEGraphsPaper.ObligationComposition",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TypedTermLanguage"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_type_normal": "{Ty : Type u} → {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} → {s t : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L} → TypedSlottedEGraphsPaper.ObligationComposition.{u, v, w, x} s t → TypedSlottedEGraphsPaper.LocalCertifiedStep.{u, v, w, x} s t",
      "lean_type_normal_sha256": "1d3c1ce5930ec043c5e879c2b28aefa3233a6106a64ae2a11d1b1eb44f2eb531",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 748,
        "line_end": 750,
        "excerpt_sha256": "7618d560fd1b7ab1799a81d0e42324c78963ead7cc15e38dc271f63e861f64bb"
      },
      "paper_source_normal": "\\item collision, union, and path compression compose two certified obligations with typed endpoint bridges; and",
      "paper_source_normal_sha256": "b95afffc3548571f8deaca60bb96d9ef259fa43db44c7adc9bcb2e7b1b58eca4",
      "explicit_telescope": [
        {
          "index": 5,
          "binder_info": "explicit",
          "name": "change",
          "type": "TypedSlottedEGraphsPaper.ObligationComposition.{u, v, w, x} s t"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        }
      ]
    },
    {
      "constructor_surface": [],
      "declaration": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "declaration_kind": "theorem",
      "formal_id": "TSG-THM-001",
      "module": "TypedSlottedEGraphsPaper.TheoremBridge",
      "range": {
        "end": {
          "column": 48,
          "line": 838
        },
        "selection_end": {
          "column": 76,
          "line": 796
        },
        "selection_start": {
          "column": 8,
          "line": 796
        },
        "start": {
          "column": 0,
          "line": 792
        }
      },
      "telescope": [
        {
          "binder_info": "implicit",
          "name": "Ty",
          "type": "Type u"
        },
        {
          "binder_info": "implicit",
          "name": "L",
          "type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty"
        },
        {
          "binder_info": "implicit",
          "name": "W",
          "type": "TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L"
        },
        {
          "binder_info": "implicit",
          "name": "O",
          "type": "TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W"
        },
        {
          "binder_info": "implicit",
          "name": "initial",
          "type": "TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} L"
        },
        {
          "binder_info": "explicit",
          "name": "initialEmpty",
          "type": "∀\n  (a :\n    TypedSlottedEGraphsPaper.TheoremTraceState.Obligation.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x}\n      initial),\n  False"
        },
        {
          "binder_info": "explicit",
          "name": "trace",
          "type": "TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial\n  (TypedSlottedEGraphsPaper.paperObligationTraceState.{u, v, w, x, y, z, q} O)"
        }
      ],
      "type": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty}\n  {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W}\n  {initial : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} L},\n  (∀\n      (a :\n        TypedSlottedEGraphsPaper.TheoremTraceState.Obligation.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x}\n          initial),\n      False) →\n    ∀\n      (trace :\n        TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial\n          (TypedSlottedEGraphsPaper.paperObligationTraceState.{u, v, w, x, y, z, q} O)),\n      TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O ∧\n        ∀ {τ : Ty} {leftClass rightClass leader : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ}\n          (leftPath : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O leftClass leader)\n          (rightPath : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O rightClass leader)\n          {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty}\n          (leftCaller :\n            TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n              (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W leftClass) Γ)\n          (rightCaller :\n            TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v}\n              (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W rightClass) Γ)\n          {leftTerm rightTerm : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ}\n          (_leftRep :\n            TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O leftClass Γ leftCaller leftTerm)\n          (_rightRep :\n            TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O rightClass Γ rightCaller rightTerm)\n          (_sameLeader :\n            TypedSlottedEGraphsPaper.PaperSameLeaderSymmetry.{u, v, w, x, y, z, q} O leader Γ\n              (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} leftCaller\n                (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} leftPath))\n              (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} rightCaller\n                (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} rightPath))),\n          TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L leftTerm rightTerm ∧\n            (∀ (model : TypedSlottedEGraphsPaper.TypedModel.{u, v, w, s, q} L)\n                (environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, w, s, q} model Γ),\n                Eq.{s + 1} (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, w, s, q} model leftTerm environment)\n                  (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, w, s, q} model rightTerm environment)) ∧\n              ∀ (Ω : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty)\n                (leftEmbedding rightEmbedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ Ω),\n                Eq.{v + 1} leftEmbedding rightEmbedding →\n                  TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L\n                    (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L leftEmbedding leftTerm)\n                    (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L rightEmbedding rightTerm)",
      "used_constants": [
        "And",
        "And.intro",
        "Eq",
        "False",
        "TypedSlottedEGraphsPaper.LocalCertifiedTrace",
        "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
        "TypedSlottedEGraphsPaper.PaperFiniteUnfolding",
        "TypedSlottedEGraphsPaper.PaperGraphObligations",
        "TypedSlottedEGraphsPaper.PaperParentPath",
        "TypedSlottedEGraphsPaper.PaperParentPath.embedding",
        "TypedSlottedEGraphsPaper.PaperSameLeaderSymmetry",
        "TypedSlottedEGraphsPaper.TheoremTraceState",
        "TypedSlottedEGraphsPaper.TheoremTraceState.Obligation",
        "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
        "TypedSlottedEGraphsPaper.TypedModel",
        "TypedSlottedEGraphsPaper.TypedModel.Environment",
        "TypedSlottedEGraphsPaper.TypedModel.Value",
        "TypedSlottedEGraphsPaper.TypedModel.evaluate",
        "TypedSlottedEGraphsPaper.TypedSlotContext",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding",
        "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
        "TypedSlottedEGraphsPaper.TypedTermLanguage",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.Term",
        "TypedSlottedEGraphsPaper.TypedTermLanguage.rename",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId",
        "TypedSlottedEGraphsPaper.TypedWitnessFamily.interface",
        "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence",
        "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
        "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness",
        "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness",
        "TypedSlottedEGraphsPaper.paperObligationTraceState"
      ],
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_type_normal": "∀ {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L} {O : TypedSlottedEGraphsPaper.PaperGraphObligations.{u, v, w, x, y, z, q} L W} {initial : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} L}, (∀ (a : TypedSlottedEGraphsPaper.TheoremTraceState.Obligation.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial), False) → ∀ (trace : TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial (TypedSlottedEGraphsPaper.paperObligationTraceState.{u, v, w, x, y, z, q} O)), TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O ∧ ∀ {τ : Ty} {leftClass rightClass leader : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ} (leftPath : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O leftClass leader) (rightPath : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O rightClass leader) {Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty} (leftCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W leftClass) Γ) (rightCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W rightClass) Γ) {leftTerm rightTerm : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ} (_leftRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O leftClass Γ leftCaller leftTerm) (_rightRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O rightClass Γ rightCaller rightTerm) (_sameLeader : TypedSlottedEGraphsPaper.PaperSameLeaderSymmetry.{u, v, w, x, y, z, q} O leader Γ (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} leftCaller (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} leftPath)) (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} rightCaller (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} rightPath))), TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L leftTerm rightTerm ∧ (∀ (model : TypedSlottedEGraphsPaper.TypedModel.{u, v, w, s, q} L) (environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, w, s, q} model Γ), Eq.{s + 1} (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, w, s, q} model leftTerm environment) (TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, w, s, q} model rightTerm environment)) ∧ ∀ (Ω : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty) (leftEmbedding rightEmbedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} Γ Ω), Eq.{v + 1} leftEmbedding rightEmbedding → TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} L (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L leftEmbedding leftTerm) (TypedSlottedEGraphsPaper.TypedTermLanguage.rename.{u, v, w} L rightEmbedding rightTerm)",
      "lean_type_normal_sha256": "15c418bf7a069348bbc245042e8f150bece155ec2355d9989ec13bbd3ef85591",
      "paper_source": {
        "file": "foundations_compressed.tex",
        "line_start": 728,
        "line_end": 776,
        "excerpt_sha256": "a6070bc7d9d9e4628b155007c1333d41c56565fd2024eda9aeefb40093da007f"
      },
      "paper_source_normal": "\\begin{theorem}[Certificate-Preserving Reachability and Finite-Unfolding Soundness] \\label{thm:semantic-sound} \\leanref{TSG-ATOM-039}{TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence} \\leanref{TSG-DEF-023}{TypedSlottedEGraphsPaper.LocalCertifiedTrace} Let a theorem state expose exactly its live EC, PC, and SC endpoint obligations. Suppose a finite proof-relevant trace starts at a state with no live obligations and ends at the package $O$ of Definition~\\ref{def:eq-cert}. Each step is one of the following nine certified families: \\begin{enumerate} \\leanref{TSG-STEP-001}{TypedSlottedEGraphsPaper.LocalCertifiedStep.insertion} \\leanref{TSG-STEP-008}{TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild} \\item insertion and rebuilding add obligations with local certificates; \\leanref{TSG-STEP-002}{TypedSlottedEGraphsPaper.LocalCertifiedStep.canonicalization} \\leanref{TSG-STEP-005}{TypedSlottedEGraphsPaper.LocalCertifiedStep.symmetry} \\leanref{TSG-STEP-006}{TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction} \\item canonicalization, symmetry update, and interface restriction rekey obligations using typed endpoint bridges; \\leanref{TSG-STEP-003}{TypedSlottedEGraphsPaper.LocalCertifiedStep.collision} \\leanref{TSG-STEP-004}{TypedSlottedEGraphsPaper.LocalCertifiedStep.union} \\leanref{TSG-STEP-009}{TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression} \\item collision, union, and path compression compose two certified obligations with typed endpoint bridges; and \\leanref{TSG-STEP-007}{TypedSlottedEGraphsPaper.LocalCertifiedStep.noninferentialUnion} \\item noninferential union only removes or inherits obligations. \\end{enumerate} Then $O$ has a coherent equational certificate family. \\leanref{TSG-ATOM-040}{TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness} Moreover, let two raw parent paths end at the same leader, let certified finite unfoldings in one caller context produce $t$ and $u$, and let a word in the recorded symmetry generators satisfy the exact equality between the two composed caller embeddings. Then \\begin{equation} \\label{eq:derivable-soundness} \\mathcal T_{\\Sigma,\\mathcal E}\\vdash_\\Gamma t=u. \\end{equation} \\leanref{TSG-ATOM-041}{TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness} Consequently, for every $\\mathfrak M\\models\\mathcal T_{\\Sigma,\\mathcal E}$ and $\\eta\\in\\operatorname{Env}_{\\mathfrak M}(\\Gamma)$, \\begin{equation} \\label{eq:model-soundness} \\operatorname{eval}_{\\mathfrak M}(t,\\eta)= \\operatorname{eval}_{\\mathfrak M}(u,\\eta). \\end{equation} \\leanref{TSG-ATOM-042}{TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness} The same certificate transports to a common typed context along two equal embeddings of the caller context. \\end{theorem}",
      "paper_source_normal_sha256": "aa3fbb33facf07e93645ff96b974e292c06087d4e07cb9ba3e0157571742a2f3",
      "explicit_telescope": [
        {
          "index": 6,
          "binder_info": "explicit",
          "name": "initialEmpty",
          "type": "∀\n  (a :\n    TypedSlottedEGraphsPaper.TheoremTraceState.Obligation.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x}\n      initial),\n  False"
        },
        {
          "index": 7,
          "binder_info": "explicit",
          "name": "trace",
          "type": "TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial\n  (TypedSlottedEGraphsPaper.paperObligationTraceState.{u, v, w, x, y, z, q} O)"
        }
      ],
      "instance_telescope": [],
      "compiler_used_active_mappings": [
        {
          "formal_id": "TSG-DEF-023",
          "declaration": "TypedSlottedEGraphsPaper.LocalCertifiedTrace"
        },
        {
          "formal_id": "TSG-DEF-021",
          "declaration": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
        },
        {
          "formal_id": "TSG-DEF-022",
          "declaration": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding"
        },
        {
          "formal_id": "TSG-DEF-016",
          "declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
        },
        {
          "formal_id": "TSG-DEF-017",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel"
        },
        {
          "formal_id": "TSG-DEF-018",
          "declaration": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
        },
        {
          "formal_id": "TSG-ATOM-004",
          "declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
        },
        {
          "formal_id": "TSG-DEF-015",
          "declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
        },
        {
          "formal_id": "TSG-ATOM-039",
          "declaration": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence"
        },
        {
          "formal_id": "TSG-ATOM-040",
          "declaration": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness"
        },
        {
          "formal_id": "TSG-ATOM-041",
          "declaration": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness"
        },
        {
          "formal_id": "TSG-ATOM-042",
          "declaration": "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness"
        }
      ]
    }
  ],
  "regeneration_provenance": {
    "previous_metadata_sha256": "763cdfd8c0bd1bc5709a61a2e49762cf423026e517274cff32d32ae39414a421",
    "paper_fields_regenerated_from_current_source": true,
    "hypothesis_and_Lean_type_fields_carried_forward_by_exact_lean_file_sha256": true,
    "mapped_lean_file_hashes_verified": 146,
    "fresh_Lean_environment_dump_executed": false,
    "reason": "The historical dump tool was not packaged; the mapped Lean files are byte-identical."
  }
}


==> formal/compiler-dependency-graph.json <==
{
  "schema_version": "1.0",
  "graph_kind": "COMPILER_USED_ACTIVE_DECLARATION_GRAPH",
  "graph_status": "RECOMPUTED_FROM_HASH_VERIFIED_COMPILER_PROJECTION",
  "dependency_semantics": "Direct constants used by each declaration body, filtered to distinct ACTIVE mapped declarations, exactly as required by paper-lean-correspondence-normalization-v1. Transitive dependencies are non-reflexive reachability; the source itself is excluded and cyclic SCCs are reported separately.",
  "formal_registry_sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a",
  "normalization_contract": "formal/normalization-contract.json",
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "compiler_correspondence_metadata": "formal/compiler-correspondence-metadata.json",
  "compiler_correspondence_metadata_sha256": "69c7939032a3811177e93d95e296b8f90c3b78cd6bd5417c206fc8361ca85143",
  "active_node_count": 146,
  "direct_edge_count": 200,
  "transitive_pair_count": 207,
  "nodes": [
    {
      "formal_id": "TSG-ACC-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2"
    },
    {
      "formal_id": "TSG-ACC-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.structuralComputationBudget"
    },
    {
      "formal_id": "TSG-ACC-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.auxiliaryKernelWorkspaceBudget"
    },
    {
      "formal_id": "TSG-ACC-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.returnedStructuralRecordBudget"
    },
    {
      "formal_id": "TSG-ALG-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract"
    },
    {
      "formal_id": "TSG-ALG-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract"
    },
    {
      "formal_id": "TSG-ALG-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract"
    },
    {
      "formal_id": "TSG-ALG-005",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract"
    },
    {
      "formal_id": "TSG-ALG-006",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG006CompleteCanonPseudocodeContract"
    },
    {
      "formal_id": "TSG-ALG-007",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract"
    },
    {
      "formal_id": "TSG-ALG-008",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg008_certifiedCanonWrapperPseudocodeContract"
    },
    {
      "formal_id": "TSG-ALG-009",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg009_canonLeaderPortPseudocodeContract"
    },
    {
      "formal_id": "TSG-APP-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp001_kernelTraceReplayContract"
    },
    {
      "formal_id": "TSG-APP-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp002_completeCanonicalRecords"
    },
    {
      "formal_id": "TSG-APP-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract"
    },
    {
      "formal_id": "TSG-APP-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract"
    },
    {
      "formal_id": "TSG-APP-005",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGAPP005CertifiedAbstractRebuildContract"
    },
    {
      "formal_id": "TSG-ATOM-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACProductClassCount"
    },
    {
      "formal_id": "TSG-ATOM-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount"
    },
    {
      "formal_id": "TSG-ATOM-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
    },
    {
      "formal_id": "TSG-ATOM-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "formal_id": "TSG-ATOM-005",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
    },
    {
      "formal_id": "TSG-ATOM-006",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcretePort.act"
    },
    {
      "formal_id": "TSG-ATOM-007",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act"
    },
    {
      "formal_id": "TSG-ATOM-008",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.embeddedNodeOutputTypeUnchanged"
    },
    {
      "formal_id": "TSG-ATOM-009",
      "lean_declaration": "TypedSlottedEGraphsPaper.concretePortSupportImageEquality"
    },
    {
      "formal_id": "TSG-ATOM-010",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality"
    },
    {
      "formal_id": "TSG-ATOM-011",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteInvocation"
    },
    {
      "formal_id": "TSG-ATOM-012",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteIdentityInvocation"
    },
    {
      "formal_id": "TSG-ATOM-013",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition"
    },
    {
      "formal_id": "TSG-ATOM-014",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive"
    },
    {
      "formal_id": "TSG-ATOM-015",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric"
    },
    {
      "formal_id": "TSG-ATOM-016",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive"
    },
    {
      "formal_id": "TSG-ATOM-017",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws"
    },
    {
      "formal_id": "TSG-ATOM-020",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound"
    },
    {
      "formal_id": "TSG-ATOM-021",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff"
    },
    {
      "formal_id": "TSG-ATOM-022",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support"
    },
    {
      "formal_id": "TSG-ATOM-023",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output"
    },
    {
      "formal_id": "TSG-ATOM-025",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent"
    },
    {
      "formal_id": "TSG-ATOM-026",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming"
    },
    {
      "formal_id": "TSG-ATOM-027",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output"
    },
    {
      "formal_id": "TSG-ATOM-028",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport"
    },
    {
      "formal_id": "TSG-ATOM-029",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant"
    },
    {
      "formal_id": "TSG-ATOM-030",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation"
    },
    {
      "formal_id": "TSG-ATOM-031",
      "lean_declaration": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness"
    },
    {
      "formal_id": "TSG-ATOM-032",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence"
    },
    {
      "formal_id": "TSG-ATOM-033",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate"
    },
    {
      "formal_id": "TSG-ATOM-034",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate"
    },
    {
      "formal_id": "TSG-ATOM-037",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate"
    },
    {
      "formal_id": "TSG-ATOM-038",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate"
    },
    {
      "formal_id": "TSG-ATOM-039",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence"
    },
    {
      "formal_id": "TSG-ATOM-040",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness"
    },
    {
      "formal_id": "TSG-ATOM-041",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness"
    },
    {
      "formal_id": "TSG-ATOM-042",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness"
    },
    {
      "formal_id": "TSG-ATOM-043",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow"
    },
    {
      "formal_id": "TSG-ATOM-044",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow"
    },
    {
      "formal_id": "TSG-ATOM-045",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate"
    },
    {
      "formal_id": "TSG-CE-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.parentEqualityDoesNotImplyChildSymmetry"
    },
    {
      "formal_id": "TSG-CE-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.properEmbeddingDoesNotImplyIndependence"
    },
    {
      "formal_id": "TSG-CE-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgCe003_overflowReassociationCounterexample"
    },
    {
      "formal_id": "TSG-COR-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteSlotSupportInvariance"
    },
    {
      "formal_id": "TSG-COR-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation"
    },
    {
      "formal_id": "TSG-COR-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness"
    },
    {
      "formal_id": "TSG-COR-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision"
    },
    {
      "formal_id": "TSG-DEF-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding"
    },
    {
      "formal_id": "TSG-DEF-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition"
    },
    {
      "formal_id": "TSG-DEF-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition"
    },
    {
      "formal_id": "TSG-DEF-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition"
    },
    {
      "formal_id": "TSG-DEF-005",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle"
    },
    {
      "formal_id": "TSG-DEF-006",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier"
    },
    {
      "formal_id": "TSG-DEF-007",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding"
    },
    {
      "formal_id": "TSG-DEF-008",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
    },
    {
      "formal_id": "TSG-DEF-009",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy"
    },
    {
      "formal_id": "TSG-DEF-010",
      "lean_declaration": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction"
    },
    {
      "formal_id": "TSG-DEF-011",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized"
    },
    {
      "formal_id": "TSG-DEF-012",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "formal_id": "TSG-DEF-013",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer"
    },
    {
      "formal_id": "TSG-DEF-014",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor"
    },
    {
      "formal_id": "TSG-DEF-015",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "formal_id": "TSG-DEF-016",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "formal_id": "TSG-DEF-017",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedModel"
    },
    {
      "formal_id": "TSG-DEF-018",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
    },
    {
      "formal_id": "TSG-DEF-019",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock"
    },
    {
      "formal_id": "TSG-DEF-020",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
    },
    {
      "formal_id": "TSG-DEF-021",
      "lean_declaration": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "formal_id": "TSG-DEF-022",
      "lean_declaration": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding"
    },
    {
      "formal_id": "TSG-DEF-023",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedTrace"
    },
    {
      "formal_id": "TSG-FND-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACClosureCounts"
    },
    {
      "formal_id": "TSG-FND-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition"
    },
    {
      "formal_id": "TSG-FND-006",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle"
    },
    {
      "formal_id": "TSG-FND-007",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful"
    },
    {
      "formal_id": "TSG-FND-008",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense"
    },
    {
      "formal_id": "TSG-FND-009",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies"
    },
    {
      "formal_id": "TSG-FND-010",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily"
    },
    {
      "formal_id": "TSG-FND-011",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralLocalLaws"
    },
    {
      "formal_id": "TSG-INV-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.SetArityDownwardClosed"
    },
    {
      "formal_id": "TSG-INV-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed"
    },
    {
      "formal_id": "TSG-INV-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.collisionIndexExact"
    },
    {
      "formal_id": "TSG-INV-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.CertifiedParentEdge"
    },
    {
      "formal_id": "TSG-INV-005",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions"
    },
    {
      "formal_id": "TSG-INV-006",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality"
    },
    {
      "formal_id": "TSG-INV-007",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence"
    },
    {
      "formal_id": "TSG-INV-008",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural"
    },
    {
      "formal_id": "TSG-LEM-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes"
    },
    {
      "formal_id": "TSG-LEM-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.leaderizationContractsSupport"
    },
    {
      "formal_id": "TSG-LEM-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport"
    },
    {
      "formal_id": "TSG-LEM-005",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport"
    },
    {
      "formal_id": "TSG-LEM-006",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness"
    },
    {
      "formal_id": "TSG-LEM-007",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness"
    },
    {
      "formal_id": "TSG-LEM-008",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality"
    },
    {
      "formal_id": "TSG-LEM-009",
      "lean_declaration": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate"
    },
    {
      "formal_id": "TSG-LEM-010",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates"
    },
    {
      "formal_id": "TSG-LEM-011",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction"
    },
    {
      "formal_id": "TSG-PROP-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws"
    },
    {
      "formal_id": "TSG-PROP-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws"
    },
    {
      "formal_id": "TSG-PROP-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.finiteRebuildQuiescence"
    },
    {
      "formal_id": "TSG-RULE-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule001_orderedRulePipeline"
    },
    {
      "formal_id": "TSG-RULE-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule002_parserHeadNormalization"
    },
    {
      "formal_id": "TSG-RULE-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule003_parserStructuralCleanup"
    },
    {
      "formal_id": "TSG-RULE-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule004_captureAvoidingLetBeta"
    },
    {
      "formal_id": "TSG-RULE-005",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule005_branchConnectiveElimination"
    },
    {
      "formal_id": "TSG-RULE-006",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule006_booleanNegationNormalForm"
    },
    {
      "formal_id": "TSG-RULE-007",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule007_involutiveAtomicNegationDuals"
    },
    {
      "formal_id": "TSG-RULE-008",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule008_temporalNegationDuals"
    },
    {
      "formal_id": "TSG-RULE-009",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule009_quantifierNegation"
    },
    {
      "formal_id": "TSG-RULE-010",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule010_emptyAdmissibleBindings"
    },
    {
      "formal_id": "TSG-RULE-011",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule011_constantBodyQuantifiers"
    },
    {
      "formal_id": "TSG-RULE-012",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule012_phaseLocalPrenexAndDomainGuarding"
    },
    {
      "formal_id": "TSG-RULE-013",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule013_descriptorCertifiedBlockPermutation"
    },
    {
      "formal_id": "TSG-RULE-014",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary"
    },
    {
      "formal_id": "TSG-RULE-015",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule015_modularIntegerACProfile"
    },
    {
      "formal_id": "TSG-RULE-016",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule016_booleanLocalSaturation"
    },
    {
      "formal_id": "TSG-RULE-017",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule017_atomicComplementSaturation"
    },
    {
      "formal_id": "TSG-RULE-018",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule018_relationalLocalSaturation"
    },
    {
      "formal_id": "TSG-RULE-019",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule019_implicationLocalSaturation"
    },
    {
      "formal_id": "TSG-SCOPE-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgScope001_zeroCanonicalDistanceBoundary"
    },
    {
      "formal_id": "TSG-STEP-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.insertion"
    },
    {
      "formal_id": "TSG-STEP-002",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.canonicalization"
    },
    {
      "formal_id": "TSG-STEP-003",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.collision"
    },
    {
      "formal_id": "TSG-STEP-004",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.union"
    },
    {
      "formal_id": "TSG-STEP-005",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.symmetry"
    },
    {
      "formal_id": "TSG-STEP-006",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction"
    },
    {
      "formal_id": "TSG-STEP-007",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.noninferentialUnion"
    },
    {
      "formal_id": "TSG-STEP-008",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild"
    },
    {
      "formal_id": "TSG-STEP-009",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression"
    },
    {
      "formal_id": "TSG-THM-001",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness"
    }
  ],
  "direct_dependencies": {
    "TSG-ACC-001": [],
    "TSG-ACC-002": [
      "TSG-ACC-001"
    ],
    "TSG-ACC-003": [],
    "TSG-ACC-004": [],
    "TSG-ALG-002": [],
    "TSG-ALG-003": [
      "TSG-DEF-015"
    ],
    "TSG-ALG-004": [
      "TSG-DEF-015"
    ],
    "TSG-ALG-005": [],
    "TSG-ALG-006": [
      "TSG-ALG-002"
    ],
    "TSG-ALG-007": [],
    "TSG-ALG-008": [],
    "TSG-ALG-009": [],
    "TSG-APP-001": [],
    "TSG-APP-002": [],
    "TSG-APP-003": [],
    "TSG-APP-004": [],
    "TSG-APP-005": [
      "TSG-PROP-003"
    ],
    "TSG-ATOM-001": [],
    "TSG-ATOM-002": [],
    "TSG-ATOM-003": [],
    "TSG-ATOM-004": [],
    "TSG-ATOM-005": [],
    "TSG-ATOM-006": [],
    "TSG-ATOM-007": [],
    "TSG-ATOM-008": [
      "TSG-ATOM-007"
    ],
    "TSG-ATOM-009": [
      "TSG-ATOM-006"
    ],
    "TSG-ATOM-010": [
      "TSG-ATOM-007"
    ],
    "TSG-ATOM-011": [],
    "TSG-ATOM-012": [
      "TSG-ATOM-003",
      "TSG-ATOM-011"
    ],
    "TSG-ATOM-013": [
      "TSG-ATOM-004",
      "TSG-ATOM-006",
      "TSG-ATOM-011"
    ],
    "TSG-ATOM-014": [],
    "TSG-ATOM-015": [
      "TSG-ATOM-005"
    ],
    "TSG-ATOM-016": [],
    "TSG-ATOM-017": [
      "TSG-ATOM-005",
      "TSG-ATOM-014",
      "TSG-ATOM-015",
      "TSG-ATOM-016",
      "TSG-DEF-008"
    ],
    "TSG-ATOM-020": [
      "TSG-DEF-012"
    ],
    "TSG-ATOM-021": [
      "TSG-DEF-012"
    ],
    "TSG-ATOM-022": [
      "TSG-ATOM-020",
      "TSG-DEF-012"
    ],
    "TSG-ATOM-023": [
      "TSG-ATOM-020",
      "TSG-DEF-012"
    ],
    "TSG-ATOM-025": [
      "TSG-DEF-012"
    ],
    "TSG-ATOM-026": [
      "TSG-DEF-013"
    ],
    "TSG-ATOM-027": [
      "TSG-ATOM-026",
      "TSG-DEF-013"
    ],
    "TSG-ATOM-028": [
      "TSG-DEF-008",
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-DEF-020",
      "TSG-LEM-007"
    ],
    "TSG-ATOM-029": [
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-FND-011"
    ],
    "TSG-ATOM-030": [
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-020",
      "TSG-LEM-009"
    ],
    "TSG-ATOM-031": [
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-DEF-020",
      "TSG-LEM-009"
    ],
    "TSG-ATOM-032": [
      "TSG-ATOM-003",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-FND-011"
    ],
    "TSG-ATOM-033": [
      "TSG-ATOM-004",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-021"
    ],
    "TSG-ATOM-034": [
      "TSG-ATOM-004",
      "TSG-ATOM-033",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-021",
      "TSG-DEF-022"
    ],
    "TSG-ATOM-037": [
      "TSG-DEF-015",
      "TSG-DEF-016"
    ],
    "TSG-ATOM-038": [
      "TSG-ATOM-004",
      "TSG-COR-004",
      "TSG-DEF-015",
      "TSG-DEF-016"
    ],
    "TSG-ATOM-039": [
      "TSG-DEF-015",
      "TSG-DEF-021",
      "TSG-DEF-023"
    ],
    "TSG-ATOM-040": [
      "TSG-ATOM-004",
      "TSG-ATOM-034",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-021",
      "TSG-DEF-022"
    ],
    "TSG-ATOM-041": [
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018"
    ],
    "TSG-ATOM-042": [
      "TSG-DEF-015",
      "TSG-DEF-016"
    ],
    "TSG-ATOM-043": [],
    "TSG-ATOM-044": [],
    "TSG-ATOM-045": [
      "TSG-ATOM-003",
      "TSG-ATOM-004",
      "TSG-ATOM-005",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-021"
    ],
    "TSG-CE-001": [],
    "TSG-CE-002": [],
    "TSG-CE-003": [],
    "TSG-COR-001": [
      "TSG-ATOM-006",
      "TSG-ATOM-007",
      "TSG-ATOM-009",
      "TSG-ATOM-010"
    ],
    "TSG-COR-002": [
      "TSG-ATOM-003",
      "TSG-ATOM-004",
      "TSG-ATOM-006",
      "TSG-ATOM-011",
      "TSG-ATOM-012"
    ],
    "TSG-COR-003": [
      "TSG-ATOM-026",
      "TSG-ATOM-027",
      "TSG-DEF-013"
    ],
    "TSG-COR-004": [
      "TSG-ATOM-004",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-LEM-011"
    ],
    "TSG-DEF-001": [],
    "TSG-DEF-002": [
      "TSG-ATOM-003",
      "TSG-ATOM-004",
      "TSG-ATOM-005"
    ],
    "TSG-DEF-003": [],
    "TSG-DEF-004": [],
    "TSG-DEF-005": [
      "TSG-ATOM-006",
      "TSG-ATOM-007"
    ],
    "TSG-DEF-006": [],
    "TSG-DEF-007": [],
    "TSG-DEF-008": [],
    "TSG-DEF-009": [],
    "TSG-DEF-010": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-011": [],
    "TSG-DEF-012": [],
    "TSG-DEF-013": [],
    "TSG-DEF-014": [],
    "TSG-DEF-015": [],
    "TSG-DEF-016": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-017": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-018": [
      "TSG-DEF-015",
      "TSG-DEF-017"
    ],
    "TSG-DEF-019": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-020": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-021": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-022": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-023": [
      "TSG-DEF-015"
    ],
    "TSG-FND-001": [
      "TSG-ATOM-043",
      "TSG-ATOM-044"
    ],
    "TSG-FND-004": [],
    "TSG-FND-006": [],
    "TSG-FND-007": [],
    "TSG-FND-008": [
      "TSG-DEF-015"
    ],
    "TSG-FND-009": [
      "TSG-DEF-015"
    ],
    "TSG-FND-010": [
      "TSG-DEF-015"
    ],
    "TSG-FND-011": [
      "TSG-DEF-015"
    ],
    "TSG-INV-001": [],
    "TSG-INV-002": [],
    "TSG-INV-003": [],
    "TSG-INV-004": [
      "TSG-DEF-015"
    ],
    "TSG-INV-005": [
      "TSG-DEF-013"
    ],
    "TSG-INV-006": [
      "TSG-DEF-015",
      "TSG-DEF-017"
    ],
    "TSG-INV-007": [
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-019",
      "TSG-FND-011"
    ],
    "TSG-INV-008": [
      "TSG-DEF-015",
      "TSG-DEF-019"
    ],
    "TSG-LEM-002": [
      "TSG-ATOM-006",
      "TSG-ATOM-007"
    ],
    "TSG-LEM-003": [
      "TSG-ATOM-004"
    ],
    "TSG-LEM-004": [
      "TSG-ATOM-003",
      "TSG-ATOM-004"
    ],
    "TSG-LEM-005": [
      "TSG-ATOM-003",
      "TSG-ATOM-004"
    ],
    "TSG-LEM-006": [
      "TSG-ATOM-020",
      "TSG-ATOM-021",
      "TSG-ATOM-022",
      "TSG-ATOM-023",
      "TSG-ATOM-025",
      "TSG-DEF-012"
    ],
    "TSG-LEM-007": [
      "TSG-DEF-008",
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-DEF-020"
    ],
    "TSG-LEM-008": [
      "TSG-DEF-015",
      "TSG-DEF-019",
      "TSG-INV-008"
    ],
    "TSG-LEM-009": [
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-020"
    ],
    "TSG-LEM-010": [
      "TSG-ATOM-004",
      "TSG-ATOM-033",
      "TSG-ATOM-034",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-021",
      "TSG-DEF-022"
    ],
    "TSG-LEM-011": [
      "TSG-DEF-010",
      "TSG-DEF-015",
      "TSG-DEF-016"
    ],
    "TSG-PROP-001": [
      "TSG-ATOM-003",
      "TSG-ATOM-004",
      "TSG-ATOM-005"
    ],
    "TSG-PROP-002": [
      "TSG-ATOM-005",
      "TSG-ATOM-014",
      "TSG-ATOM-015",
      "TSG-ATOM-016",
      "TSG-ATOM-017",
      "TSG-DEF-008"
    ],
    "TSG-PROP-003": [],
    "TSG-RULE-001": [],
    "TSG-RULE-002": [],
    "TSG-RULE-003": [],
    "TSG-RULE-004": [],
    "TSG-RULE-005": [],
    "TSG-RULE-006": [],
    "TSG-RULE-007": [],
    "TSG-RULE-008": [],
    "TSG-RULE-009": [],
    "TSG-RULE-010": [],
    "TSG-RULE-011": [],
    "TSG-RULE-012": [],
    "TSG-RULE-013": [],
    "TSG-RULE-014": [],
    "TSG-RULE-015": [],
    "TSG-RULE-016": [],
    "TSG-RULE-017": [],
    "TSG-RULE-018": [],
    "TSG-RULE-019": [],
    "TSG-SCOPE-001": [],
    "TSG-STEP-001": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-002": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-003": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-004": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-005": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-006": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-007": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-008": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-009": [
      "TSG-DEF-015"
    ],
    "TSG-THM-001": [
      "TSG-ATOM-004",
      "TSG-ATOM-039",
      "TSG-ATOM-040",
      "TSG-ATOM-041",
      "TSG-ATOM-042",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-DEF-021",
      "TSG-DEF-022",
      "TSG-DEF-023"
    ]
  },
  "edges": [
    {
      "from": "TSG-ACC-002",
      "to": "TSG-ACC-001",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.structuralComputationBudget",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2"
    },
    {
      "from": "TSG-ALG-003",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ALG-004",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ALG-006",
      "to": "TSG-ALG-002",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG006CompleteCanonPseudocodeContract",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract"
    },
    {
      "from": "TSG-APP-005",
      "to": "TSG-PROP-003",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGAPP005CertifiedAbstractRebuildContract",
      "lean_to": "TypedSlottedEGraphsPaper.finiteRebuildQuiescence"
    },
    {
      "from": "TSG-ATOM-008",
      "to": "TSG-ATOM-007",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.embeddedNodeOutputTypeUnchanged",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act"
    },
    {
      "from": "TSG-ATOM-009",
      "to": "TSG-ATOM-006",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortSupportImageEquality",
      "lean_to": "TypedSlottedEGraphsPaper.ConcretePort.act"
    },
    {
      "from": "TSG-ATOM-010",
      "to": "TSG-ATOM-007",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act"
    },
    {
      "from": "TSG-ATOM-012",
      "to": "TSG-ATOM-003",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteIdentityInvocation",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
    },
    {
      "from": "TSG-ATOM-012",
      "to": "TSG-ATOM-011",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteIdentityInvocation",
      "lean_to": "TypedSlottedEGraphsPaper.concreteInvocation"
    },
    {
      "from": "TSG-ATOM-013",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-ATOM-013",
      "to": "TSG-ATOM-006",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition",
      "lean_to": "TypedSlottedEGraphsPaper.ConcretePort.act"
    },
    {
      "from": "TSG-ATOM-013",
      "to": "TSG-ATOM-011",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition",
      "lean_to": "TypedSlottedEGraphsPaper.concreteInvocation"
    },
    {
      "from": "TSG-ATOM-015",
      "to": "TSG-ATOM-005",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
    },
    {
      "from": "TSG-ATOM-017",
      "to": "TSG-ATOM-005",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
    },
    {
      "from": "TSG-ATOM-017",
      "to": "TSG-ATOM-014",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive"
    },
    {
      "from": "TSG-ATOM-017",
      "to": "TSG-ATOM-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric"
    },
    {
      "from": "TSG-ATOM-017",
      "to": "TSG-ATOM-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive"
    },
    {
      "from": "TSG-ATOM-017",
      "to": "TSG-DEF-008",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
    },
    {
      "from": "TSG-ATOM-020",
      "to": "TSG-DEF-012",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-ATOM-021",
      "to": "TSG-DEF-012",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-ATOM-022",
      "to": "TSG-ATOM-020",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound"
    },
    {
      "from": "TSG-ATOM-022",
      "to": "TSG-DEF-012",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-ATOM-023",
      "to": "TSG-ATOM-020",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound"
    },
    {
      "from": "TSG-ATOM-023",
      "to": "TSG-DEF-012",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-ATOM-025",
      "to": "TSG-DEF-012",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-ATOM-026",
      "to": "TSG-DEF-013",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer"
    },
    {
      "from": "TSG-ATOM-027",
      "to": "TSG-ATOM-026",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming"
    },
    {
      "from": "TSG-ATOM-027",
      "to": "TSG-DEF-013",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer"
    },
    {
      "from": "TSG-ATOM-028",
      "to": "TSG-DEF-008",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
    },
    {
      "from": "TSG-ATOM-028",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-028",
      "to": "TSG-DEF-017",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel"
    },
    {
      "from": "TSG-ATOM-028",
      "to": "TSG-DEF-018",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
    },
    {
      "from": "TSG-ATOM-028",
      "to": "TSG-DEF-020",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
    },
    {
      "from": "TSG-ATOM-028",
      "to": "TSG-LEM-007",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport",
      "lean_to": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness"
    },
    {
      "from": "TSG-ATOM-029",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-029",
      "to": "TSG-DEF-017",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel"
    },
    {
      "from": "TSG-ATOM-029",
      "to": "TSG-DEF-018",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
    },
    {
      "from": "TSG-ATOM-029",
      "to": "TSG-FND-011",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralLocalLaws"
    },
    {
      "from": "TSG-ATOM-030",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-030",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-ATOM-030",
      "to": "TSG-DEF-020",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
    },
    {
      "from": "TSG-ATOM-030",
      "to": "TSG-LEM-009",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation",
      "lean_to": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate"
    },
    {
      "from": "TSG-ATOM-031",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-031",
      "to": "TSG-DEF-017",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel"
    },
    {
      "from": "TSG-ATOM-031",
      "to": "TSG-DEF-018",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
    },
    {
      "from": "TSG-ATOM-031",
      "to": "TSG-DEF-020",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
    },
    {
      "from": "TSG-ATOM-031",
      "to": "TSG-LEM-009",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate"
    },
    {
      "from": "TSG-ATOM-032",
      "to": "TSG-ATOM-003",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
    },
    {
      "from": "TSG-ATOM-032",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-032",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-ATOM-032",
      "to": "TSG-FND-011",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralLocalLaws"
    },
    {
      "from": "TSG-ATOM-033",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-ATOM-033",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-033",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-ATOM-033",
      "to": "TSG-DEF-021",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "from": "TSG-ATOM-034",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-ATOM-034",
      "to": "TSG-ATOM-033",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate"
    },
    {
      "from": "TSG-ATOM-034",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-034",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-ATOM-034",
      "to": "TSG-DEF-021",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "from": "TSG-ATOM-034",
      "to": "TSG-DEF-022",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding"
    },
    {
      "from": "TSG-ATOM-037",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-037",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-ATOM-038",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-ATOM-038",
      "to": "TSG-COR-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision"
    },
    {
      "from": "TSG-ATOM-038",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-038",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-ATOM-039",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-039",
      "to": "TSG-DEF-021",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence",
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "from": "TSG-ATOM-039",
      "to": "TSG-DEF-023",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence",
      "lean_to": "TypedSlottedEGraphsPaper.LocalCertifiedTrace"
    },
    {
      "from": "TSG-ATOM-040",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-ATOM-040",
      "to": "TSG-ATOM-034",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate"
    },
    {
      "from": "TSG-ATOM-040",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-040",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-ATOM-040",
      "to": "TSG-DEF-021",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "from": "TSG-ATOM-040",
      "to": "TSG-DEF-022",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding"
    },
    {
      "from": "TSG-ATOM-041",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-041",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-ATOM-041",
      "to": "TSG-DEF-017",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel"
    },
    {
      "from": "TSG-ATOM-041",
      "to": "TSG-DEF-018",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
    },
    {
      "from": "TSG-ATOM-042",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-042",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-ATOM-045",
      "to": "TSG-ATOM-003",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
    },
    {
      "from": "TSG-ATOM-045",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-ATOM-045",
      "to": "TSG-ATOM-005",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
    },
    {
      "from": "TSG-ATOM-045",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-ATOM-045",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-ATOM-045",
      "to": "TSG-DEF-021",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "from": "TSG-COR-001",
      "to": "TSG-ATOM-006",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteSlotSupportInvariance",
      "lean_to": "TypedSlottedEGraphsPaper.ConcretePort.act"
    },
    {
      "from": "TSG-COR-001",
      "to": "TSG-ATOM-007",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteSlotSupportInvariance",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act"
    },
    {
      "from": "TSG-COR-001",
      "to": "TSG-ATOM-009",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteSlotSupportInvariance",
      "lean_to": "TypedSlottedEGraphsPaper.concretePortSupportImageEquality"
    },
    {
      "from": "TSG-COR-001",
      "to": "TSG-ATOM-010",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteSlotSupportInvariance",
      "lean_to": "TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality"
    },
    {
      "from": "TSG-COR-002",
      "to": "TSG-ATOM-003",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
    },
    {
      "from": "TSG-COR-002",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-COR-002",
      "to": "TSG-ATOM-006",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation",
      "lean_to": "TypedSlottedEGraphsPaper.ConcretePort.act"
    },
    {
      "from": "TSG-COR-002",
      "to": "TSG-ATOM-011",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation",
      "lean_to": "TypedSlottedEGraphsPaper.concreteInvocation"
    },
    {
      "from": "TSG-COR-002",
      "to": "TSG-ATOM-012",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation",
      "lean_to": "TypedSlottedEGraphsPaper.concreteIdentityInvocation"
    },
    {
      "from": "TSG-COR-003",
      "to": "TSG-ATOM-026",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming"
    },
    {
      "from": "TSG-COR-003",
      "to": "TSG-ATOM-027",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output"
    },
    {
      "from": "TSG-COR-003",
      "to": "TSG-DEF-013",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer"
    },
    {
      "from": "TSG-COR-004",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-COR-004",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-COR-004",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-COR-004",
      "to": "TSG-LEM-011",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "lean_to": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction"
    },
    {
      "from": "TSG-DEF-002",
      "to": "TSG-ATOM-003",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
    },
    {
      "from": "TSG-DEF-002",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-DEF-002",
      "to": "TSG-ATOM-005",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
    },
    {
      "from": "TSG-DEF-005",
      "to": "TSG-ATOM-006",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle",
      "lean_to": "TypedSlottedEGraphsPaper.ConcretePort.act"
    },
    {
      "from": "TSG-DEF-005",
      "to": "TSG-ATOM-007",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act"
    },
    {
      "from": "TSG-DEF-010",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-DEF-016",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-DEF-017",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.TypedModel",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-DEF-018",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.TypedModel.evaluate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-DEF-018",
      "to": "TSG-DEF-017",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.TypedModel.evaluate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel"
    },
    {
      "from": "TSG-DEF-019",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-DEF-020",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-DEF-021",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-DEF-022",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-DEF-023",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedTrace",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-FND-001",
      "to": "TSG-ATOM-043",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACClosureCounts",
      "lean_to": "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow"
    },
    {
      "from": "TSG-FND-001",
      "to": "TSG-ATOM-044",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACClosureCounts",
      "lean_to": "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow"
    },
    {
      "from": "TSG-FND-008",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-FND-009",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-FND-010",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-FND-011",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralLocalLaws",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-INV-004",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.CertifiedParentEdge",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-INV-005",
      "to": "TSG-DEF-013",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer"
    },
    {
      "from": "TSG-INV-006",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-INV-006",
      "to": "TSG-DEF-017",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel"
    },
    {
      "from": "TSG-INV-007",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-INV-007",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-INV-007",
      "to": "TSG-DEF-019",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock"
    },
    {
      "from": "TSG-INV-007",
      "to": "TSG-FND-011",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralLocalLaws"
    },
    {
      "from": "TSG-INV-008",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-INV-008",
      "to": "TSG-DEF-019",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock"
    },
    {
      "from": "TSG-LEM-002",
      "to": "TSG-ATOM-006",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes",
      "lean_to": "TypedSlottedEGraphsPaper.ConcretePort.act"
    },
    {
      "from": "TSG-LEM-002",
      "to": "TSG-ATOM-007",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act"
    },
    {
      "from": "TSG-LEM-003",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.leaderizationContractsSupport",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-LEM-004",
      "to": "TSG-ATOM-003",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
    },
    {
      "from": "TSG-LEM-004",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-LEM-005",
      "to": "TSG-ATOM-003",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
    },
    {
      "from": "TSG-LEM-005",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-LEM-006",
      "to": "TSG-ATOM-020",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound"
    },
    {
      "from": "TSG-LEM-006",
      "to": "TSG-ATOM-021",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff"
    },
    {
      "from": "TSG-LEM-006",
      "to": "TSG-ATOM-022",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support"
    },
    {
      "from": "TSG-LEM-006",
      "to": "TSG-ATOM-023",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output"
    },
    {
      "from": "TSG-LEM-006",
      "to": "TSG-ATOM-025",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent"
    },
    {
      "from": "TSG-LEM-006",
      "to": "TSG-DEF-012",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-LEM-007",
      "to": "TSG-DEF-008",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
    },
    {
      "from": "TSG-LEM-007",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-LEM-007",
      "to": "TSG-DEF-017",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel"
    },
    {
      "from": "TSG-LEM-007",
      "to": "TSG-DEF-018",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
    },
    {
      "from": "TSG-LEM-007",
      "to": "TSG-DEF-020",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
    },
    {
      "from": "TSG-LEM-008",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-LEM-008",
      "to": "TSG-DEF-019",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock"
    },
    {
      "from": "TSG-LEM-008",
      "to": "TSG-INV-008",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural"
    },
    {
      "from": "TSG-LEM-009",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-LEM-009",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-LEM-009",
      "to": "TSG-DEF-020",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
    },
    {
      "from": "TSG-LEM-010",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-LEM-010",
      "to": "TSG-ATOM-033",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate"
    },
    {
      "from": "TSG-LEM-010",
      "to": "TSG-ATOM-034",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate"
    },
    {
      "from": "TSG-LEM-010",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-LEM-010",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-LEM-010",
      "to": "TSG-DEF-021",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "from": "TSG-LEM-010",
      "to": "TSG-DEF-022",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "lean_to": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding"
    },
    {
      "from": "TSG-LEM-011",
      "to": "TSG-DEF-010",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction",
      "lean_to": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction"
    },
    {
      "from": "TSG-LEM-011",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-LEM-011",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-PROP-001",
      "to": "TSG-ATOM-003",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id"
    },
    {
      "from": "TSG-PROP-001",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-PROP-001",
      "to": "TSG-ATOM-005",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
    },
    {
      "from": "TSG-PROP-002",
      "to": "TSG-ATOM-005",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
    },
    {
      "from": "TSG-PROP-002",
      "to": "TSG-ATOM-014",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive"
    },
    {
      "from": "TSG-PROP-002",
      "to": "TSG-ATOM-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric"
    },
    {
      "from": "TSG-PROP-002",
      "to": "TSG-ATOM-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive"
    },
    {
      "from": "TSG-PROP-002",
      "to": "TSG-ATOM-017",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws"
    },
    {
      "from": "TSG-PROP-002",
      "to": "TSG-DEF-008",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
    },
    {
      "from": "TSG-STEP-001",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.insertion",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-STEP-002",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.canonicalization",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-STEP-003",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.collision",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-STEP-004",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.union",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-STEP-005",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.symmetry",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-STEP-006",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-STEP-007",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.noninferentialUnion",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-STEP-008",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-STEP-009",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-ATOM-004",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-ATOM-039",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-ATOM-040",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-ATOM-041",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-ATOM-042",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-DEF-015",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-DEF-016",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-DEF-017",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-DEF-018",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-DEF-021",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-DEF-022",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-DEF-023",
      "kind": "COMPILER_USED_ACTIVE_DECLARATION",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.LocalCertifiedTrace"
    }
  ],
  "transitive_dependencies": {
    "TSG-ACC-001": [],
    "TSG-ACC-002": [
      "TSG-ACC-001"
    ],
    "TSG-ACC-003": [],
    "TSG-ACC-004": [],
    "TSG-ALG-002": [],
    "TSG-ALG-003": [
      "TSG-DEF-015"
    ],
    "TSG-ALG-004": [
      "TSG-DEF-015"
    ],
    "TSG-ALG-005": [],
    "TSG-ALG-006": [
      "TSG-ALG-002"
    ],
    "TSG-ALG-007": [],
    "TSG-ALG-008": [],
    "TSG-ALG-009": [],
    "TSG-APP-001": [],
    "TSG-APP-002": [],
    "TSG-APP-003": [],
    "TSG-APP-004": [],
    "TSG-APP-005": [
      "TSG-PROP-003"
    ],
    "TSG-ATOM-001": [],
    "TSG-ATOM-002": [],
    "TSG-ATOM-003": [],
    "TSG-ATOM-004": [],
    "TSG-ATOM-005": [],
    "TSG-ATOM-006": [],
    "TSG-ATOM-007": [],
    "TSG-ATOM-008": [
      "TSG-ATOM-007"
    ],
    "TSG-ATOM-009": [
      "TSG-ATOM-006"
    ],
    "TSG-ATOM-010": [
      "TSG-ATOM-007"
    ],
    "TSG-ATOM-011": [],
    "TSG-ATOM-012": [
      "TSG-ATOM-003",
      "TSG-ATOM-011"
    ],
    "TSG-ATOM-013": [
      "TSG-ATOM-004",
      "TSG-ATOM-006",
      "TSG-ATOM-011"
    ],
    "TSG-ATOM-014": [],
    "TSG-ATOM-015": [
      "TSG-ATOM-005"
    ],
    "TSG-ATOM-016": [],
    "TSG-ATOM-017": [
      "TSG-ATOM-005",
      "TSG-ATOM-014",
      "TSG-ATOM-015",
      "TSG-ATOM-016",
      "TSG-DEF-008"
    ],
    "TSG-ATOM-020": [
      "TSG-DEF-012"
    ],
    "TSG-ATOM-021": [
      "TSG-DEF-012"
    ],
    "TSG-ATOM-022": [
      "TSG-ATOM-020",
      "TSG-DEF-012"
    ],
    "TSG-ATOM-023": [
      "TSG-ATOM-020",
      "TSG-DEF-012"
    ],
    "TSG-ATOM-025": [
      "TSG-DEF-012"
    ],
    "TSG-ATOM-026": [
      "TSG-DEF-013"
    ],
    "TSG-ATOM-027": [
      "TSG-ATOM-026",
      "TSG-DEF-013"
    ],
    "TSG-ATOM-028": [
      "TSG-DEF-008",
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-DEF-020",
      "TSG-LEM-007"
    ],
    "TSG-ATOM-029": [
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-FND-011"
    ],
    "TSG-ATOM-030": [
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-020",
      "TSG-LEM-009"
    ],
    "TSG-ATOM-031": [
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-DEF-020",
      "TSG-LEM-009"
    ],
    "TSG-ATOM-032": [
      "TSG-ATOM-003",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-FND-011"
    ],
    "TSG-ATOM-033": [
      "TSG-ATOM-004",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-021"
    ],
    "TSG-ATOM-034": [
      "TSG-ATOM-004",
      "TSG-ATOM-033",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-021",
      "TSG-DEF-022"
    ],
    "TSG-ATOM-037": [
      "TSG-DEF-015",
      "TSG-DEF-016"
    ],
    "TSG-ATOM-038": [
      "TSG-ATOM-004",
      "TSG-COR-004",
      "TSG-DEF-010",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-LEM-011"
    ],
    "TSG-ATOM-039": [
      "TSG-DEF-015",
      "TSG-DEF-021",
      "TSG-DEF-023"
    ],
    "TSG-ATOM-040": [
      "TSG-ATOM-004",
      "TSG-ATOM-033",
      "TSG-ATOM-034",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-021",
      "TSG-DEF-022"
    ],
    "TSG-ATOM-041": [
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018"
    ],
    "TSG-ATOM-042": [
      "TSG-DEF-015",
      "TSG-DEF-016"
    ],
    "TSG-ATOM-043": [],
    "TSG-ATOM-044": [],
    "TSG-ATOM-045": [
      "TSG-ATOM-003",
      "TSG-ATOM-004",
      "TSG-ATOM-005",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-021"
    ],
    "TSG-CE-001": [],
    "TSG-CE-002": [],
    "TSG-CE-003": [],
    "TSG-COR-001": [
      "TSG-ATOM-006",
      "TSG-ATOM-007",
      "TSG-ATOM-009",
      "TSG-ATOM-010"
    ],
    "TSG-COR-002": [
      "TSG-ATOM-003",
      "TSG-ATOM-004",
      "TSG-ATOM-006",
      "TSG-ATOM-011",
      "TSG-ATOM-012"
    ],
    "TSG-COR-003": [
      "TSG-ATOM-026",
      "TSG-ATOM-027",
      "TSG-DEF-013"
    ],
    "TSG-COR-004": [
      "TSG-ATOM-004",
      "TSG-DEF-010",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-LEM-011"
    ],
    "TSG-DEF-001": [],
    "TSG-DEF-002": [
      "TSG-ATOM-003",
      "TSG-ATOM-004",
      "TSG-ATOM-005"
    ],
    "TSG-DEF-003": [],
    "TSG-DEF-004": [],
    "TSG-DEF-005": [
      "TSG-ATOM-006",
      "TSG-ATOM-007"
    ],
    "TSG-DEF-006": [],
    "TSG-DEF-007": [],
    "TSG-DEF-008": [],
    "TSG-DEF-009": [],
    "TSG-DEF-010": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-011": [],
    "TSG-DEF-012": [],
    "TSG-DEF-013": [],
    "TSG-DEF-014": [],
    "TSG-DEF-015": [],
    "TSG-DEF-016": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-017": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-018": [
      "TSG-DEF-015",
      "TSG-DEF-017"
    ],
    "TSG-DEF-019": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-020": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-021": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-022": [
      "TSG-DEF-015"
    ],
    "TSG-DEF-023": [
      "TSG-DEF-015"
    ],
    "TSG-FND-001": [
      "TSG-ATOM-043",
      "TSG-ATOM-044"
    ],
    "TSG-FND-004": [],
    "TSG-FND-006": [],
    "TSG-FND-007": [],
    "TSG-FND-008": [
      "TSG-DEF-015"
    ],
    "TSG-FND-009": [
      "TSG-DEF-015"
    ],
    "TSG-FND-010": [
      "TSG-DEF-015"
    ],
    "TSG-FND-011": [
      "TSG-DEF-015"
    ],
    "TSG-INV-001": [],
    "TSG-INV-002": [],
    "TSG-INV-003": [],
    "TSG-INV-004": [
      "TSG-DEF-015"
    ],
    "TSG-INV-005": [
      "TSG-DEF-013"
    ],
    "TSG-INV-006": [
      "TSG-DEF-015",
      "TSG-DEF-017"
    ],
    "TSG-INV-007": [
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-019",
      "TSG-FND-011"
    ],
    "TSG-INV-008": [
      "TSG-DEF-015",
      "TSG-DEF-019"
    ],
    "TSG-LEM-002": [
      "TSG-ATOM-006",
      "TSG-ATOM-007"
    ],
    "TSG-LEM-003": [
      "TSG-ATOM-004"
    ],
    "TSG-LEM-004": [
      "TSG-ATOM-003",
      "TSG-ATOM-004"
    ],
    "TSG-LEM-005": [
      "TSG-ATOM-003",
      "TSG-ATOM-004"
    ],
    "TSG-LEM-006": [
      "TSG-ATOM-020",
      "TSG-ATOM-021",
      "TSG-ATOM-022",
      "TSG-ATOM-023",
      "TSG-ATOM-025",
      "TSG-DEF-012"
    ],
    "TSG-LEM-007": [
      "TSG-DEF-008",
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-DEF-020"
    ],
    "TSG-LEM-008": [
      "TSG-DEF-015",
      "TSG-DEF-019",
      "TSG-INV-008"
    ],
    "TSG-LEM-009": [
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-020"
    ],
    "TSG-LEM-010": [
      "TSG-ATOM-004",
      "TSG-ATOM-033",
      "TSG-ATOM-034",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-021",
      "TSG-DEF-022"
    ],
    "TSG-LEM-011": [
      "TSG-DEF-010",
      "TSG-DEF-015",
      "TSG-DEF-016"
    ],
    "TSG-PROP-001": [
      "TSG-ATOM-003",
      "TSG-ATOM-004",
      "TSG-ATOM-005"
    ],
    "TSG-PROP-002": [
      "TSG-ATOM-005",
      "TSG-ATOM-014",
      "TSG-ATOM-015",
      "TSG-ATOM-016",
      "TSG-ATOM-017",
      "TSG-DEF-008"
    ],
    "TSG-PROP-003": [],
    "TSG-RULE-001": [],
    "TSG-RULE-002": [],
    "TSG-RULE-003": [],
    "TSG-RULE-004": [],
    "TSG-RULE-005": [],
    "TSG-RULE-006": [],
    "TSG-RULE-007": [],
    "TSG-RULE-008": [],
    "TSG-RULE-009": [],
    "TSG-RULE-010": [],
    "TSG-RULE-011": [],
    "TSG-RULE-012": [],
    "TSG-RULE-013": [],
    "TSG-RULE-014": [],
    "TSG-RULE-015": [],
    "TSG-RULE-016": [],
    "TSG-RULE-017": [],
    "TSG-RULE-018": [],
    "TSG-RULE-019": [],
    "TSG-SCOPE-001": [],
    "TSG-STEP-001": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-002": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-003": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-004": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-005": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-006": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-007": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-008": [
      "TSG-DEF-015"
    ],
    "TSG-STEP-009": [
      "TSG-DEF-015"
    ],
    "TSG-THM-001": [
      "TSG-ATOM-004",
      "TSG-ATOM-033",
      "TSG-ATOM-034",
      "TSG-ATOM-039",
      "TSG-ATOM-040",
      "TSG-ATOM-041",
      "TSG-ATOM-042",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-DEF-021",
      "TSG-DEF-022",
      "TSG-DEF-023"
    ]
  },
  "strongly_connected_components": [
    [
      "TSG-ACC-001"
    ],
    [
      "TSG-ACC-002"
    ],
    [
      "TSG-ACC-003"
    ],
    [
      "TSG-ACC-004"
    ],
    [
      "TSG-ALG-002"
    ],
    [
      "TSG-ALG-003"
    ],
    [
      "TSG-ALG-004"
    ],
    [
      "TSG-ALG-005"
    ],
    [
      "TSG-ALG-006"
    ],
    [
      "TSG-ALG-007"
    ],
    [
      "TSG-ALG-008"
    ],
    [
      "TSG-ALG-009"
    ],
    [
      "TSG-APP-001"
    ],
    [
      "TSG-APP-002"
    ],
    [
      "TSG-APP-003"
    ],
    [
      "TSG-APP-004"
    ],
    [
      "TSG-APP-005"
    ],
    [
      "TSG-ATOM-001"
    ],
    [
      "TSG-ATOM-002"
    ],
    [
      "TSG-ATOM-003"
    ],
    [
      "TSG-ATOM-004"
    ],
    [
      "TSG-ATOM-005"
    ],
    [
      "TSG-ATOM-006"
    ],
    [
      "TSG-ATOM-007"
    ],
    [
      "TSG-ATOM-008"
    ],
    [
      "TSG-ATOM-009"
    ],
    [
      "TSG-ATOM-010"
    ],
    [
      "TSG-ATOM-011"
    ],
    [
      "TSG-ATOM-012"
    ],
    [
      "TSG-ATOM-013"
    ],
    [
      "TSG-ATOM-014"
    ],
    [
      "TSG-ATOM-015"
    ],
    [
      "TSG-ATOM-016"
    ],
    [
      "TSG-ATOM-017"
    ],
    [
      "TSG-ATOM-020"
    ],
    [
      "TSG-ATOM-021"
    ],
    [
      "TSG-ATOM-022"
    ],
    [
      "TSG-ATOM-023"
    ],
    [
      "TSG-ATOM-025"
    ],
    [
      "TSG-ATOM-026"
    ],
    [
      "TSG-ATOM-027"
    ],
    [
      "TSG-ATOM-028"
    ],
    [
      "TSG-ATOM-029"
    ],
    [
      "TSG-ATOM-030"
    ],
    [
      "TSG-ATOM-031"
    ],
    [
      "TSG-ATOM-032"
    ],
    [
      "TSG-ATOM-033"
    ],
    [
      "TSG-ATOM-034"
    ],
    [
      "TSG-ATOM-037"
    ],
    [
      "TSG-ATOM-038"
    ],
    [
      "TSG-ATOM-039"
    ],
    [
      "TSG-ATOM-040"
    ],
    [
      "TSG-ATOM-041"
    ],
    [
      "TSG-ATOM-042"
    ],
    [
      "TSG-ATOM-043"
    ],
    [
      "TSG-ATOM-044"
    ],
    [
      "TSG-ATOM-045"
    ],
    [
      "TSG-CE-001"
    ],
    [
      "TSG-CE-002"
    ],
    [
      "TSG-CE-003"
    ],
    [
      "TSG-COR-001"
    ],
    [
      "TSG-COR-002"
    ],
    [
      "TSG-COR-003"
    ],
    [
      "TSG-COR-004"
    ],
    [
      "TSG-DEF-001"
    ],
    [
      "TSG-DEF-002"
    ],
    [
      "TSG-DEF-003"
    ],
    [
      "TSG-DEF-004"
    ],
    [
      "TSG-DEF-005"
    ],
    [
      "TSG-DEF-006"
    ],
    [
      "TSG-DEF-007"
    ],
    [
      "TSG-DEF-008"
    ],
    [
      "TSG-DEF-009"
    ],
    [
      "TSG-DEF-010"
    ],
    [
      "TSG-DEF-011"
    ],
    [
      "TSG-DEF-012"
    ],
    [
      "TSG-DEF-013"
    ],
    [
      "TSG-DEF-014"
    ],
    [
      "TSG-DEF-015"
    ],
    [
      "TSG-DEF-016"
    ],
    [
      "TSG-DEF-017"
    ],
    [
      "TSG-DEF-018"
    ],
    [
      "TSG-DEF-019"
    ],
    [
      "TSG-DEF-020"
    ],
    [
      "TSG-DEF-021"
    ],
    [
      "TSG-DEF-022"
    ],
    [
      "TSG-DEF-023"
    ],
    [
      "TSG-FND-001"
    ],
    [
      "TSG-FND-004"
    ],
    [
      "TSG-FND-006"
    ],
    [
      "TSG-FND-007"
    ],
    [
      "TSG-FND-008"
    ],
    [
      "TSG-FND-009"
    ],
    [
      "TSG-FND-010"
    ],
    [
      "TSG-FND-011"
    ],
    [
      "TSG-INV-001"
    ],
    [
      "TSG-INV-002"
    ],
    [
      "TSG-INV-003"
    ],
    [
      "TSG-INV-004"
    ],
    [
      "TSG-INV-005"
    ],
    [
      "TSG-INV-006"
    ],
    [
      "TSG-INV-007"
    ],
    [
      "TSG-INV-008"
    ],
    [
      "TSG-LEM-002"
    ],
    [
      "TSG-LEM-003"
    ],
    [
      "TSG-LEM-004"
    ],
    [
      "TSG-LEM-005"
    ],
    [
      "TSG-LEM-006"
    ],
    [
      "TSG-LEM-007"
    ],
    [
      "TSG-LEM-008"
    ],
    [
      "TSG-LEM-009"
    ],
    [
      "TSG-LEM-010"
    ],
    [
      "TSG-LEM-011"
    ],
    [
      "TSG-PROP-001"
    ],
    [
      "TSG-PROP-002"
    ],
    [
      "TSG-PROP-003"
    ],
    [
      "TSG-RULE-001"
    ],
    [
      "TSG-RULE-002"
    ],
    [
      "TSG-RULE-003"
    ],
    [
      "TSG-RULE-004"
    ],
    [
      "TSG-RULE-005"
    ],
    [
      "TSG-RULE-006"
    ],
    [
      "TSG-RULE-007"
    ],
    [
      "TSG-RULE-008"
    ],
    [
      "TSG-RULE-009"
    ],
    [
      "TSG-RULE-010"
    ],
    [
      "TSG-RULE-011"
    ],
    [
      "TSG-RULE-012"
    ],
    [
      "TSG-RULE-013"
    ],
    [
      "TSG-RULE-014"
    ],
    [
      "TSG-RULE-015"
    ],
    [
      "TSG-RULE-016"
    ],
    [
      "TSG-RULE-017"
    ],
    [
      "TSG-RULE-018"
    ],
    [
      "TSG-RULE-019"
    ],
    [
      "TSG-SCOPE-001"
    ],
    [
      "TSG-STEP-001"
    ],
    [
      "TSG-STEP-002"
    ],
    [
      "TSG-STEP-003"
    ],
    [
      "TSG-STEP-004"
    ],
    [
      "TSG-STEP-005"
    ],
    [
      "TSG-STEP-006"
    ],
    [
      "TSG-STEP-007"
    ],
    [
      "TSG-STEP-008"
    ],
    [
      "TSG-STEP-009"
    ],
    [
      "TSG-THM-001"
    ]
  ],
  "strongly_connected_component_count": 146,
  "cyclic_strongly_connected_components": [],
  "cyclic_scc_count": 0,
  "cyclic_node_count": 0,
  "self_loop_count": 0,
  "is_acyclic": true,
  "regeneration_provenance": {
    "direct_edges_recomputed_from": "compiler-correspondence-metadata.json:compiler_used_active_mappings",
    "transitive_closure_recomputed": true
  }
}


==> formal/correspondence-review.json <==
{
  "schema_version": "2.0",
  "process_id": "bounded-arxiv-correspondence-2026-09-02",
  "status": "CORRESPONDENCE_CLOSED",
  "maximum_review_rounds": 1,
  "rounds_executed": 1,
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "rounds": [
    {
      "round": 1,
      "snapshot_id": "8f7729dfd0f97230f30039b1a66553c65a2df0c9e7643bac47e084c2de3be203",
      "summary_path": "formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/summary.json",
      "summary_sha256": "1c35c98641e9bd217b3b450e62b8501cd2de6d718c612d9f37942cc4f6843f9d",
      "verdict": "PASS",
      "disposition": "CORRESPONDENCE_CLOSED_STOP_BEFORE_BUILD_OR_PDF_QA"
    }
  ],
  "current_snapshot_id": "8f7729dfd0f97230f30039b1a66553c65a2df0c9e7643bac47e084c2de3be203",
  "current_snapshot_manifest_sha256": "308f47cc9ef4c5a1c81f002ac82908d9f98abf8c0f1cd5f657649beff3fae13c",
  "current_round_semantic_coverage": "146/146 ACTIVE mappings; 27/27 named environments; 1/1 supplemental witness",
  "current_round_mechanical_coverage": "146/146 source and type mappings; 83/83 axiom rows; 23/23 formal source/config hashes",
  "independent_identifier_leak_passes": 2,
  "source_mutation_during_current_round": false,
  "unanimous_pass": true,
  "blocking_findings": [],
  "lean_build_gate": "NOT_EXECUTED_CURRENT_SNAPSHOT",
  "latex_build_gate": "NOT_EXECUTED_BY_AUTHORIZATION",
  "pdf_qa_gate": "NOT_EXECUTED_BY_AUTHORIZATION",
  "permitted_public_label": "NO_FORMAL_CLOSURE_CLAIM"
}


==> formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/lean-metadata.json <==
{
  "schema_version": "1.0",
  "process_id": "bounded-arxiv-correspondence-2026-09-02",
  "review_round": 1,
  "role": "LEAN_METADATA_COHERENCE_AND_IDENTIFIER_LEAK_SCAN",
  "reviewer_task_id": "/root/round1_metadata_review",
  "fresh_instance": true,
  "snapshot_id": "8f7729dfd0f97230f30039b1a66553c65a2df0c9e7643bac47e084c2de3be203",
  "snapshot_manifest_sha256": "308f47cc9ef4c5a1c81f002ac82908d9f98abf8c0f1cd5f657649beff3fae13c",
  "mapping_set_sha256": "602f9971f28b3017349820928d7c736faf5888320235ab7948fb4fb0e89f15e8",
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "coverage": {
    "audit_rows": "158/158",
    "active_mappings_tags_declarations_and_spans": "146/146",
    "named_environments": "27/27",
    "compiler_telescope_binders": "1024/1024",
    "indexed_hypothesis_records": "107/107",
    "axiom_rows": "83/83",
    "proof_sketch_rows": "19/19",
    "snapshot_bound_files": "14/14",
    "identifier_leak_scans": "1/1"
  },
  "hypothesis_inventory": {
    "explicit_binders": 369,
    "implicit_binders": 639,
    "instance_implicit_binders": 16
  },
  "curated_paper_graph": {
    "nodes": 158,
    "direct_edges": 221,
    "transitive_pairs": 1480,
    "acyclic": true
  },
  "compiler_active_graph": {
    "nodes": 146,
    "direct_edges": 200,
    "transitive_pairs": 207,
    "strongly_connected_components": 146,
    "cycles": 0,
    "self_loops": 0
  },
  "formal_source_config": {
    "entries": 23,
    "sha256": "1ea8b2d58e1f4c3c007f8da46f77c7818d716b21bf418929ea9f9ecb8bef5afa"
  },
  "trace_witness_binding": {
    "status": "PASS",
    "sha256": "d4571f177607c4073f35466ab7d8bd2bf642bd1190a4ba38508c5a5ddfa93b7f",
    "git_blob_sha1": "48528272445b6fa81ebd6c1f30680cd285751b5f",
    "lake_root_count": 1,
    "paper_index_changed": false,
    "active_claim_count_delta": 0
  },
  "identifier_leak_result": {
    "status": "PASS",
    "exposed_tsg_ids": 0,
    "exposed_raw_witness_declaration_handles": 0,
    "explicit_f01_f27_formal_cross_references_classified_as_intentional": true
  },
  "fresh_compiler_dump_count": 0,
  "Lean_builds_executed": false,
  "blocking_findings": [],
  "verdict": "PASS",
  "source_mutation_observed": false,
  "mutation_count": 0,
  "latex_or_pdf_actions_executed": false
}


==> formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/semantics.json <==
{
  "schema_version": "1.0",
  "process_id": "bounded-arxiv-correspondence-2026-09-02",
  "review_round": 1,
  "role": "PAPER_LEAN_SEMANTIC_CORRESPONDENCE_AND_IDENTIFIER_LEAK_SCAN",
  "reviewer_task_id": "/root/round1_semantic_review",
  "fresh_instance": true,
  "snapshot_id": "8f7729dfd0f97230f30039b1a66553c65a2df0c9e7643bac47e084c2de3be203",
  "snapshot_manifest_sha256": "308f47cc9ef4c5a1c81f002ac82908d9f98abf8c0f1cd5f657649beff3fae13c",
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "coverage": {
    "active_mappings": "146/146",
    "named_environments": "27/27",
    "supplemental_witness_bindings": "1/1",
    "identifier_leak_scans": "2/2"
  },
  "semantic_checks": [
    "quantifier order",
    "premises and conclusions",
    "explicit and implicit hypotheses",
    "claim strength and finite/generic scope",
    "same-context and transport distinctions",
    "Java, parser, artifact, and experiment nonclaims",
    "supplemental witness adjacency and replay boundary"
  ],
  "identifier_leak_result": {
    "status": "PASS",
    "confusing_reader_facing_internal_identifiers": 0,
    "intentional_formal_index_and_silent_tag_names_excluded": true,
    "trace_witness_filename_classification": "INTENTIONAL_EVIDENCE_POINTER"
  },
  "blocking_findings": [],
  "verdict": "PASS",
  "source_mutation_observed": false,
  "mutation_count": 0,
  "builds_executed": false,
  "latex_or_pdf_actions_executed": false
}


==> formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/summary.json <==
{
  "schema_version": "1.0",
  "process_id": "bounded-arxiv-correspondence-2026-09-02",
  "review_round": 1,
  "maximum_review_rounds": 1,
  "snapshot_id": "8f7729dfd0f97230f30039b1a66553c65a2df0c9e7643bac47e084c2de3be203",
  "snapshot_manifest_sha256": "308f47cc9ef4c5a1c81f002ac82908d9f98abf8c0f1cd5f657649beff3fae13c",
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "required_roles": [
    "PAPER_LEAN_SEMANTIC_CORRESPONDENCE_AND_IDENTIFIER_LEAK_SCAN",
    "LEAN_METADATA_COHERENCE_AND_IDENTIFIER_LEAK_SCAN"
  ],
  "reviewer_records": {
    "semantics": {
      "path": "formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/semantics.json",
      "sha256": "196112d62f4924bced36a75a1ab13116fc456c464f49ecff6b41df3dfcb1c35a",
      "reviewer_task_id": "/root/round1_semantic_review",
      "fresh_instance": true,
      "verdict": "PASS"
    },
    "lean_metadata": {
      "path": "formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/lean-metadata.json",
      "sha256": "9c4d184fbde9c2421c44f58129cb5e1f9d3ccb75fd1f91ebaeafa7dd1e33600a",
      "reviewer_task_id": "/root/round1_metadata_review",
      "fresh_instance": true,
      "verdict": "PASS"
    }
  },
  "same_snapshot_and_contract": true,
  "exact_required_role_set": true,
  "full_active_mapping_coverage": "146/146",
  "identifier_leak_checks": "2_INDEPENDENT_PASSES",
  "source_mutation_observed": false,
  "unanimous_pass": true,
  "blocking_findings": [],
  "round_verdict": "PASS",
  "disposition": "CORRESPONDENCE_CLOSED_STOP_BEFORE_BUILD_OR_PDF_QA"
}


==> formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/correspondence-review.json <==
{
  "schema_version": "1.0",
  "process_id": "bounded-correspondence-repair-2026-08-29",
  "status": "CORRESPONDENCE_REVIEW_CLOSED_UNANIMOUS_PASS",
  "maximum_review_rounds": 2,
  "rounds_executed": 2,
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "rounds": [
    {
      "round": 1,
      "snapshot_id": "134e916ecde752eee5e464dd171513e9e7ba92319300755f259bd2a8c20bc681",
      "summary_path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/summary.json",
      "summary_sha256": "00e28a7fcad81db127d0a7daf35932fe2a7b9bfeca1aef66f3c74a9062d01fcf",
      "verdict": "FAIL",
      "disposition": "ONE_BOUNDED_REPAIR_PERFORMED"
    },
    {
      "round": 2,
      "snapshot_id": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
      "snapshot_manifest_sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57",
      "summary_path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/summary.json",
      "summary_sha256": "4705ff60f9186e44610483b1a7b5763a857acaa0e6300f3fe3de62647fee9460",
      "verdict": "PASS",
      "unanimous": true,
      "blocking_findings": []
    }
  ],
  "current_snapshot_id": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
  "current_snapshot_manifest_sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57",
  "current_round_semantic_coverage": "146/146 ACTIVE mappings; 27/27 named environments; 19/19 proof sketches",
  "current_round_mechanical_coverage": "146/146 compiler mappings; 83/83 axiom checks; 19/19 Lean source hashes",
  "source_mutation_during_current_round": false,
  "clean_build_gate": "PASS_TWO_ISOLATED_CLEAN_BUILDS",
  "clean_build_summary": "formal/build-evidence/clean-build-summary.json",
  "clean_build_summary_sha256": "1ae7b4bf23e493eed8a89cdd6cdec3d95b7092a6da52edaf58a0a7d5e019229d",
  "pdf_qa_gate": "NOT_EXECUTED"
}


==> formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/lean-metadata.json <==
{
  "schema_version": "1.0",
  "process_id": "bounded-correspondence-repair-2026-08-29",
  "review_round": 1,
  "fresh_instance": true,
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "snapshot_id": "134e916ecde752eee5e464dd171513e9e7ba92319300755f259bd2a8c20bc681",
  "snapshot_manifest_sha256": "b004370d512b03227ee60cb0ec3622d45efd4097b55bd6de76d62ec1739ecd68",
  "source_mutation_observed": false,
  "builds_executed": false,
  "role": "LEAN_METADATA_AND_CORRESPONDENCE_COHERENCE",
  "reviewer_task_id": "/root/fresh_metadata_pass",
  "coverage": {
    "active_mappings": "146/146",
    "named_environments": "27/27",
    "compiler_metadata_regenerations": 2,
    "proof_axiom_checks": "83/83",
    "lean_source_hashes": "19/19"
  },
  "verdict": "FAIL",
  "blocking_findings": [
    "Three stale display-title metadata values.",
    "Curated paper dependencies were not separated from compiler-derived dependencies required by the frozen contract.",
    "Proof-sketch narrative and registry dependency fields were ambiguous and one review status was stale.",
    "The TCB manifest contained a stale axiom-report binding.",
    "The formal-source aggregate path convention was not literally reproducible from the displayed entries.",
    "Downstream current-snapshot registry and manuscript-graph bindings were stale."
  ]
}


==> formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/semantics.json <==
{
  "schema_version": "1.0",
  "process_id": "bounded-correspondence-repair-2026-08-29",
  "review_round": 1,
  "fresh_instance": true,
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "snapshot_id": "134e916ecde752eee5e464dd171513e9e7ba92319300755f259bd2a8c20bc681",
  "snapshot_manifest_sha256": "b004370d512b03227ee60cb0ec3622d45efd4097b55bd6de76d62ec1739ecd68",
  "source_mutation_observed": false,
  "builds_executed": false,
  "role": "PAPER_LEAN_SEMANTIC_CORRESPONDENCE",
  "reviewer_task_id": "/root/fresh_semantic_pass",
  "coverage": {
    "active_spans": "146/146",
    "named_environments": "27/27",
    "constructors": "19/19",
    "normalized_statement_rows": "11/11",
    "counterexample_prose_rows": "2/2",
    "proof_sketch_repair_rows": "7/7"
  },
  "verdict": "PASS",
  "blocking_findings": []
}


==> formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/summary.json <==
{
  "schema_version": "1.0",
  "process_id": "bounded-correspondence-repair-2026-08-29",
  "review_round": 1,
  "snapshot_id": "134e916ecde752eee5e464dd171513e9e7ba92319300755f259bd2a8c20bc681",
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "required_roles": [
    "PAPER_LEAN_SEMANTIC_CORRESPONDENCE",
    "LEAN_METADATA_AND_CORRESPONDENCE_COHERENCE"
  ],
  "reviewer_records": {
    "semantics": {
      "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/semantics.json",
      "sha256": "8b31239e3f730a7fd6205cc77343c61ac9330d4f399d108bae9a9b10248eacd2",
      "verdict": "PASS"
    },
    "lean_metadata": {
      "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/lean-metadata.json",
      "sha256": "c4da27a564fade16d5f9a9d85776d4e7ad89644a04a0c4c15f09624716c37f6a",
      "verdict": "FAIL"
    }
  },
  "unanimous_pass": false,
  "round_verdict": "FAIL",
  "bounded_disposition": "ONE_FINAL_REPAIR_AND_REVIEW_ROUND_REMAINS"
}


==> formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/lean-metadata.json <==
{
  "schema_version": "1.0",
  "process_id": "bounded-correspondence-repair-2026-08-29",
  "review_round": 2,
  "role": "LEAN_METADATA_AND_CORRESPONDENCE_COHERENCE",
  "reviewer_task_id": "/root/approved_round_mechanical",
  "fresh_instance": true,
  "snapshot_id": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
  "snapshot_manifest_sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57",
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "coverage": {
    "frozen_hashes": "20/20",
    "active_mappings_tags_declarations_and_spans": "146/146",
    "named_environments": "27/27",
    "compiler_metadata": "146/146",
    "axiom_checks": "83/83",
    "lean_source_hashes": "19/19",
    "formal_source_config_entries": "22/22",
    "proof_sketches": "19/19",
    "artifact_rows_preserved": "8/8",
    "edge_rows_preserved": "9/9"
  },
  "lean_version": "4.33.0",
  "fresh_compiler_dump_count": 2,
  "fresh_compiler_dumps_raw_byte_identical": true,
  "fresh_compiler_dump_sha256": "6b4043e23d2a396f1eeb5f92d8162c1e102554a36f6c7ad65025cf09d0d11bb6",
  "axiom_union": [
    "propext",
    "Quot.sound",
    "Classical.choice"
  ],
  "axiom_whitelist_violations": [],
  "curated_paper_graph": {
    "nodes": 158,
    "direct_edges": 221,
    "acyclic": true
  },
  "compiler_active_graph": {
    "nodes": 146,
    "direct_edges": 200,
    "transitive_pairs": 207,
    "strongly_connected_components": 146,
    "cycles": 0,
    "self_loops": 0
  },
  "artifact_commit": "676480899dc2ed29253d00c59beaf116ebd2c675",
  "experiment_source_commit": "88363ea23728329948ccc9d5cdad690cc5787ca5",
  "artifact_refinement_status": "PARTIAL",
  "experimental_replay_status": "PARTIAL",
  "blocking_findings": [],
  "verdict": "PASS",
  "source_mutation_observed": false,
  "builds_executed": false
}


==> formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/review-snapshot-manifest.json <==
{
  "schema_version": "3.0",
  "status": "FROZEN_CURRENT_WORKFLOW_ROUND_2_REVIEW_INPUT",
  "snapshot_id": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
  "snapshot_id_algorithm": "SHA-256 of canonical compact JSON (sorted keys) of snapshot_material",
  "snapshot_material": {
    "repair_scope": "FAILED_CORRESPONDENCE_ROWS_ONLY",
    "failed_snapshot_id": "a1968bcda191b303983649d557ffa07a5845d971ea57258db62fe239b6ab675a",
    "active_manuscript_graph_sha256": "e5ed4bb73d6b1ca664b5428ad22a5d36b460ef67bca180f261d894c2c647203c",
    "formal_source_config_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
    "mapping_set_sha256": "fbce59c2d409ab1d9d90761861bb84067fe8c6bbf6fc82c6a3d425b2fa8fe1b3",
    "formal_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "paper_lean_map_sha256": "59857fc54e19f240320d342dcd800998d51b84f843c048e0d362a16101fd5d0b",
    "compiler_metadata_sha256": "763cdfd8c0bd1bc5709a61a2e49762cf423026e517274cff32d32ae39414a421",
    "paper_dependency_graph_sha256": "1e85f5d91f7a9478ca1b1573f64e88483bbadd3211442fd1503e453d68d874ec",
    "compiler_dependency_graph_sha256": "1e430b523cb6dcd8e5db7f22295f2380a6d632ea191d967083ed1c96e094075e",
    "proof_sketch_audit_sha256": "84cb1624c0dc3956c132d902cc1e3cefdb7c5bf351994c31d65d8b7332042848",
    "axiom_report_sha256": "0d18c9dcfb27aa3341458b7e755098cff7bde724892e1357672d6090bb890880",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "formal_statement_index_sha256": "7b42e76d2e8ef229325a3da5bad211e47412fa38fe830c29cb472c7255f6a1b0",
    "artifact_refinement_map_sha256": "cbf13e4c8b3945ca211abd148e2e30d070af6a91d5e4964ef07cdc1bef3c5f8d",
    "edge_case_closure_sha256": "aa36c63af9f0dce435335165486094d66d9751c0569b8e27169245fd17f7cbfd",
    "generator_sha256": "fc7c7e4cb9f09be9ad0bdddf3c8865f2f7cc5c3020aab0ac36a2414982402c6a",
    "compiler_dump_tool_sha256": "3bc7f48e525a3235e5e42120e284027b56a8b05fbb8466f275ca578cabe08578",
    "mapped_declarations_tsv_sha256": "9d330c4d686d8595d71cf1ff723a628b656919ad93c5481e0e7ffc1530a1b22a",
    "lean_binary_sha256": "e8baaa71855a616dc351028f3ad2200051b0671f423a1696a100e809302d5550",
    "lake_binary_sha256": "60330ab6f07dce20f3fa9ebb08e8b984ea9549eac172afeb15d9d2227060e2b3",
    "launcher_shim_sha256": "1b3a3cfed63f31e02bf94fccee49d8f4d158920cc1ea3927680a8ae4ca405304",
    "counts": {
      "audit_rows": 158,
      "active_formal_units": 146,
      "proofs": 83,
      "definitions": 44,
      "constructors": 19,
      "named_environments": 27,
      "inline_leanref_tags": 146,
      "failed_rows_repaired": 36
    }
  },
  "mapping_set_algorithm": "Select ACTIVE rows, sort by formal_id, retain source/proof/type/dependency mapping fields, then SHA-256 canonical compact JSON with sorted keys.",
  "review_requirements": {
    "process_id": "bounded-correspondence-repair-2026-08-29",
    "fresh_independent_reviewer_count": 2,
    "required_roles": [
      "PAPER_LEAN_SEMANTIC_CORRESPONDENCE",
      "LEAN_METADATA_AND_CORRESPONDENCE_COHERENCE"
    ],
    "maximum_review_rounds": 2,
    "completed_review_rounds": 1,
    "this_is_final_permitted_round": true,
    "coverage": "All 146 ACTIVE mappings and all 27 named environments under the frozen normalization contract.",
    "source_mutation_during_review": "PROHIBITED"
  }
}


==> formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/semantics.json <==
{
  "schema_version": "1.0",
  "process_id": "bounded-correspondence-repair-2026-08-29",
  "review_round": 2,
  "role": "PAPER_LEAN_SEMANTIC_CORRESPONDENCE",
  "reviewer_task_id": "/root/approved_round_semantic",
  "fresh_instance": true,
  "snapshot_id": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
  "snapshot_manifest_sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57",
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "coverage": {
    "active_mappings": "146/146",
    "named_environments": "27/27",
    "proofs": "83/83",
    "definitions": "44/44",
    "constructors": "19/19",
    "affected_ids": "36/36",
    "proof_sketches": "19/19"
  },
  "special_checks": [
    "TSG-CE-001",
    "TSG-CE-002",
    "TSG-LEM-004",
    "TSG-LEM-005",
    "TSG-LEM-009",
    "F10",
    "F24",
    "F26",
    "F27"
  ],
  "java_parser_artifact_or_experiment_claim_imported": false,
  "blocking_findings": [],
  "verdict": "PASS",
  "source_mutation_observed": false,
  "builds_executed": false
}


==> formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/summary.json <==
{
  "schema_version": "1.0",
  "process_id": "bounded-correspondence-repair-2026-08-29",
  "review_round": 2,
  "snapshot_id": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
  "snapshot_manifest_sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57",
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "required_roles": [
    "PAPER_LEAN_SEMANTIC_CORRESPONDENCE",
    "LEAN_METADATA_AND_CORRESPONDENCE_COHERENCE"
  ],
  "reviewer_records": {
    "semantics": {
      "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/semantics.json",
      "sha256": "a6521a37c706d1666990032ddb25e06625e69ca493af84e01b33a873d305c482",
      "reviewer_task_id": "/root/approved_round_semantic",
      "fresh_instance": true,
      "verdict": "PASS"
    },
    "lean_metadata": {
      "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/lean-metadata.json",
      "sha256": "6311d815a9a74dec409b1fd64f372803f39e6168575109cde3c6dd8b628a2e9b",
      "reviewer_task_id": "/root/approved_round_mechanical",
      "fresh_instance": true,
      "verdict": "PASS"
    }
  },
  "same_snapshot_and_contract": true,
  "exact_required_role_set": true,
  "source_mutation_observed": false,
  "unanimous_pass": true,
  "blocking_findings": [],
  "round_verdict": "PASS",
  "disposition": "CORRESPONDENCE_REVIEW_CLOSED_CLEAN_BUILDS_NEXT_GATE"
}


==> formal/dependency-graph.json <==
{
  "schema_version": "2.0",
  "graph_status": "CURRENT_CURATED_EDGES_AND_TRANSITIVE_CLOSURE_RECOMPUTED",
  "formal_registry_sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a",
  "source_tag_gate": {
    "status": "PASS_EXACT_BIJECTION_CURRENT_SNAPSHOT",
    "tag_count": 146,
    "unique_active_id_count": 146,
    "unique_exact_declaration_count": 146,
    "files": [
      "foundations_compressed.tex",
      "appendixC_vmcai_stage1.tex"
    ]
  },
  "nodes": [
    {
      "formal_id": "TSG-FND-001",
      "active_status": "ACTIVE",
      "paper_title": "Size of a Complete Binary AC Closure",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACClosureCounts",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-FND-002",
      "active_status": "OMITTED_HISTORY",
      "paper_title": "Typed permutation group cardinality",
      "lean_declaration": null,
      "mapping_status": "NOT_ACTIVE",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-FND-003",
      "active_status": "OMITTED_HISTORY",
      "paper_title": "Balanced typed-permutation reduction",
      "lean_declaration": null,
      "mapping_status": "NOT_ACTIVE",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-FND-004",
      "active_status": "ACTIVE",
      "paper_title": "Finite sequence, bag, set, and arity-restricted carriers",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-FND-005",
      "active_status": "OMITTED_HISTORY",
      "paper_title": "Lifted container equivalence and structural key congruence",
      "lean_declaration": null,
      "mapping_status": "NOT_ACTIVE",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-DEF-001",
      "active_status": "ACTIVE",
      "paper_title": "Types, slots, typed contexts, and canonical contexts",
      "lean_declaration": "TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-DEF-002",
      "active_status": "ACTIVE",
      "paper_title": "Typed embeddings, renamings, and permutations",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-PROP-001",
      "active_status": "ACTIVE",
      "paper_title": "Typed embedding identity, composition, and renaming inverse",
      "lean_declaration": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-FND-006",
      "active_status": "ACTIVE",
      "paper_title": "Binder descriptor occurrence",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-DEF-003",
      "active_status": "ACTIVE",
      "paper_title": "Port schemas and well-typed port values",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-FND-007",
      "active_status": "ACTIVE",
      "paper_title": "Signature law requirements",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-INV-001",
      "active_status": "ACTIVE",
      "paper_title": "Set-port arity downward closure",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.SetArityDownwardClosed",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-FND-008",
      "active_status": "ACTIVE",
      "paper_title": "Flat-license admissibility",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-INV-002",
      "active_status": "ACTIVE",
      "paper_title": "Flat-port splice closure",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-FND-009",
      "active_status": "ACTIVE",
      "paper_title": "C, I, and A endpoint-indexed certificate families",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-FND-010",
      "active_status": "ACTIVE",
      "paper_title": "U endpoint-indexed certificate family",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ALG-001",
      "active_status": "OMITTED_HISTORY",
      "paper_title": "Visible same-head flat smart construction",
      "lean_declaration": null,
      "mapping_status": "NOT_ACTIVE",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-DEF-004",
      "active_status": "ACTIVE",
      "paper_title": "Typed Flexible-Arity E-Nodes",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-DEF-005",
      "active_status": "ACTIVE",
      "paper_title": "Capture-avoiding typed embedding action",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-LEM-002",
      "active_status": "ACTIVE",
      "paper_title": "Typed Embeddings Preserve Types",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-COR-001",
      "active_status": "ACTIVE",
      "paper_title": "Slot Support Invariance",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteSlotSupportInvariance",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-COR-002",
      "active_status": "ACTIVE",
      "paper_title": "Type Safety of Invocation",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-DEF-006",
      "active_status": "ACTIVE",
      "paper_title": "Typed shape carrier",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-DEF-007",
      "active_status": "ACTIVE",
      "paper_title": "Flexible Arity Typed Slotted E-Graph",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-INV-003",
      "active_status": "ACTIVE",
      "paper_title": "Exact quiescent collision index",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.collisionIndexExact",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-LEM-003",
      "active_status": "ACTIVE",
      "paper_title": "Leaderization Contracts Support",
      "lean_declaration": "TypedSlottedEGraphsPaper.leaderizationContractsSupport",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-INV-004",
      "active_status": "ACTIVE",
      "paper_title": "Proper parent embeddings require endpoint certificates",
      "lean_declaration": "TypedSlottedEGraphsPaper.CertifiedParentEdge",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-DEF-008",
      "active_status": "ACTIVE",
      "paper_title": "Typed Alpha-Equivalence of Port Values",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-PROP-002",
      "active_status": "ACTIVE",
      "paper_title": "Typed Alpha-Equivalence Laws",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-DEF-009",
      "active_status": "ACTIVE",
      "paper_title": "Graph-relative typed structural relation",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-LEM-004",
      "active_status": "ACTIVE",
      "paper_title": "Transport of Graph-Relative Invocation Alignment",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-DEF-010",
      "active_status": "ACTIVE",
      "paper_title": "Leader-kernel extraction and provenance",
      "lean_declaration": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-DEF-011",
      "active_status": "ACTIVE",
      "paper_title": "Leader-normalized ports and nodes",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-LEM-005",
      "active_status": "ACTIVE",
      "paper_title": "Identity Alignment Preserves Leader-Invocation Support",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-DEF-012",
      "active_status": "ACTIVE",
      "paper_title": "Ambient quotient normalizer Q",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-LEM-006",
      "active_status": "ACTIVE",
      "paper_title": "Ambient Quotient-Normal-Form Exactness",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-DEF-013",
      "active_status": "ACTIVE",
      "paper_title": "Canonical candidate set and canonical record",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": [
        "propext"
      ]
    },
    {
      "formal_id": "TSG-INV-005",
      "active_status": "ACTIVE",
      "paper_title": "Canonical shape witness and support postconditions",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-COR-003",
      "active_status": "ACTIVE",
      "paper_title": "Effective-Support Canonical-Shape Exactness",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ALG-002",
      "active_status": "ACTIVE",
      "paper_title": "Direct finite canonicalization contract",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": [
        "propext"
      ]
    },
    {
      "formal_id": "TSG-DEF-014",
      "active_status": "ACTIVE",
      "paper_title": "Canonicalization work factor P_Q",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ASY-001",
      "active_status": "ACCOUNTING_HISTORY",
      "paper_title": "Conservative canonicalization time",
      "lean_declaration": null,
      "mapping_status": "EXCLUDED_ACCOUNTING_HISTORY",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ASY-002",
      "active_status": "ACCOUNTING_HISTORY",
      "paper_title": "Auxiliary and result space",
      "lean_declaration": null,
      "mapping_status": "EXCLUDED_ACCOUNTING_HISTORY",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ALG-003",
      "active_status": "ACTIVE",
      "paper_title": "Abstract obligation-composition contract",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ALG-004",
      "active_status": "ACTIVE",
      "paper_title": "Abstract obligation-addition contract",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-PROP-003",
      "active_status": "ACTIVE",
      "paper_title": "Finite Rebuild Quiescence",
      "lean_declaration": "TypedSlottedEGraphsPaper.finiteRebuildQuiescence",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-FND-011",
      "active_status": "ACTIVE",
      "paper_title": "Binder-descriptor certificate family",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralLocalLaws",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-DEF-015",
      "active_status": "ACTIVE",
      "paper_title": "Certified structural and input equational theories",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-DEF-016",
      "active_status": "ACTIVE",
      "paper_title": "Typed Equational Certificate",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-DEF-017",
      "active_status": "ACTIVE",
      "paper_title": "Typed model, environment, and port semantic carriers",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedModel",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-DEF-018",
      "active_status": "ACTIVE",
      "paper_title": "Structural evaluation with opaque class interpretations",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedModel.evaluate",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-INV-006",
      "active_status": "ACTIVE",
      "paper_title": "Binder admissibility naturality",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-INV-007",
      "active_status": "ACTIVE",
      "paper_title": "Binder automorphism and consumer invariance",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-INV-008",
      "active_status": "ACTIVE",
      "paper_title": "Binder consumer outer-context naturality",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-DEF-019",
      "active_status": "ACTIVE",
      "paper_title": "Binder-block body function and evaluation",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-LEM-007",
      "active_status": "ACTIVE",
      "paper_title": "Soundness of Typed Alpha-Equivalence Modulo Binder-Block Automorphisms",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-DEF-020",
      "active_status": "ACTIVE",
      "paper_title": "Source-port values and structural realization",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-LEM-008",
      "active_status": "ACTIVE",
      "paper_title": "Naturality of Structural Realization",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-LEM-009",
      "active_status": "ACTIVE",
      "paper_title": "Soundness of Direct Node Congruence",
      "lean_declaration": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-DEF-021",
      "active_status": "ACTIVE",
      "paper_title": "Coherent Equational Certificate Family",
      "lean_declaration": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-DEF-022",
      "active_status": "ACTIVE",
      "paper_title": "Indexed finite representation relation Rep",
      "lean_declaration": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-LEM-010",
      "active_status": "ACTIVE",
      "paper_title": "Find and Finite Unfolding Preserve Equational Certificates",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-LEM-011",
      "active_status": "ACTIVE",
      "paper_title": "Certified Leader-Kernel Extraction",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-COR-004",
      "active_status": "ACTIVE",
      "paper_title": "Certified Effective-Shape Collision",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-DEF-023",
      "active_status": "ACTIVE",
      "paper_title": "Certified transition trace",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedTrace",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-THM-001",
      "active_status": "ACTIVE",
      "paper_title": "Certificate-Preserving Reachability and Finite-Unfolding Soundness",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-CE-001",
      "active_status": "ACTIVE",
      "paper_title": "Parent equality does not imply child symmetry",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.parentEqualityDoesNotImplyChildSymmetry",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-CE-002",
      "active_status": "ACTIVE",
      "paper_title": "Empty-context Boolean value cannot realize one-slot identity",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.properEmbeddingDoesNotImplyIndependence",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-APP-001",
      "active_status": "ACTIVE",
      "paper_title": "Structural trace and dependent replay separation",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp001_kernelTraceReplayContract",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-APP-002",
      "active_status": "ACTIVE",
      "paper_title": "Complete structural and theorem-facing canonical records",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp002_completeCanonicalRecords",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-APP-003",
      "active_status": "ACTIVE",
      "paper_title": "Canonical binder-block occurrence transport",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-APP-004",
      "active_status": "ACTIVE",
      "paper_title": "Recursive ambient quotient-normalization procedure",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-APP-005",
      "active_status": "ACTIVE",
      "paper_title": "Certified interface restriction during rebuild",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGAPP005CertifiedAbstractRebuildContract",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ALG-005",
      "active_status": "ACTIVE",
      "paper_title": "leaderKernelTrace pseudocode contract",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ALG-006",
      "active_status": "ACTIVE",
      "paper_title": "canon pseudocode contract",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG006CompleteCanonPseudocodeContract",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": [
        "propext"
      ]
    },
    {
      "formal_id": "TSG-ALG-007",
      "active_status": "ACTIVE",
      "paper_title": "Kernel-certificate replay pseudocode contract",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ALG-008",
      "active_status": "ACTIVE",
      "paper_title": "Certificate-bearing canonicalization wrapper",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg008_certifiedCanonWrapperPseudocodeContract",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ALG-009",
      "active_status": "ACTIVE",
      "paper_title": "Port quotient-normalizer pseudocode contract",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg009_canonLeaderPortPseudocodeContract",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-RULE-001",
      "active_status": "ACTIVE",
      "paper_title": "Phase-local canonical rewrite order",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule001_orderedRulePipeline",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-RULE-002",
      "active_status": "ACTIVE",
      "paper_title": "Parser-head normalization",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule002_parserHeadNormalization",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-RULE-003",
      "active_status": "ACTIVE",
      "paper_title": "NOOP/END structural cleanup",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule003_parserStructuralCleanup",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-RULE-004",
      "active_status": "ACTIVE",
      "paper_title": "Capture-avoiding let beta reduction",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule004_captureAvoidingLetBeta",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext"
      ]
    },
    {
      "formal_id": "TSG-RULE-005",
      "active_status": "ACTIVE",
      "paper_title": "Implication, biconditional, and Boolean conditional elimination",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule005_branchConnectiveElimination",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-RULE-006",
      "active_status": "ACTIVE",
      "paper_title": "Boolean negation normal form",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule006_booleanNegationNormalForm",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-RULE-007",
      "active_status": "ACTIVE",
      "paper_title": "Involutive atomic negation duals",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule007_involutiveAtomicNegationDuals",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext"
      ]
    },
    {
      "formal_id": "TSG-RULE-008",
      "active_status": "ACTIVE",
      "paper_title": "Temporal negation duals",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule008_temporalNegationDuals",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext"
      ]
    },
    {
      "formal_id": "TSG-RULE-009",
      "active_status": "ACTIVE",
      "paper_title": "Quantifier negation",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule009_quantifierNegation",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext"
      ]
    },
    {
      "formal_id": "TSG-RULE-010",
      "active_status": "ACTIVE",
      "paper_title": "Quantifiers over no admissible bindings",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule010_emptyAdmissibleBindings",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-RULE-011",
      "active_status": "ACTIVE",
      "paper_title": "Carrier-independent constant-body simplification",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule011_constantBodyQuantifiers",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext"
      ]
    },
    {
      "formal_id": "TSG-RULE-012",
      "active_status": "ACTIVE",
      "paper_title": "Phase-local prenex laws",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule012_phaseLocalPrenexAndDomainGuarding",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext"
      ]
    },
    {
      "formal_id": "TSG-RULE-013",
      "active_status": "ACTIVE",
      "paper_title": "Descriptor-certified declaration permutation",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule013_descriptorCertifiedBlockPermutation",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-RULE-014",
      "active_status": "ACTIVE",
      "paper_title": "Complete repaired Alloy operator-law boundary",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-RULE-015",
      "active_status": "ACTIVE",
      "paper_title": "Profile-dependent integer associativity and commutativity",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule015_modularIntegerACProfile",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext"
      ]
    },
    {
      "formal_id": "TSG-CE-003",
      "active_status": "ACTIVE",
      "paper_title": "Reassociation under overflow-forbidding semantics",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgCe003_overflowReassociationCounterexample",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-RULE-016",
      "active_status": "ACTIVE",
      "paper_title": "Boolean identities, annihilators, complements, and nonempty Set+ contract",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule016_booleanLocalSaturation",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext"
      ]
    },
    {
      "formal_id": "TSG-RULE-017",
      "active_status": "ACTIVE",
      "paper_title": "Complement detection through normalized atomic duals",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule017_atomicComplementSaturation",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext"
      ]
    },
    {
      "formal_id": "TSG-RULE-018",
      "active_status": "ACTIVE",
      "paper_title": "Relational constants and idempotence",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule018_relationalLocalSaturation",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-RULE-019",
      "active_status": "ACTIVE",
      "paper_title": "Implication identities",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule019_implicationLocalSaturation",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-INV-009",
      "active_status": "OMITTED_HISTORY",
      "paper_title": "Minimum theorem-claiming implementation evidence",
      "lean_declaration": null,
      "mapping_status": "NOT_ACTIVE",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-SCOPE-001",
      "active_status": "ACTIVE",
      "paper_title": "Scope of zero canonical distance",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgScope001_zeroCanonicalDistanceBoundary",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-001",
      "active_status": "ACTIVE",
      "paper_title": "Exact nonempty product-class count",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACProductClassCount",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-002",
      "active_status": "ACTIVE",
      "paper_title": "Exact binary product-node count",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-003",
      "active_status": "ACTIVE",
      "paper_title": "Typed embedding identity",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-004",
      "active_status": "ACTIVE",
      "paper_title": "Typed embedding composition",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-005",
      "active_status": "ACTIVE",
      "paper_title": "Typed renaming inverse",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-006",
      "active_status": "ACTIVE",
      "paper_title": "Embedding action preserves port typing",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcretePort.act",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-007",
      "active_status": "ACTIVE",
      "paper_title": "Embedding action preserves node typing",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-008",
      "active_status": "ACTIVE",
      "paper_title": "Embedding action preserves output type",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.embeddedNodeOutputTypeUnchanged",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-009",
      "active_status": "ACTIVE",
      "paper_title": "Port support equivariance",
      "lean_declaration": "TypedSlottedEGraphsPaper.concretePortSupportImageEquality",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-010",
      "active_status": "ACTIVE",
      "paper_title": "Node support equivariance",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-011",
      "active_status": "ACTIVE",
      "paper_title": "Invocation output type",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteInvocation",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-012",
      "active_status": "ACTIVE",
      "paper_title": "Identity invocation law",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteIdentityInvocation",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-013",
      "active_status": "ACTIVE",
      "paper_title": "Invocation action composition",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-014",
      "active_status": "ACTIVE",
      "paper_title": "Indexed alpha reflexivity",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-015",
      "active_status": "ACTIVE",
      "paper_title": "Indexed alpha inverse",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-016",
      "active_status": "ACTIVE",
      "paper_title": "Indexed alpha composition",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-017",
      "active_status": "ACTIVE",
      "paper_title": "Dependent-carrier unindexed alpha equivalence",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-018",
      "active_status": "OMITTED_HISTORY",
      "paper_title": "Node alpha groupoid laws",
      "lean_declaration": null,
      "mapping_status": "NOT_ACTIVE",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-019",
      "active_status": "OMITTED_HISTORY",
      "paper_title": "Node alpha preserves output type",
      "lean_declaration": null,
      "mapping_status": "NOT_ACTIVE",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-020",
      "active_status": "ACTIVE",
      "paper_title": "Q soundness",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-021",
      "active_status": "ACTIVE",
      "paper_title": "Q exactness",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-022",
      "active_status": "ACTIVE",
      "paper_title": "Q support preservation",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-023",
      "active_status": "ACTIVE",
      "paper_title": "Q preserves schema and types",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-024",
      "active_status": "OMITTED_HISTORY",
      "paper_title": "Q node soundness/exactness/support",
      "lean_declaration": null,
      "mapping_status": "NOT_ACTIVE",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-025",
      "active_status": "ACTIVE",
      "paper_title": "Q idempotence",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-026",
      "active_status": "ACTIVE",
      "paper_title": "Canonical shape equality iff effective-kernel equivalence",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-027",
      "active_status": "ACTIVE",
      "paper_title": "Canonical shape equality preserves output",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-028",
      "active_status": "ACTIVE",
      "paper_title": "Alpha-equivalence evaluation transport",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-029",
      "active_status": "ACTIVE",
      "paper_title": "Binder-block automorphism evaluation invariance",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-030",
      "active_status": "ACTIVE",
      "paper_title": "Certified direct node equation",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-031",
      "active_status": "ACTIVE",
      "paper_title": "Direct node-alignment semantic equality",
      "lean_declaration": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-032",
      "active_status": "ACTIVE",
      "paper_title": "Untransported same-context congruence",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-033",
      "active_status": "ACTIVE",
      "paper_title": "Find witness certificate",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-034",
      "active_status": "ACTIVE",
      "paper_title": "Finite-unfolding witness certificate",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-035",
      "active_status": "OMITTED_HISTORY",
      "paper_title": "Redundant-coordinate independence of finite representation",
      "lean_declaration": null,
      "mapping_status": "NOT_ACTIVE",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-036",
      "active_status": "OMITTED_HISTORY",
      "paper_title": "Shape collision type/support consequences",
      "lean_declaration": null,
      "mapping_status": "NOT_ACTIVE",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-037",
      "active_status": "ACTIVE",
      "paper_title": "Effective-kernel collision certificate",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-038",
      "active_status": "ACTIVE",
      "paper_title": "Ambient collision certificate composition",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-039",
      "active_status": "ACTIVE",
      "paper_title": "Certified reachability preserves coherence",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-040",
      "active_status": "ACTIVE",
      "paper_title": "Finite-unfolding equational soundness",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-041",
      "active_status": "ACTIVE",
      "paper_title": "Finite-unfolding model soundness",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-042",
      "active_status": "ACTIVE",
      "paper_title": "Common-context weakened finite-unfolding soundness",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-STEP-001",
      "active_status": "ACTIVE",
      "paper_title": "Obligation-addition constructor (insertion label)",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.insertion",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-STEP-002",
      "active_status": "ACTIVE",
      "paper_title": "Obligation-rekey constructor (canonicalization label)",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.canonicalization",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-STEP-003",
      "active_status": "ACTIVE",
      "paper_title": "Obligation-composition constructor (collision label)",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.collision",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-STEP-004",
      "active_status": "ACTIVE",
      "paper_title": "Obligation-composition constructor (union label)",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.union",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-STEP-005",
      "active_status": "ACTIVE",
      "paper_title": "Obligation-rekey constructor (symmetry label)",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.symmetry",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-STEP-006",
      "active_status": "ACTIVE",
      "paper_title": "Obligation-rekey constructor (interface-restriction label)",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-STEP-007",
      "active_status": "ACTIVE",
      "paper_title": "Obligation-removal constructor (noninferential-union label)",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.noninferentialUnion",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-STEP-008",
      "active_status": "ACTIVE",
      "paper_title": "Obligation-addition constructor (rebuild label)",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-STEP-009",
      "active_status": "ACTIVE",
      "paper_title": "Obligation-composition constructor (path-compression label)",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression",
      "mapping_status": "EXACT_CONSTRUCTOR",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-043",
      "active_status": "ACTIVE",
      "paper_title": "Nonempty AC product-class asymptotics",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ATOM-044",
      "active_status": "ACTIVE",
      "paper_title": "Binary AC operator-node asymptotics",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ]
    },
    {
      "formal_id": "TSG-ACC-001",
      "active_status": "ACTIVE",
      "paper_title": "Executable ceiling base-two logarithm",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ACC-002",
      "active_status": "ACTIVE",
      "paper_title": "Structural computation budget B_T",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.structuralComputationBudget",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ACC-003",
      "active_status": "ACTIVE",
      "paper_title": "Auxiliary kernel workspace budget",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.auxiliaryKernelWorkspaceBudget",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ACC-004",
      "active_status": "ACTIVE",
      "paper_title": "Returned structural-record budget",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.returnedStructuralRecordBudget",
      "mapping_status": "EXACT_DEFINITION",
      "foundation_axioms": []
    },
    {
      "formal_id": "TSG-ATOM-045",
      "active_status": "ACTIVE",
      "paper_title": "Recorded symmetry-word certificate closure",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "mapping_status": "EXACT_PROOF",
      "foundation_axioms": [
        "Quot.sound"
      ]
    }
  ],
  "edges": [
    {
      "from": "TSG-FND-002",
      "to": "TSG-FND-006",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle"
    },
    {
      "from": "TSG-FND-002",
      "to": "TSG-FND-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful"
    },
    {
      "from": "TSG-FND-005",
      "to": "TSG-FND-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition"
    },
    {
      "from": "TSG-DEF-002",
      "to": "TSG-DEF-001",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition",
      "lean_to": "TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding"
    },
    {
      "from": "TSG-PROP-001",
      "to": "TSG-DEF-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws",
      "lean_to": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition"
    },
    {
      "from": "TSG-FND-006",
      "to": "TSG-DEF-001",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle",
      "lean_to": "TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding"
    },
    {
      "from": "TSG-FND-006",
      "to": "TSG-DEF-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle",
      "lean_to": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition"
    },
    {
      "from": "TSG-DEF-003",
      "to": "TSG-FND-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition",
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition"
    },
    {
      "from": "TSG-DEF-003",
      "to": "TSG-FND-006",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle"
    },
    {
      "from": "TSG-DEF-003",
      "to": "TSG-DEF-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition",
      "lean_to": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition"
    },
    {
      "from": "TSG-FND-007",
      "to": "TSG-DEF-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful",
      "lean_to": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition"
    },
    {
      "from": "TSG-INV-001",
      "to": "TSG-FND-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.SetArityDownwardClosed",
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful"
    },
    {
      "from": "TSG-FND-008",
      "to": "TSG-FND-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense",
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful"
    },
    {
      "from": "TSG-INV-002",
      "to": "TSG-FND-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed",
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense"
    },
    {
      "from": "TSG-FND-009",
      "to": "TSG-FND-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies",
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful"
    },
    {
      "from": "TSG-FND-009",
      "to": "TSG-INV-001",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies",
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.SetArityDownwardClosed"
    },
    {
      "from": "TSG-FND-009",
      "to": "TSG-INV-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies",
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed"
    },
    {
      "from": "TSG-FND-009",
      "to": "TSG-DEF-009",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy"
    },
    {
      "from": "TSG-FND-010",
      "to": "TSG-FND-009",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily",
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies"
    },
    {
      "from": "TSG-FND-010",
      "to": "TSG-INV-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily",
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed"
    },
    {
      "from": "TSG-ALG-001",
      "to": "TSG-FND-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense"
    },
    {
      "from": "TSG-ALG-001",
      "to": "TSG-FND-009",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies"
    },
    {
      "from": "TSG-ALG-001",
      "to": "TSG-FND-010",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily"
    },
    {
      "from": "TSG-DEF-004",
      "to": "TSG-DEF-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition",
      "lean_to": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition"
    },
    {
      "from": "TSG-DEF-004",
      "to": "TSG-FND-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition",
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful"
    },
    {
      "from": "TSG-DEF-005",
      "to": "TSG-DEF-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle",
      "lean_to": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition"
    },
    {
      "from": "TSG-DEF-005",
      "to": "TSG-DEF-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle",
      "lean_to": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition"
    },
    {
      "from": "TSG-DEF-005",
      "to": "TSG-DEF-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle",
      "lean_to": "TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition"
    },
    {
      "from": "TSG-LEM-002",
      "to": "TSG-DEF-005",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle"
    },
    {
      "from": "TSG-COR-001",
      "to": "TSG-LEM-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteSlotSupportInvariance",
      "lean_to": "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes"
    },
    {
      "from": "TSG-COR-002",
      "to": "TSG-PROP-001",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation",
      "lean_to": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws"
    },
    {
      "from": "TSG-COR-002",
      "to": "TSG-LEM-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation",
      "lean_to": "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes"
    },
    {
      "from": "TSG-DEF-006",
      "to": "TSG-DEF-001",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier",
      "lean_to": "TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding"
    },
    {
      "from": "TSG-DEF-006",
      "to": "TSG-DEF-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier",
      "lean_to": "TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition"
    },
    {
      "from": "TSG-DEF-007",
      "to": "TSG-DEF-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding",
      "lean_to": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition"
    },
    {
      "from": "TSG-DEF-007",
      "to": "TSG-DEF-006",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier"
    },
    {
      "from": "TSG-INV-003",
      "to": "TSG-DEF-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.collisionIndexExact",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding"
    },
    {
      "from": "TSG-LEM-003",
      "to": "TSG-DEF-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.leaderizationContractsSupport",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding"
    },
    {
      "from": "TSG-INV-004",
      "to": "TSG-DEF-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.CertifiedParentEdge",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding"
    },
    {
      "from": "TSG-INV-004",
      "to": "TSG-DEF-010",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.CertifiedParentEdge",
      "lean_to": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction"
    },
    {
      "from": "TSG-DEF-008",
      "to": "TSG-DEF-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort",
      "lean_to": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition"
    },
    {
      "from": "TSG-DEF-008",
      "to": "TSG-FND-006",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle"
    },
    {
      "from": "TSG-PROP-002",
      "to": "TSG-DEF-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
    },
    {
      "from": "TSG-PROP-002",
      "to": "TSG-PROP-001",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws"
    },
    {
      "from": "TSG-DEF-009",
      "to": "TSG-DEF-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding"
    },
    {
      "from": "TSG-DEF-009",
      "to": "TSG-DEF-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
    },
    {
      "from": "TSG-LEM-004",
      "to": "TSG-DEF-009",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy"
    },
    {
      "from": "TSG-LEM-004",
      "to": "TSG-PROP-001",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport",
      "lean_to": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws"
    },
    {
      "from": "TSG-DEF-010",
      "to": "TSG-LEM-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction",
      "lean_to": "TypedSlottedEGraphsPaper.leaderizationContractsSupport"
    },
    {
      "from": "TSG-DEF-011",
      "to": "TSG-DEF-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding"
    },
    {
      "from": "TSG-LEM-005",
      "to": "TSG-DEF-009",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy"
    },
    {
      "from": "TSG-LEM-005",
      "to": "TSG-DEF-011",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized"
    },
    {
      "from": "TSG-DEF-012",
      "to": "TSG-DEF-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
    },
    {
      "from": "TSG-DEF-012",
      "to": "TSG-DEF-009",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy"
    },
    {
      "from": "TSG-DEF-012",
      "to": "TSG-DEF-011",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized"
    },
    {
      "from": "TSG-LEM-006",
      "to": "TSG-DEF-012",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-DEF-013",
      "to": "TSG-DEF-010",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer",
      "lean_to": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction"
    },
    {
      "from": "TSG-DEF-013",
      "to": "TSG-DEF-012",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-INV-005",
      "to": "TSG-DEF-013",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer"
    },
    {
      "from": "TSG-INV-005",
      "to": "TSG-LEM-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport"
    },
    {
      "from": "TSG-INV-005",
      "to": "TSG-LEM-006",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness"
    },
    {
      "from": "TSG-COR-003",
      "to": "TSG-DEF-013",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer"
    },
    {
      "from": "TSG-COR-003",
      "to": "TSG-LEM-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport"
    },
    {
      "from": "TSG-COR-003",
      "to": "TSG-LEM-006",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness"
    },
    {
      "from": "TSG-ALG-002",
      "to": "TSG-DEF-010",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract",
      "lean_to": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction"
    },
    {
      "from": "TSG-ALG-002",
      "to": "TSG-DEF-012",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-ALG-002",
      "to": "TSG-DEF-013",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer"
    },
    {
      "from": "TSG-DEF-014",
      "to": "TSG-DEF-010",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor",
      "lean_to": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction"
    },
    {
      "from": "TSG-ASY-001",
      "to": "TSG-DEF-014",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor"
    },
    {
      "from": "TSG-ASY-001",
      "to": "TSG-ALG-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract"
    },
    {
      "from": "TSG-ASY-002",
      "to": "TSG-ALG-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract"
    },
    {
      "from": "TSG-DEF-016",
      "to": "TSG-DEF-005",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle"
    },
    {
      "from": "TSG-DEF-016",
      "to": "TSG-DEF-015",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-DEF-017",
      "to": "TSG-DEF-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.TypedModel",
      "lean_to": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition"
    },
    {
      "from": "TSG-DEF-017",
      "to": "TSG-DEF-015",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.TypedModel",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-DEF-018",
      "to": "TSG-DEF-017",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.TypedModel.evaluate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel"
    },
    {
      "from": "TSG-INV-006",
      "to": "TSG-DEF-017",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel"
    },
    {
      "from": "TSG-DEF-019",
      "to": "TSG-DEF-018",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel.evaluate"
    },
    {
      "from": "TSG-DEF-019",
      "to": "TSG-INV-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence"
    },
    {
      "from": "TSG-DEF-019",
      "to": "TSG-INV-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural"
    },
    {
      "from": "TSG-LEM-007",
      "to": "TSG-DEF-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
    },
    {
      "from": "TSG-LEM-007",
      "to": "TSG-DEF-019",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock"
    },
    {
      "from": "TSG-LEM-007",
      "to": "TSG-INV-006",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality"
    },
    {
      "from": "TSG-LEM-007",
      "to": "TSG-INV-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence"
    },
    {
      "from": "TSG-LEM-007",
      "to": "TSG-INV-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural"
    },
    {
      "from": "TSG-DEF-020",
      "to": "TSG-DEF-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer",
      "lean_to": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition"
    },
    {
      "from": "TSG-DEF-020",
      "to": "TSG-DEF-015",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-LEM-008",
      "to": "TSG-DEF-005",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle"
    },
    {
      "from": "TSG-LEM-008",
      "to": "TSG-DEF-015",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality",
      "lean_to": "TypedSlottedEGraphsPaper.TypedTermLanguage"
    },
    {
      "from": "TSG-LEM-008",
      "to": "TSG-DEF-020",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
    },
    {
      "from": "TSG-LEM-009",
      "to": "TSG-DEF-009",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy"
    },
    {
      "from": "TSG-LEM-009",
      "to": "TSG-LEM-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness"
    },
    {
      "from": "TSG-LEM-009",
      "to": "TSG-LEM-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality"
    },
    {
      "from": "TSG-LEM-009",
      "to": "TSG-DEF-020",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
    },
    {
      "from": "TSG-DEF-021",
      "to": "TSG-DEF-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding"
    },
    {
      "from": "TSG-DEF-021",
      "to": "TSG-DEF-016",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-DEF-021",
      "to": "TSG-DEF-020",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
    },
    {
      "from": "TSG-DEF-022",
      "to": "TSG-DEF-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding"
    },
    {
      "from": "TSG-DEF-022",
      "to": "TSG-DEF-020",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer"
    },
    {
      "from": "TSG-LEM-010",
      "to": "TSG-DEF-021",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "from": "TSG-LEM-010",
      "to": "TSG-DEF-022",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "lean_to": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding"
    },
    {
      "from": "TSG-LEM-010",
      "to": "TSG-LEM-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality"
    },
    {
      "from": "TSG-LEM-010",
      "to": "TSG-LEM-009",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "lean_to": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate"
    },
    {
      "from": "TSG-LEM-011",
      "to": "TSG-DEF-010",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction",
      "lean_to": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction"
    },
    {
      "from": "TSG-LEM-011",
      "to": "TSG-DEF-016",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-COR-004",
      "to": "TSG-COR-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness"
    },
    {
      "from": "TSG-COR-004",
      "to": "TSG-LEM-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport"
    },
    {
      "from": "TSG-COR-004",
      "to": "TSG-LEM-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality"
    },
    {
      "from": "TSG-COR-004",
      "to": "TSG-LEM-009",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "lean_to": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate"
    },
    {
      "from": "TSG-COR-004",
      "to": "TSG-LEM-011",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "lean_to": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction"
    },
    {
      "from": "TSG-DEF-023",
      "to": "TSG-ALG-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedTrace",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract"
    },
    {
      "from": "TSG-DEF-023",
      "to": "TSG-ALG-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedTrace",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract"
    },
    {
      "from": "TSG-DEF-023",
      "to": "TSG-ALG-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedTrace",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract"
    },
    {
      "from": "TSG-DEF-023",
      "to": "TSG-DEF-021",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedTrace",
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "from": "TSG-DEF-023",
      "to": "TSG-COR-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedTrace",
      "lean_to": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-DEF-023",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.LocalCertifiedTrace"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-DEF-021",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-ATOM-039",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-ATOM-040",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-ATOM-041",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness"
    },
    {
      "from": "TSG-THM-001",
      "to": "TSG-ATOM-042",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness"
    },
    {
      "from": "TSG-APP-001",
      "to": "TSG-DEF-010",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp001_kernelTraceReplayContract",
      "lean_to": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction"
    },
    {
      "from": "TSG-APP-001",
      "to": "TSG-LEM-011",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp001_kernelTraceReplayContract",
      "lean_to": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction"
    },
    {
      "from": "TSG-APP-003",
      "to": "TSG-FND-006",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle"
    },
    {
      "from": "TSG-APP-003",
      "to": "TSG-FND-011",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralLocalLaws"
    },
    {
      "from": "TSG-APP-004",
      "to": "TSG-DEF-012",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-APP-004",
      "to": "TSG-INV-005",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions"
    },
    {
      "from": "TSG-APP-004",
      "to": "TSG-APP-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract",
      "lean_to": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract"
    },
    {
      "from": "TSG-APP-005",
      "to": "TSG-PROP-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGAPP005CertifiedAbstractRebuildContract",
      "lean_to": "TypedSlottedEGraphsPaper.finiteRebuildQuiescence"
    },
    {
      "from": "TSG-ALG-006",
      "to": "TSG-ALG-005",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG006CompleteCanonPseudocodeContract",
      "lean_to": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract"
    },
    {
      "from": "TSG-ALG-006",
      "to": "TSG-APP-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG006CompleteCanonPseudocodeContract",
      "lean_to": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract"
    },
    {
      "from": "TSG-ALG-007",
      "to": "TSG-LEM-011",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract",
      "lean_to": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction"
    },
    {
      "from": "TSG-ALG-007",
      "to": "TSG-ALG-005",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract",
      "lean_to": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract"
    },
    {
      "from": "TSG-ALG-008",
      "to": "TSG-ALG-006",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg008_certifiedCanonWrapperPseudocodeContract",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG006CompleteCanonPseudocodeContract"
    },
    {
      "from": "TSG-ALG-008",
      "to": "TSG-ALG-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg008_certifiedCanonWrapperPseudocodeContract",
      "lean_to": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract"
    },
    {
      "from": "TSG-ALG-009",
      "to": "TSG-DEF-012",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg009_canonLeaderPortPseudocodeContract",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-ALG-009",
      "to": "TSG-APP-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg009_canonLeaderPortPseudocodeContract",
      "lean_to": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract"
    },
    {
      "from": "TSG-RULE-004",
      "to": "TSG-DEF-005",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule004_captureAvoidingLetBeta",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle"
    },
    {
      "from": "TSG-RULE-012",
      "to": "TSG-DEF-005",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule012_phaseLocalPrenexAndDomainGuarding",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle"
    },
    {
      "from": "TSG-RULE-013",
      "to": "TSG-FND-006",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule013_descriptorCertifiedBlockPermutation",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle"
    },
    {
      "from": "TSG-RULE-013",
      "to": "TSG-FND-011",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule013_descriptorCertifiedBlockPermutation",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralLocalLaws"
    },
    {
      "from": "TSG-RULE-014",
      "to": "TSG-FND-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary",
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful"
    },
    {
      "from": "TSG-RULE-014",
      "to": "TSG-FND-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary",
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense"
    },
    {
      "from": "TSG-RULE-016",
      "to": "TSG-RULE-014",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule016_booleanLocalSaturation",
      "lean_to": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary"
    },
    {
      "from": "TSG-RULE-017",
      "to": "TSG-RULE-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule017_atomicComplementSaturation",
      "lean_to": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule007_involutiveAtomicNegationDuals"
    },
    {
      "from": "TSG-RULE-017",
      "to": "TSG-RULE-016",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule017_atomicComplementSaturation",
      "lean_to": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule016_booleanLocalSaturation"
    },
    {
      "from": "TSG-RULE-018",
      "to": "TSG-RULE-014",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule018_relationalLocalSaturation",
      "lean_to": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary"
    },
    {
      "from": "TSG-RULE-019",
      "to": "TSG-RULE-005",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule019_implicationLocalSaturation",
      "lean_to": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule005_branchConnectiveElimination"
    },
    {
      "from": "TSG-INV-009",
      "to": "TSG-DEF-021",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "from": "TSG-INV-009",
      "to": "TSG-DEF-023",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.LocalCertifiedTrace"
    },
    {
      "from": "TSG-ATOM-003",
      "to": "TSG-DEF-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id",
      "lean_to": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition"
    },
    {
      "from": "TSG-ATOM-004",
      "to": "TSG-DEF-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
      "lean_to": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition"
    },
    {
      "from": "TSG-ATOM-005",
      "to": "TSG-DEF-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm",
      "lean_to": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition"
    },
    {
      "from": "TSG-ATOM-006",
      "to": "TSG-DEF-005",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ConcretePort.act",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle"
    },
    {
      "from": "TSG-ATOM-007",
      "to": "TSG-DEF-005",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle"
    },
    {
      "from": "TSG-ATOM-008",
      "to": "TSG-ATOM-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.embeddedNodeOutputTypeUnchanged",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act"
    },
    {
      "from": "TSG-ATOM-009",
      "to": "TSG-ATOM-006",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortSupportImageEquality",
      "lean_to": "TypedSlottedEGraphsPaper.ConcretePort.act"
    },
    {
      "from": "TSG-ATOM-010",
      "to": "TSG-ATOM-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act"
    },
    {
      "from": "TSG-ATOM-011",
      "to": "TSG-DEF-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteInvocation",
      "lean_to": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition"
    },
    {
      "from": "TSG-ATOM-012",
      "to": "TSG-PROP-001",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteIdentityInvocation",
      "lean_to": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws"
    },
    {
      "from": "TSG-ATOM-013",
      "to": "TSG-PROP-001",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition",
      "lean_to": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws"
    },
    {
      "from": "TSG-ATOM-013",
      "to": "TSG-DEF-005",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle"
    },
    {
      "from": "TSG-ATOM-014",
      "to": "TSG-DEF-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
    },
    {
      "from": "TSG-ATOM-015",
      "to": "TSG-DEF-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
    },
    {
      "from": "TSG-ATOM-015",
      "to": "TSG-ATOM-005",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm"
    },
    {
      "from": "TSG-ATOM-016",
      "to": "TSG-DEF-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
    },
    {
      "from": "TSG-ATOM-016",
      "to": "TSG-ATOM-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-ATOM-017",
      "to": "TSG-ATOM-014",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive"
    },
    {
      "from": "TSG-ATOM-017",
      "to": "TSG-ATOM-015",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric"
    },
    {
      "from": "TSG-ATOM-017",
      "to": "TSG-ATOM-016",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws",
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive"
    },
    {
      "from": "TSG-ATOM-018",
      "to": "TSG-DEF-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort"
    },
    {
      "from": "TSG-ATOM-020",
      "to": "TSG-DEF-012",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-ATOM-021",
      "to": "TSG-DEF-012",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-ATOM-022",
      "to": "TSG-DEF-012",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-ATOM-023",
      "to": "TSG-DEF-012",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
    },
    {
      "from": "TSG-ATOM-024",
      "to": "TSG-ATOM-020",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound"
    },
    {
      "from": "TSG-ATOM-024",
      "to": "TSG-ATOM-021",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff"
    },
    {
      "from": "TSG-ATOM-024",
      "to": "TSG-ATOM-022",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support"
    },
    {
      "from": "TSG-ATOM-025",
      "to": "TSG-ATOM-020",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound"
    },
    {
      "from": "TSG-ATOM-025",
      "to": "TSG-ATOM-021",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff"
    },
    {
      "from": "TSG-ATOM-026",
      "to": "TSG-LEM-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming",
      "lean_to": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport"
    },
    {
      "from": "TSG-ATOM-026",
      "to": "TSG-LEM-006",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness"
    },
    {
      "from": "TSG-ATOM-027",
      "to": "TSG-ATOM-026",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming"
    },
    {
      "from": "TSG-ATOM-028",
      "to": "TSG-DEF-019",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock"
    },
    {
      "from": "TSG-ATOM-029",
      "to": "TSG-INV-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence"
    },
    {
      "from": "TSG-ATOM-029",
      "to": "TSG-INV-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural"
    },
    {
      "from": "TSG-ATOM-029",
      "to": "TSG-ATOM-028",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport"
    },
    {
      "from": "TSG-ATOM-030",
      "to": "TSG-LEM-007",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation",
      "lean_to": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness"
    },
    {
      "from": "TSG-ATOM-030",
      "to": "TSG-LEM-008",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation",
      "lean_to": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality"
    },
    {
      "from": "TSG-ATOM-031",
      "to": "TSG-ATOM-030",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation"
    },
    {
      "from": "TSG-ATOM-031",
      "to": "TSG-DEF-017",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel"
    },
    {
      "from": "TSG-ATOM-032",
      "to": "TSG-ATOM-030",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation"
    },
    {
      "from": "TSG-ATOM-033",
      "to": "TSG-DEF-021",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "from": "TSG-ATOM-034",
      "to": "TSG-DEF-022",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding"
    },
    {
      "from": "TSG-ATOM-034",
      "to": "TSG-ATOM-033",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate"
    },
    {
      "from": "TSG-ATOM-034",
      "to": "TSG-LEM-009",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate"
    },
    {
      "from": "TSG-ATOM-035",
      "to": "TSG-ATOM-034",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate"
    },
    {
      "from": "TSG-ATOM-036",
      "to": "TSG-COR-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": null,
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness"
    },
    {
      "from": "TSG-ATOM-037",
      "to": "TSG-ATOM-026",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming"
    },
    {
      "from": "TSG-ATOM-037",
      "to": "TSG-LEM-009",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate"
    },
    {
      "from": "TSG-ATOM-038",
      "to": "TSG-LEM-011",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction"
    },
    {
      "from": "TSG-ATOM-038",
      "to": "TSG-ATOM-037",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate"
    },
    {
      "from": "TSG-ATOM-039",
      "to": "TSG-DEF-023",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence",
      "lean_to": "TypedSlottedEGraphsPaper.LocalCertifiedTrace"
    },
    {
      "from": "TSG-ATOM-039",
      "to": "TSG-DEF-021",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence",
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    },
    {
      "from": "TSG-ATOM-040",
      "to": "TSG-LEM-010",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates"
    },
    {
      "from": "TSG-ATOM-041",
      "to": "TSG-ATOM-040",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness"
    },
    {
      "from": "TSG-ATOM-041",
      "to": "TSG-DEF-017",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedModel"
    },
    {
      "from": "TSG-ATOM-042",
      "to": "TSG-ATOM-040",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness"
    },
    {
      "from": "TSG-ATOM-042",
      "to": "TSG-ATOM-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness",
      "lean_to": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp"
    },
    {
      "from": "TSG-STEP-001",
      "to": "TSG-ALG-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.insertion",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract"
    },
    {
      "from": "TSG-STEP-003",
      "to": "TSG-ALG-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.collision",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract"
    },
    {
      "from": "TSG-STEP-004",
      "to": "TSG-ALG-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.union",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract"
    },
    {
      "from": "TSG-STEP-008",
      "to": "TSG-ALG-004",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract"
    },
    {
      "from": "TSG-STEP-009",
      "to": "TSG-ALG-003",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract"
    },
    {
      "from": "TSG-ATOM-043",
      "to": "TSG-ATOM-001",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow",
      "lean_to": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACProductClassCount"
    },
    {
      "from": "TSG-ATOM-044",
      "to": "TSG-ATOM-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow",
      "lean_to": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount"
    },
    {
      "from": "TSG-ACC-002",
      "to": "TSG-DEF-014",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.structuralComputationBudget",
      "lean_to": "TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor"
    },
    {
      "from": "TSG-ACC-002",
      "to": "TSG-ACC-001",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.ClaimLedger.structuralComputationBudget",
      "lean_to": "TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2"
    },
    {
      "from": "TSG-ATOM-045",
      "to": "TSG-DEF-002",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition"
    },
    {
      "from": "TSG-ATOM-045",
      "to": "TSG-DEF-016",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.TypedEquationalCertificate"
    },
    {
      "from": "TSG-ATOM-045",
      "to": "TSG-DEF-021",
      "kind": "PAPER_DIRECT_DEPENDENCY",
      "lean_from": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "lean_to": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily"
    }
  ],
  "transitive_dependencies": {
    "TSG-FND-001": [],
    "TSG-FND-002": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007"
    ],
    "TSG-FND-003": [],
    "TSG-FND-004": [],
    "TSG-FND-005": [
      "TSG-FND-004"
    ],
    "TSG-DEF-001": [],
    "TSG-DEF-002": [
      "TSG-DEF-001"
    ],
    "TSG-PROP-001": [
      "TSG-DEF-001",
      "TSG-DEF-002"
    ],
    "TSG-FND-006": [
      "TSG-DEF-001",
      "TSG-DEF-002"
    ],
    "TSG-DEF-003": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006"
    ],
    "TSG-FND-007": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003"
    ],
    "TSG-INV-001": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007"
    ],
    "TSG-FND-008": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007"
    ],
    "TSG-INV-002": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-FND-008"
    ],
    "TSG-FND-009": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-INV-001",
      "TSG-FND-008",
      "TSG-INV-002",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009"
    ],
    "TSG-FND-010": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-INV-001",
      "TSG-FND-008",
      "TSG-INV-002",
      "TSG-FND-009",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009"
    ],
    "TSG-ALG-001": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-INV-001",
      "TSG-FND-008",
      "TSG-INV-002",
      "TSG-FND-009",
      "TSG-FND-010",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009"
    ],
    "TSG-DEF-004": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007"
    ],
    "TSG-DEF-005": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004"
    ],
    "TSG-LEM-002": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005"
    ],
    "TSG-COR-001": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-LEM-002"
    ],
    "TSG-COR-002": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-LEM-002"
    ],
    "TSG-DEF-006": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004"
    ],
    "TSG-DEF-007": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006"
    ],
    "TSG-INV-003": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007"
    ],
    "TSG-LEM-003": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007"
    ],
    "TSG-INV-004": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-010"
    ],
    "TSG-DEF-008": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003"
    ],
    "TSG-PROP-002": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-008"
    ],
    "TSG-DEF-009": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008"
    ],
    "TSG-LEM-004": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009"
    ],
    "TSG-DEF-010": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003"
    ],
    "TSG-DEF-011": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007"
    ],
    "TSG-LEM-005": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-011"
    ],
    "TSG-DEF-012": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-011"
    ],
    "TSG-LEM-006": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-011",
      "TSG-DEF-012"
    ],
    "TSG-DEF-013": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012"
    ],
    "TSG-INV-005": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-DEF-013"
    ],
    "TSG-COR-003": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-DEF-013"
    ],
    "TSG-ALG-002": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-DEF-013"
    ],
    "TSG-DEF-014": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-010"
    ],
    "TSG-ASY-001": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-DEF-013",
      "TSG-ALG-002",
      "TSG-DEF-014"
    ],
    "TSG-ASY-002": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-DEF-013",
      "TSG-ALG-002"
    ],
    "TSG-ALG-003": [],
    "TSG-ALG-004": [],
    "TSG-PROP-003": [],
    "TSG-FND-011": [],
    "TSG-DEF-015": [],
    "TSG-DEF-016": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-015"
    ],
    "TSG-DEF-017": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-015"
    ],
    "TSG-DEF-018": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-015",
      "TSG-DEF-017"
    ],
    "TSG-INV-006": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-015",
      "TSG-DEF-017"
    ],
    "TSG-INV-007": [],
    "TSG-INV-008": [],
    "TSG-DEF-019": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-007",
      "TSG-INV-008"
    ],
    "TSG-LEM-007": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-008",
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019"
    ],
    "TSG-DEF-020": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-015"
    ],
    "TSG-LEM-008": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-015",
      "TSG-DEF-020"
    ],
    "TSG-LEM-009": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008"
    ],
    "TSG-DEF-021": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-020"
    ],
    "TSG-DEF-022": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-015",
      "TSG-DEF-020"
    ],
    "TSG-LEM-010": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-LEM-009",
      "TSG-DEF-021",
      "TSG-DEF-022"
    ],
    "TSG-LEM-011": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-010",
      "TSG-DEF-015",
      "TSG-DEF-016"
    ],
    "TSG-COR-004": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-DEF-013",
      "TSG-COR-003",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-LEM-009",
      "TSG-LEM-011"
    ],
    "TSG-DEF-023": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-DEF-013",
      "TSG-COR-003",
      "TSG-ALG-002",
      "TSG-ALG-003",
      "TSG-ALG-004",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-LEM-009",
      "TSG-DEF-021",
      "TSG-LEM-011",
      "TSG-COR-004"
    ],
    "TSG-THM-001": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-DEF-013",
      "TSG-COR-003",
      "TSG-ALG-002",
      "TSG-ALG-003",
      "TSG-ALG-004",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-LEM-009",
      "TSG-DEF-021",
      "TSG-DEF-022",
      "TSG-LEM-010",
      "TSG-LEM-011",
      "TSG-COR-004",
      "TSG-DEF-023",
      "TSG-ATOM-004",
      "TSG-ATOM-039",
      "TSG-ATOM-040",
      "TSG-ATOM-041",
      "TSG-ATOM-042"
    ],
    "TSG-CE-001": [],
    "TSG-CE-002": [],
    "TSG-APP-001": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-010",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-LEM-011"
    ],
    "TSG-APP-002": [],
    "TSG-APP-003": [
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-FND-011"
    ],
    "TSG-APP-004": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-DEF-013",
      "TSG-INV-005",
      "TSG-FND-011",
      "TSG-APP-003"
    ],
    "TSG-APP-005": [
      "TSG-PROP-003"
    ],
    "TSG-ALG-005": [],
    "TSG-ALG-006": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-DEF-013",
      "TSG-INV-005",
      "TSG-FND-011",
      "TSG-APP-003",
      "TSG-APP-004",
      "TSG-ALG-005"
    ],
    "TSG-ALG-007": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-010",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-LEM-011",
      "TSG-ALG-005"
    ],
    "TSG-ALG-008": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-DEF-013",
      "TSG-INV-005",
      "TSG-FND-011",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-LEM-011",
      "TSG-APP-003",
      "TSG-APP-004",
      "TSG-ALG-005",
      "TSG-ALG-006",
      "TSG-ALG-007"
    ],
    "TSG-ALG-009": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-FND-011",
      "TSG-APP-003"
    ],
    "TSG-RULE-001": [],
    "TSG-RULE-002": [],
    "TSG-RULE-003": [],
    "TSG-RULE-004": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005"
    ],
    "TSG-RULE-005": [],
    "TSG-RULE-006": [],
    "TSG-RULE-007": [],
    "TSG-RULE-008": [],
    "TSG-RULE-009": [],
    "TSG-RULE-010": [],
    "TSG-RULE-011": [],
    "TSG-RULE-012": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005"
    ],
    "TSG-RULE-013": [
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-FND-011"
    ],
    "TSG-RULE-014": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-FND-008"
    ],
    "TSG-RULE-015": [],
    "TSG-CE-003": [],
    "TSG-RULE-016": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-FND-008",
      "TSG-RULE-014"
    ],
    "TSG-RULE-017": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-FND-008",
      "TSG-RULE-007",
      "TSG-RULE-014",
      "TSG-RULE-016"
    ],
    "TSG-RULE-018": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-FND-008",
      "TSG-RULE-014"
    ],
    "TSG-RULE-019": [
      "TSG-RULE-005"
    ],
    "TSG-INV-009": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-DEF-013",
      "TSG-COR-003",
      "TSG-ALG-002",
      "TSG-ALG-003",
      "TSG-ALG-004",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-LEM-009",
      "TSG-DEF-021",
      "TSG-LEM-011",
      "TSG-COR-004",
      "TSG-DEF-023"
    ],
    "TSG-SCOPE-001": [],
    "TSG-ATOM-001": [],
    "TSG-ATOM-002": [],
    "TSG-ATOM-003": [
      "TSG-DEF-001",
      "TSG-DEF-002"
    ],
    "TSG-ATOM-004": [
      "TSG-DEF-001",
      "TSG-DEF-002"
    ],
    "TSG-ATOM-005": [
      "TSG-DEF-001",
      "TSG-DEF-002"
    ],
    "TSG-ATOM-006": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005"
    ],
    "TSG-ATOM-007": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005"
    ],
    "TSG-ATOM-008": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-ATOM-007"
    ],
    "TSG-ATOM-009": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-ATOM-006"
    ],
    "TSG-ATOM-010": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-ATOM-007"
    ],
    "TSG-ATOM-011": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003"
    ],
    "TSG-ATOM-012": [
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001"
    ],
    "TSG-ATOM-013": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005"
    ],
    "TSG-ATOM-014": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-008"
    ],
    "TSG-ATOM-015": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-008",
      "TSG-ATOM-005"
    ],
    "TSG-ATOM-016": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-008",
      "TSG-ATOM-004"
    ],
    "TSG-ATOM-017": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-008",
      "TSG-ATOM-004",
      "TSG-ATOM-005",
      "TSG-ATOM-014",
      "TSG-ATOM-015",
      "TSG-ATOM-016"
    ],
    "TSG-ATOM-018": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-008"
    ],
    "TSG-ATOM-019": [],
    "TSG-ATOM-020": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-011",
      "TSG-DEF-012"
    ],
    "TSG-ATOM-021": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-011",
      "TSG-DEF-012"
    ],
    "TSG-ATOM-022": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-011",
      "TSG-DEF-012"
    ],
    "TSG-ATOM-023": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-011",
      "TSG-DEF-012"
    ],
    "TSG-ATOM-024": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-ATOM-020",
      "TSG-ATOM-021",
      "TSG-ATOM-022"
    ],
    "TSG-ATOM-025": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-ATOM-020",
      "TSG-ATOM-021"
    ],
    "TSG-ATOM-026": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006"
    ],
    "TSG-ATOM-027": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-ATOM-026"
    ],
    "TSG-ATOM-028": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019"
    ],
    "TSG-ATOM-029": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-ATOM-028"
    ],
    "TSG-ATOM-030": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-008",
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008"
    ],
    "TSG-ATOM-031": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-008",
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-ATOM-030"
    ],
    "TSG-ATOM-032": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-008",
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-ATOM-030"
    ],
    "TSG-ATOM-033": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-020",
      "TSG-DEF-021"
    ],
    "TSG-ATOM-034": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-LEM-009",
      "TSG-DEF-021",
      "TSG-DEF-022",
      "TSG-ATOM-033"
    ],
    "TSG-ATOM-035": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-LEM-009",
      "TSG-DEF-021",
      "TSG-DEF-022",
      "TSG-ATOM-033",
      "TSG-ATOM-034"
    ],
    "TSG-ATOM-036": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-DEF-013",
      "TSG-COR-003"
    ],
    "TSG-ATOM-037": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-DEF-015",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-LEM-009",
      "TSG-ATOM-026"
    ],
    "TSG-ATOM-038": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-LEM-009",
      "TSG-LEM-011",
      "TSG-ATOM-026",
      "TSG-ATOM-037"
    ],
    "TSG-ATOM-039": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-PROP-001",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-LEM-004",
      "TSG-DEF-010",
      "TSG-DEF-011",
      "TSG-DEF-012",
      "TSG-LEM-006",
      "TSG-DEF-013",
      "TSG-COR-003",
      "TSG-ALG-002",
      "TSG-ALG-003",
      "TSG-ALG-004",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-LEM-009",
      "TSG-DEF-021",
      "TSG-LEM-011",
      "TSG-COR-004",
      "TSG-DEF-023"
    ],
    "TSG-ATOM-040": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-LEM-009",
      "TSG-DEF-021",
      "TSG-DEF-022",
      "TSG-LEM-010"
    ],
    "TSG-ATOM-041": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-LEM-009",
      "TSG-DEF-021",
      "TSG-DEF-022",
      "TSG-LEM-010",
      "TSG-ATOM-040"
    ],
    "TSG-ATOM-042": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-008",
      "TSG-DEF-009",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-017",
      "TSG-DEF-018",
      "TSG-INV-006",
      "TSG-INV-007",
      "TSG-INV-008",
      "TSG-DEF-019",
      "TSG-LEM-007",
      "TSG-DEF-020",
      "TSG-LEM-008",
      "TSG-LEM-009",
      "TSG-DEF-021",
      "TSG-DEF-022",
      "TSG-LEM-010",
      "TSG-ATOM-004",
      "TSG-ATOM-040"
    ],
    "TSG-STEP-001": [
      "TSG-ALG-004"
    ],
    "TSG-STEP-002": [],
    "TSG-STEP-003": [
      "TSG-ALG-003"
    ],
    "TSG-STEP-004": [
      "TSG-ALG-003"
    ],
    "TSG-STEP-005": [],
    "TSG-STEP-006": [],
    "TSG-STEP-007": [],
    "TSG-STEP-008": [
      "TSG-ALG-004"
    ],
    "TSG-STEP-009": [
      "TSG-ALG-003"
    ],
    "TSG-ATOM-043": [
      "TSG-ATOM-001"
    ],
    "TSG-ATOM-044": [
      "TSG-ATOM-002"
    ],
    "TSG-ACC-001": [],
    "TSG-ACC-002": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-LEM-003",
      "TSG-DEF-010",
      "TSG-DEF-014",
      "TSG-ACC-001"
    ],
    "TSG-ACC-003": [],
    "TSG-ACC-004": [],
    "TSG-ATOM-045": [
      "TSG-FND-004",
      "TSG-DEF-001",
      "TSG-DEF-002",
      "TSG-FND-006",
      "TSG-DEF-003",
      "TSG-FND-007",
      "TSG-DEF-004",
      "TSG-DEF-005",
      "TSG-DEF-006",
      "TSG-DEF-007",
      "TSG-DEF-015",
      "TSG-DEF-016",
      "TSG-DEF-020",
      "TSG-DEF-021"
    ]
  },
  "cycle_count": 0,
  "active_node_count": 146,
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "graph_kind": "CURATED_PAPER_DEPENDENCY_GRAPH",
  "dependency_semantics": "Author-curated logical/expository dependencies recorded in formal-units.yaml. These are not compiler-used constants. The distinct mechanically derived graph required by the normalization contract is formal/compiler-dependency-graph.json.",
  "compiler_dependency_graph": "formal/compiler-dependency-graph.json",
  "compiler_dependency_graph_sha256": "d466a2432ba66cc1196aa2d6d06d776ba6d2bac8e1d2ea08c1259cd5f03292d4",
  "edge_count": 221,
  "regeneration_provenance": {
    "direct_edges_recomputed_from": "formal-units.yaml:direct_dependencies",
    "transitive_closure_recomputed": true
  }
}


==> formal/edge-case-closure.json <==
{
  "schema_version": "2.0",
  "entries": [
    {
      "edge_case_id": "EDGE-PROPER-PARENT-SUPPORT",
      "description": "Leader finding through a proper parent embedding can contract support without proving interface restriction.",
      "affected operators and profiles": [
        "all typed invocations"
      ],
      "affected paper claims": [
        "TSG-LEM-003",
        "TSG-INV-004",
        "TSG-DEF-010",
        "TSG-THM-001"
      ],
      "affected Lean declarations": [
        "TypedSlottedEGraphsPaper.leaderizationContractsSupport",
        "TypedSlottedEGraphsPaper.AtomicLedger.properEmbeddingDoesNotImplyIndependence",
        "TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction",
        "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness"
      ],
      "affected Java paths": [
        "src/is/fivefivefive/CanDis/theory/TypedSlottedPortEGraph.java",
        "src/is/fivefivefive/CanDis/theory/LeaderKernelExtractor.java"
      ],
      "status": "LAYERED_SEE_ASSESSMENTS",
      "evidence": "The exact Lean declarations prove parent-path image containment, the proper-embedding nonimplication boundary, certified interface rekeying, and F27 preservation; the Java producer/refinement bridge remains OPEN.",
      "closure_criticality": "PAPER_AND_ARTIFACT_THEOREM_CRITICAL",
      "scope_justification": "Inside the main theorem's parent-edge and restriction scope.",
      "layer_assessments": {
        "abstract_lean": "LEAN_PROVED_NARROW_FORMAL_CLAIM",
        "artifact_or_experiment": "OPEN"
      }
    },
    {
      "edge_case_id": "EDGE-PARENT-NONINJECTIVITY",
      "description": "Equality under a noninjective parent cannot establish child symmetry.",
      "affected operators and profiles": [
        "arbitrary noninjective source operators"
      ],
      "affected paper claims": [
        "TSG-CE-001",
        "TSG-DEF-023",
        "TSG-THM-001"
      ],
      "affected Lean declarations": [
        "TypedSlottedEGraphsPaper.AtomicLedger.parentEqualityDoesNotImplyChildSymmetry"
      ],
      "affected Java paths": [
        "src/is/fivefivefive/CanDis/theory/TypedSlottedPortEGraph.java",
        "src/is/fivefivefive/CanDis/theory/SymmetryCertificate.java"
      ],
      "status": "LAYERED_SEE_ASSESSMENTS",
      "evidence": "The narrowed parent-equality nonimplication boundary is compiled as AtomicLedger.parentEqualityDoesNotImplyChildSymmetry; Java symmetry enforcement remains OPEN.",
      "closure_criticality": "PAPER_AND_ARTIFACT_THEOREM_CRITICAL",
      "scope_justification": "Justifies main-theorem obligation 5.",
      "layer_assessments": {
        "abstract_lean": "LEAN_PROVED_NARROW_FORMAL_CLAIM",
        "artifact_or_experiment": "OPEN"
      }
    },
    {
      "edge_case_id": "EDGE-QUOTIENT-BEFORE-MINIMUM",
      "description": "Set/bag elements must be quotient-normalized before deduplication/aggregation and minimum selection.",
      "affected operators and profiles": [
        "Bag ports",
        "Set ports",
        "leader symmetry groups",
        "binder-block automorphisms"
      ],
      "affected paper claims": [
        "TSG-DEF-012",
        "TSG-LEM-006",
        "TSG-ALG-009"
      ],
      "affected Lean declarations": [
        "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg009_canonLeaderPortPseudocodeContract",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness"
      ],
      "affected Java paths": [
        "src/is/fivefivefive/CanDis/theory/ProductionGraphCanonicalizer.java"
      ],
      "status": "LAYERED_SEE_ASSESSMENTS",
      "evidence": "The generic finite quotient-normal-form exactness theorem and the abstract PortQuotient constructor equations are compiled; correspondence to the concrete Java canonicalizer ordering remains OPEN.",
      "closure_criticality": "PAPER_AND_ARTIFACT_THEOREM_CRITICAL",
      "scope_justification": "Inside canonical-shape exactness.",
      "layer_assessments": {
        "abstract_lean": "LEAN_PROVED_NARROW_FORMAL_CLAIM",
        "artifact_or_experiment": "OPEN"
      }
    },
    {
      "edge_case_id": "EDGE-BINDER-DESCRIPTOR",
      "description": "Same-typed bound coordinates are permutable only inside a complete descriptor-certified automorphism group.",
      "affected operators and profiles": [
        "BindBlock"
      ],
      "affected paper claims": [
        "TSG-FND-006",
        "TSG-DEF-008",
        "TSG-FND-011",
        "TSG-LEM-007",
        "TSG-RULE-013"
      ],
      "affected Lean declarations": [
        "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle",
        "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
        "TypedSlottedEGraphsPaper.ProfileRules.tsgRule013_descriptorCertifiedBlockPermutation"
      ],
      "affected Java paths": [
        "src/is/fivefivefive/CanDis/theory/BinderBlockDescriptor.java",
        "src/is/fivefivefive/CanDis/theory/BinderAutomorphismCertificate.java",
        "src/is/fivefivefive/CanDis/theory/TypedAlphaEquivalence.java"
      ],
      "status": "LAYERED_SEE_ASSESSMENTS",
      "evidence": "The descriptor occurrence, admitted automorphism, concrete alpha/certificate, and RULE-013 declarations are compiled; Java descriptor-certificate correspondence remains OPEN.",
      "closure_criticality": "PAPER_AND_ARTIFACT_THEOREM_CRITICAL",
      "scope_justification": "Inside the formal binder semantics.",
      "layer_assessments": {
        "abstract_lean": "LEAN_PROVED_NARROW_FORMAL_CLAIM",
        "artifact_or_experiment": "OPEN"
      }
    },
    {
      "edge_case_id": "EDGE-EMPTY-BINDINGS",
      "description": "An empty relation does not imply no admissible bindings for set/lone/exactly-zero declarations.",
      "affected operators and profiles": [
        "Alloy quantifiers",
        "set/lone/exactly multiplicities"
      ],
      "affected paper claims": [
        "TSG-RULE-010",
        "TSG-RULE-012"
      ],
      "affected Lean declarations": [
        "TypedSlottedEGraphsPaper.ProfileRules.tsgRule010_emptyAdmissibleBindings",
        "TypedSlottedEGraphsPaper.ProfileRules.tsgRule012_phaseLocalPrenexAndDomainGuarding"
      ],
      "affected Java paths": [
        "src/is/fivefivefive/CanDis/NormalForm.java",
        "src/is/fivefivefive/CanDis/QuantiVar.java"
      ],
      "status": "LAYERED_SEE_ASSESSMENTS",
      "evidence": "The narrow finite Boolean-list RULE-010/RULE-012 equations are Lean proved; bounded Java regressions do not establish complete parser/normalizer refinement.",
      "closure_criticality": "EXPERIMENT_CRITICAL",
      "scope_justification": "Inside the appendix rewrite theory and reported adapter path.",
      "layer_assessments": {
        "abstract_lean": "LEAN_PROVED_NARROW_FORMAL_CLAIM",
        "artifact_or_experiment": "PARTIALLY_REPAIRED"
      }
    },
    {
      "edge_case_id": "EDGE-HETEROGENEOUS-JOIN",
      "description": "Relational join/product chains with changing type instantiations are not flattened by homogeneous K^J ports.",
      "affected operators and profiles": [
        "relational join",
        "relational product"
      ],
      "affected paper claims": [
        "TSG-RULE-014"
      ],
      "affected Lean declarations": [
        "TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary"
      ],
      "affected Java paths": [
        "src/is/fivefivefive/CanDis/core/EGraphNode.java",
        "src/is/fivefivefive/CanDis/theory/TheoryAlloyAdapter.java"
      ],
      "status": "LAYERED_SEE_ASSESSMENTS",
      "evidence": "RULE-014 compiles the explicit nonflattening boundary; Java behavior is only bounded-tested and has no Lean refinement proof.",
      "closure_criticality": "ARTIFACT_AND_EXPERIMENT_CRITICAL",
      "scope_justification": "Explicitly inside the declared operator-law boundary.",
      "layer_assessments": {
        "abstract_lean": "LEAN_PROVED_NARROW_FORMAL_CLAIM",
        "artifact_or_experiment": "BOUNDED_TESTED"
      }
    },
    {
      "edge_case_id": "EDGE-INTEGER-OVERFLOW-PROFILE",
      "description": "Associativity depends on modular versus overflow-forbidding bounded-integer semantics.",
      "affected operators and profiles": [
        "integer addition",
        "integer multiplication",
        "modular profile",
        "overflow-forbidding profile"
      ],
      "affected paper claims": [
        "TSG-RULE-015",
        "TSG-CE-003"
      ],
      "affected Lean declarations": [
        "TypedSlottedEGraphsPaper.ProfileRules.tsgRule015_modularIntegerACProfile",
        "TypedSlottedEGraphsPaper.ProfileRules.tsgCe003_overflowReassociationCounterexample"
      ],
      "affected Java paths": [
        "src/is/fivefivefive/CanDis/theory/TheoryAlloyAdapter.java",
        "src/is/fivefivefive/CanDis/theory/ContainerLawCertificate.java"
      ],
      "status": "LAYERED_SEE_ASSESSMENTS",
      "evidence": "RULE-015 and CE-003 compile the modular equations and signed-four counterexample; concrete adapter-profile correspondence remains OPEN.",
      "closure_criticality": "PAPER_AND_ARTIFACT_THEOREM_CRITICAL",
      "scope_justification": "Inside law-certificate profile binding.",
      "layer_assessments": {
        "abstract_lean": "LEAN_PROVED_NARROW_FORMAL_CLAIM",
        "artifact_or_experiment": "OPEN"
      }
    },
    {
      "edge_case_id": "EDGE-RAW-SOURCE-REFINEMENT",
      "description": "Raw Alloy parsing and normalization are not replayed by the theorem-facing certificate boundary.",
      "affected operators and profiles": [
        "entire Alloy frontend and normalizer"
      ],
      "affected paper claims": [
        "TSG-RULE-001",
        "TSG-RULE-002",
        "TSG-SCOPE-001"
      ],
      "affected Lean declarations": [],
      "affected Java paths": [
        "src/is/fivefivefive/CanDis/NormalForm.java",
        "src/is/fivefivefive/CanDis/AlloyRewriteSystem.java",
        "src/is/fivefivefive/CanDis/theory/TheoryAlloyAdapter.java"
      ],
      "status": "LAYERED_SEE_ASSESSMENTS",
      "evidence": "Repository matrix classifies normalized-IR behavior separately and explicitly leaves raw refinement blocked.",
      "closure_criticality": "EXPERIMENT_CRITICAL",
      "scope_justification": "Outside the abstract theorem but inside any end-to-end interpretation of reported results.",
      "layer_assessments": {
        "abstract_lean": "OUT_OF_SCOPE",
        "artifact_or_experiment": "OPEN"
      }
    },
    {
      "edge_case_id": "EDGE-BOUNDED-REWRITE-SATURATION",
      "description": "The implementation's 32-pass rewrite guard is not the mathematical fixed point and must remain separate from finite administrative rebuild.",
      "affected operators and profiles": [
        "local rewrite saturation",
        "administrative rebuild"
      ],
      "affected paper claims": [
        "TSG-SCOPE-001"
      ],
      "affected Lean declarations": [],
      "affected Java paths": [
        "src/is/fivefivefive/CanDis/NormalForm.java",
        "src/is/fivefivefive/CanDis/theory/TypedSlottedPortEGraph.java",
        "src/is/fivefivefive/CanDis/theory/RebuildReport.java"
      ],
      "status": "LAYERED_SEE_ASSESSMENTS",
      "evidence": "The appendix records the 32-pass engineering guard and excludes unrestricted saturation termination from the proposition.",
      "closure_criticality": "ARTIFACT_AND_EXPERIMENT_CRITICAL",
      "scope_justification": "The abstract theorem covers only a fixed finite batch with no node-adding rule.",
      "layer_assessments": {
        "abstract_lean": "OUT_OF_SCOPE_F18_IS_FINITE_ADMINISTRATIVE_REBUILD",
        "artifact_or_experiment": "BOUNDED_TESTED"
      }
    }
  ],
  "formal_registry_sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a",
  "summary": {
    "abstract_rows_with_formal_claims": 7,
    "abstract_formal_failures": 0,
    "artifact_or_experiment_open_or_bounded": 9,
    "interpretation": "Abstract Lean closure does not imply Java refinement; Java openness does not negate the proved narrow abstract facts."
  },
  "metadata_rebinding": {
    "formal_registry_sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a",
    "claim_changes": 0,
    "status_changes": 0
  }
}


==> formal/experimental-data-refresh-report.json <==
{
  "schema_version": "2.0",
  "report_kind": "REPAIRED_FAST_IR_MANIFEST_BOUND_DATA_REFRESH",
  "generated_at_utc": "2026-08-30T00:23:46Z",
  "status": "REPAIRED_FAST_IR_DATA_REFRESH_AND_INDEPENDENT_CORRESPONDENCE_REVIEW_PASSED",
  "authorization_scope": {
    "command": "/autonomous",
    "scope": "Update only empirical values and provenance for the clean experiment run produced after repairing the Fast Rewrite IR comparator errors; preserve every other claim and the existing layout.",
    "java_changes_authorized": false,
    "experimental_result_changes_authorized": false,
    "formal_or_lean_changes_authorized": false,
    "layout_changes_authorized": false,
    "publication_authorized": false
  },
  "repository_evidence": {
    "repository": "AlexandervonWu/ACGN",
    "publication_branch": "aislop",
    "publication_head": "63f3b8c2931202e9b3582a8802c558725a67ac26",
    "publication_run_id": "df4d8d4c-6265-4fe7-88d5-3aceee60398b",
    "ablation_run_id": "f46b5647-7373-4cd7-ac3d-f8fd9b802db6",
    "capability_run_id": "2a27663f-28d6-4f42-b841-5cc7a5d5a488",
    "experiment_source_commit": "fbd9b1497a9036c55780da777f56581bc1c6bcec",
    "experiment_source_dirty": false,
    "dataset_sha256": "d6741fbf4c4a9b3714d012d068f84cc918052f1f55211bf4d0443b990736a689",
    "jar_sha256": "361b33ef56f6ccb1089a7a6fdda2a92bf621e501166c5a1c73330a0cc1686807",
    "java_source_sha256": "0f566e6ba63266385075bafa989b1e535118dccadacef06a761bf3f8641043ca",
    "rule_set": "canonical-equivalences-v3-explicit-laws",
    "repair_metric": "certified-fast-rewrite-repair-distance-v12",
    "worker_count": 16,
    "heap_limit": "8g",
    "seed": 55520260811,
    "java_version": "17.0.20",
    "interpretation": "The publication commit is the direct child of the Fast Rewrite IR repair and changes no Java; it publishes the clean rerun. Corpus, host, Java, seed, worker, heap, rule-set, schema, and repair-metric fields are unchanged from the preceding run."
  },
  "fast_ir_repairs": [
    "Field atoms compare source spelling together with the retained exact owner-bearing Alloy relation type.",
    "Inherited binders reused across temporal phases share one coherent alpha mapping; phase-local binders remain locally minimized."
  ],
  "source_graphs": {
    "baseline_bundle_sha256": "eb879c7ebce49d6de422340f5d02e4ec57d850cbac1c96bc8148df58b8b58d04",
    "pre_refresh_author_source_graph_sha256": "1e8c1cebd6f35f8747524a971f3999a2424f698eb7957bff6aad684b903e1964",
    "post_refresh_author_source_graph_sha256": "29348d88fbad07dfeddca2abf880b0718a8ca2ba26d41ee82a08e8f60d94d7d1",
    "aggregate_algorithm": "SHA-256 of canonical compact JSON with sorted object keys and source-list order preserved for current path/SHA-256 entries over the same 20 paths recorded in formal/formal-units.yaml.",
    "changed_author_files": [
      {
        "path": "eval_compressed.tex",
        "before_sha256": "713f645d2a2db987fe82f0b0b2c6103f6c2a9eacec8f934de0c8ec07461f3bfa",
        "after_sha256": "c2c0523c07cc36f26d25ca2059880011e0304609c725aedf6a195189b87088da"
      },
      {
        "path": "appendix_eval.tex",
        "before_sha256": "b440c6e3107f162f2d0bd2b58cf79d125b77e426f8418be7d2da5a1a8e966e56",
        "after_sha256": "0888b7aab69ff720add187681f9d19535667807c0213419d1c5ad32436a98845"
      },
      {
        "path": "appendixC_vmcai_stage1.tex",
        "before_sha256": "024f3df7d006825b94e6beb92005ce69fcaba1ababc25bbb3322342f11b0b77c",
        "after_sha256": "5060a398edf85794a49534e92ab038efef1fba91d41878c0f6a1277718235547"
      },
      {
        "path": "tables/table3_vmcai_stage1.tex",
        "before_sha256": "30fe975672e221620f2cc2ac9f2d99e29bee3165ad4cce8ce20ec03037cbbbe7",
        "after_sha256": "784b22e6196fbd29390abdd0bfc1184f81dde564d57888e0e1d8c73c1eebdecb"
      },
      {
        "path": "tables/table6_ablation_vmcai_stage1.tex",
        "before_sha256": "6746fe66eb506c22cb90c19e7781802754719a24e6a70015f8528ee31339869f",
        "after_sha256": "9cd666b3f7f7a87a39a63a6cc760cd8d18bccb44d1ad897380f4459f82b14026"
      }
    ],
    "author_file_line_counts_unchanged": true,
    "author_diff_classification": "LITERAL_EMPIRICAL_VALUE_AND_PROVENANCE_SUBSTITUTIONS_ONLY"
  },
  "empirical_results": {
    "eligible_pairs": 61598,
    "correct_pairs": 19212,
    "incorrect_pairs": 42386,
    "fast_rewrite": {
      "paired_mean_distance_exact": 13.943342,
      "paired_mean_distance_paper": 13.943,
      "nearest_truth_mean_exact": 11.451257,
      "nearest_truth_mean_paper": 11.451,
      "correct_paired_zeroes": 4074,
      "incorrect_nearest_truth_zeroes": 0,
      "wall_seconds": 23.860,
      "engine_cpu_seconds": 73.605,
      "max_rss_mib": 1840.508
    },
    "certificate_integrated": {
      "paired_mean_distance_paper": 14.022,
      "nearest_truth_mean_paper": 11.563,
      "correct_paired_zeroes": 4088,
      "incorrect_nearest_truth_zeroes": 0,
      "wall_seconds": 2775.650,
      "engine_cpu_seconds": 42224.753,
      "max_rss_mib": 8912.141,
      "peak_used_heap_mib": 7153.183
    },
    "all_arm_performance": [
      {"arm": "Raw", "wall_seconds": 19.440, "engine_cpu_seconds": 4.335, "max_rss_mib": 1485.313},
      {"arm": "Raw + De Bruijn", "wall_seconds": 19.440, "engine_cpu_seconds": 5.292, "max_rss_mib": 1491.105},
      {"arm": "Java egglog", "wall_seconds": 19.010, "engine_cpu_seconds": 4.099, "max_rss_mib": 1608.297},
      {"arm": "Java egglog + De Bruijn", "wall_seconds": 19.090, "engine_cpu_seconds": 5.010, "max_rss_mib": 1647.250},
      {"arm": "Slotted", "wall_seconds": 19.300, "engine_cpu_seconds": 16.389, "max_rss_mib": 1772.973},
      {"arm": "Fast Rewrite", "wall_seconds": 23.860, "engine_cpu_seconds": 73.605, "max_rss_mib": 1840.508},
      {"arm": "Certificate-Integrated", "wall_seconds": 2775.650, "engine_cpu_seconds": 42224.753, "max_rss_mib": 8912.141}
    ],
    "certificate_to_fast_ratios": {
      "full_corpus_wall": 116.331,
      "full_corpus_engine_cpu": 573.666,
      "full_corpus_rss": 4.842,
      "targeted_wall": 87.680
    },
    "fast_nearest_reference_counts": {
      "radius_1": 2056,
      "radius_2": 5056,
      "radius_5": 13496,
      "radius_10": 25588
    },
    "unchanged_semantic_results": "Raw-AST and Certificate-Integrated semantic values, Certificate-Integrated zeroes, capability recognition counts, corpus counts, and the 14 Certificate-Integrated-only correct-pair zeroes are unchanged.",
    "timing_qualification": "Each arm was measured once in a fresh process. The run-to-run timing changes are not causally attributed to the Fast Rewrite repair."
  },
  "evidence_hashes": {
    "egraph_run_manifest_sha256": "66879e01b97ddcd5af7a6f5915071ce7eac51482b6d528771edcf3d34ee754f3",
    "egraph_comparison_json_sha256": "ae9e051219a604441db34617b4341c825ff36cd4fe88cf1cead73666927e82f5",
    "egraph_summary_sha256": "897206b6a3d691130b68a30e201ab77a8c7b5d7932fb22e1e7ed5c56649057bc",
    "distance_summary_sha256": "0daca790df0998ee989118604918c39bdd280405924d752daa59b740cc7ad6cf",
    "capability_manifest_sha256": "01f56690d91ed86eced9e0648dfc522598bf182f4b81d07fe94d830a9c61b381",
    "capability_comparison_sha256": "1eb7d725b344a5831385d4427c7836adb1fc88d29212311ab1401f68d14fa32f",
    "capability_summary_sha256": "032e7b828120c9262227c434357079e457657f4506ead4bcaed9913fbe19f169"
  },
  "chart": {
    "path": "figures/raw_edit_repair_coverage_relabel.png",
    "sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "repository_svg_sha256": "61830128829155d834dd1f54972a76d1a7c4d9fa55f9b8dfcf6d9d143aebbf78",
    "dimensions_pixels": "976x612",
    "byte_unchanged": true,
    "reason": "The paper chart contains only raw-AST and Certificate-Integrated curves; both series are unchanged in the repaired run."
  },
  "formal_invariance": {
    "status": "PASS_NO_FORMAL_STATEMENT_OR_LEAN_CHANGE",
    "formal_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "formal_source_config_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "lean_source_and_config_graph_sha256": "424088773b7381cd60e7f4367e2e3939aae3b29874217fd34b24e5f8528fe61c",
    "formal_claim_changes": 0,
    "lean_source_changes": 0,
    "normalization_contract_changes": 0
  },
  "independent_reviews": {
    "repository_run_audit": "PASS",
    "five_file_source_minimality_audit": "PASS",
    "paper_data_correspondence_review": "PASS",
    "stale_active_empirical_claim_count_after_metadata_regeneration": 0
  },
  "immutability": {
    "java_changes": 0,
    "experimental_result_changes": 0,
    "lean_source_changes": 0,
    "formal_claim_changes": 0,
    "chart_raster_changes": 0,
    "bibliography_changes": 0,
    "layout_command_or_environment_changes": 0
  },
  "scope_boundary": "No Java refinement, parser refinement, whole-artifact correctness, experimental replay closure, or new assurance objective is claimed."
}


==> formal/formal-units.yaml <==
schema_version: '2.0'
registry_status: CURRENT_METADATA_REGENERATED_PENDING_FRESH_CORRESPONDENCE_REVIEW
registry_purpose: Exhaustive active-paper claim ledger with one distinct exact Lean 4.33.0 declaration per active unit; historical rows are retained but excluded.
source_snapshot:
  entrypoint: main_compressed.tex
  entrypoint_sha256: 076d7c8ab6b6b35f99e7e30e7cb20b2e66d2a97f17aa22218ce043d6ea85cae6
  active_source_graph_sha256: 712e1c6849da7dcae46a910cf53a59a85c799d482f9635229eb51cf5a6a42f9b
  files:
  - path: main_compressed.tex
    sha256: 076d7c8ab6b6b35f99e7e30e7cb20b2e66d2a97f17aa22218ce043d6ea85cae6
  - path: macros_compressed.tex
    sha256: 49384a657f5f46d9a02a61893449775a73d5bb5111112f03eb8c33d7f5677056
  - path: intro_compressed.tex
    sha256: 645d45aab5f75e66b9a11a3a490eefb75ebd66bfd14b6c00696f0be61068915a
  - path: prelims_compressed.tex
    sha256: 41b45e117b1e350bdcbdfe61a6d0995351c5e34d6167b3c201b0c21e87eaacf7
  - path: foundations_compressed.tex
    sha256: 6ec9c34781058b70209e1b4060c01117ec60c6f7a9f35fbb3236f9cbe6709ca7
  - path: eval_compressed.tex
    sha256: 14e492e2840808c86feb9d3c3f261a78c2c149be369b4485ea89fcd5b8fe549c
  - path: conclusion_compressed.tex
    sha256: 3d4b68c41bc0a5bb18ba412ee0f7c507517b8c91df3b2e2031503c0a87307ffc
  - path: appendix_formal.tex
    sha256: 4395af55de70fae6eec9fbc1b49e5a90d4a681746e25caafc1ef22bc932ee9cb
  - path: appendix_closure_tables.tex
    sha256: ac9fa495a71a1cb1dab876eb547e3544870e4891e9afc8b75c697929da562a0a
  - path: appendix_eval.tex
    sha256: c8311abf5c61c1578245c1ef2bb355d1f4a88d2625aca8ed3daa68641c8bbf00
  - path: appendixC_vmcai_stage1.tex
    sha256: e6dc4140a7ab894dc8989aab6167988dd2f39123d712445fece2b4ab4578d73f
  - path: figures/final_alg_vmcai_stage1.tex
    sha256: dbf196f23f146aabe44f74ef66d9aba9abaae028fd8297c5cedee418f2ae6c87
  - path: figures/aci_canonicalization_distance.tex
    sha256: 1940d71c43416dfcd18dc9fbbfc0ab248e7ea5e7d2e6a0d4e559998b6686a93f
  - path: tables/table1_rev4.tex
    sha256: 337b3e79a738a7f8cb446b018ceafcefa2623c43101bcab7a764c777803b415f
  - path: tables/table2_rev4.tex
    sha256: 130bc113fb0bb9136ce6c41ee73e7bcc43b97ca3fd242cf74b8fde28b3c3ac72
  - path: tables/table3_vmcai_stage1.tex
    sha256: 784b22e6196fbd29390abdd0bfc1184f81dde564d57888e0e1d8c73c1eebdecb
  - path: tables/model_overview.tex
    sha256: 61bdcbd9cf87c3b2adf040f71b0a45ef2c3d4ff5c343d009e7f84137bafcac87
  - path: tables/table6_ablation_vmcai_stage1.tex
    sha256: 9cd666b3f7f7a87a39a63a6cc760cd8d18bccb44d1ad897380f4459f82b14026
  - path: tables/table7_capability_rev4.tex
    sha256: e3d1307502680c5ad4219eec3eab501a01cbd4b329922fdc4638b649324680d7
  - path: ref.bib
    sha256: c60f325d76c7bdd8417d135e70cbd72968fc5724e5c561b79a2149c9bb246882
  uploaded_zip_sha256: 736ab5787c2c1f32c9904df432a256fea8e453d7fbd71e687c2e475b21305a61
  replacement_chart_sha256: c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5
  derived_registry_include: formal/formal-statement-index.tex (excluded from the author-source aggregate to avoid self-reference)
  aggregate_algorithm: SHA-256 of canonical compact JSON with sorted object keys and recorded source-list order preserved for the current path/SHA-256 entries.
source_tag_gate:
  status: PASS_EXACT_BIJECTION_CURRENT_SNAPSHOT
  tag_count: 146
  unique_active_id_count: 146
  unique_exact_declaration_count: 146
  files:
  - foundations_compressed.tex
  - appendixC_vmcai_stage1.tex
formal_source_sha256: 1ea8b2d58e1f4c3c007f8da46f77c7818d716b21bf418929ea9f9ecb8bef5afa
foundation_profile: STANDARD_LEAN_EXPLICIT_TCB
counts:
  audit_rows: 158
  active: 146
  omitted_history: 10
  accounting_history: 2
formal_units:
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACClosureCounts
  lean_file: formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACClosureCounts :\n  (∀ (n : Nat),\n      Nonempty\n          (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding\n            (TypedSlottedEGraphsPaper.ACClosureCounts.ACProductClass n) (2 ^ n - 1)) ∧\n        Nonempty\n          (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding\n            (TypedSlottedEGraphsPaper.ACClosureCounts.ACBinaryOperatorNode n) (3 ^ n + 1 - 2 ^ (n + 1)))) ∧\n    (TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.productClassCount\n        fun n => 2 ^ n) ∧\n      TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCount\n        fun n => 3 ^ n"
  statement_hash: 795bd01d724e2d55284a1df4603b64b85a2288907d875a57adfa159b425801ee
  transitive_dependencies: []
  foundation_axioms:
  - propext
  - Classical.choice
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-FND-001
  paper_kind: LEMMA
  paper_number: Lemma 1 (source order)
  paper_title: Size of a Complete Binary AC Closure
  source_file: foundations_compressed.tex
  source_line_start: 11
  source_line_end: 23
  main_or_appendix: MAIN
  normative_statement: For every natural n, the displayed finite free-commutative-semigroup product-class and binary-operator-node types have constructive codings of sizes 2^n-1 and 3^n+1-2^(n+1), and their counting functions are respectively NatTheta of 2^n and 3^n.  This is a finite coding theorem, not an operational saturation theorem.
  all_explicit_hypotheses:
  - 'n : Nat is universally quantified inside the exact coding conjunction'
  direct_dependencies: []
  artifact_relevance: NONE
  census_disposition: REFORMULATE_EXPLICIT_FREE_SEMIGROUP_SCOPE
  active_status: ACTIVE
  source_excerpt_sha256: 998c5f06417e33aa435825b2fc6c623fdeb58fe7e938ed6829cec7e3e3f8be07
  paper_statement_hash: 6e7c04c36476880fd165eaa43e0ecce45cef85889586497a4186f25f1db0b2e6
  lean_file_sha256: 315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: null
  lean_file: null
  lean_pretty_printed_type: null
  statement_hash: null
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: NOT_APPLICABLE
  correspondence_status: NOT_ACTIVE
  formal_id: TSG-FND-002
  paper_kind: NUMBERED_EQUATION_WITH_ASSERTIONAL_CONTENT
  paper_number: unnumbered display
  paper_title: Typed permutation group cardinality
  source_file: null
  source_line_start: null
  source_line_end: null
  main_or_appendix: null
  normative_statement: For a finite typed interface partitioned by type, the type-preserving permutation group is the product of the symmetric groups of its type fibers and has cardinality the product of their factorials, bounded by |S|!.
  all_explicit_hypotheses:
  - S finite
  - S partitioned into type fibers
  direct_dependencies:
  - TSG-FND-006
  - TSG-FND-007
  artifact_relevance: ABSTRACT_KERNEL
  active_status: OMITTED_HISTORY
  omission_rationale: The prior claim is not asserted in the frozen active compressed source graph.
  census_disposition: RETIRED_FROM_ACTIVE_COMPRESSED_SOURCE_GRAPH
  historical_source:
    source_file: foundations_vmcai_stage1.tex
    source_line_start: 44
    source_line_end: 57
    main_or_appendix: MAIN
  source_excerpt_sha256: null
  paper_statement_hash: 741137d84ed0d8a961a08943322d744befd1e70c60a2f99f56ceded4bc4d6772
  lean_file_sha256: null
  mapping_status: NOT_ACTIVE
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: null
  lean_file: null
  lean_pretty_printed_type: null
  statement_hash: null
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: NOT_APPLICABLE
  correspondence_status: NOT_ACTIVE
  formal_id: TSG-FND-003
  paper_kind: ASYMPTOTIC_BOUND
  paper_number: unnumbered display
  paper_title: Balanced typed-permutation reduction
  source_file: null
  source_line_start: null
  source_line_end: null
  main_or_appendix: null
  normative_statement: For fixed h balanced types with n/h slots each, n!/((n/h)!)^h equals h^n n^(-(h-1)/2) Theta_h(1).
  all_explicit_hypotheses:
  - h fixed and positive
  - h divides n
  - n tends to infinity
  direct_dependencies: []
  artifact_relevance: NONE
  active_status: OMITTED_HISTORY
  omission_rationale: The prior claim is not asserted in the frozen active compressed source graph.
  census_disposition: RETIRED_FROM_ACTIVE_COMPRESSED_SOURCE_GRAPH
  historical_source:
    source_file: foundations_vmcai_stage1.tex
    source_line_start: 58
    source_line_end: 63
    main_or_appendix: MAIN
  source_excerpt_sha256: null
  paper_statement_hash: 48330a5aaf395f094fe9900753204d380385cfd89c6911f8a0a84fdb5815ef61
  lean_file_sha256: null
  mapping_status: NOT_ACTIVE
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition.{u}\n  (FixedOperator SequenceOperator BagOperator SetOperator X : Type u) (fixedArity : FixedOperator → Nat) : Type (u + 1)"
  statement_hash: 44bb5b066665df32b5b2a4e7ae06c5e08ec6bc45dfa68fa474bef7f537560845
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-FND-004
  paper_kind: DEFINITION
  paper_number: prose definition
  paper_title: Finite sequence, bag, set, and arity-restricted carriers
  source_file: foundations_compressed.tex
  source_line_start: 26
  source_line_end: 37
  main_or_appendix: MAIN
  normative_statement: The finite-container carrier exposes sequence, finite-bag, finite-set, nonempty arity-predicate, restricted, positive, zero-inclusive, exact-arity, and tagged-key carriers, with fields equating each exposed carrier to the displayed combinatorial definition.
  all_explicit_hypotheses:
  - five arbitrary carrier/operator types
  - 'fixedArity : FixedOperator -> Nat'
  direct_dependencies: []
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: cd691814c6794374a715b73066c6f6611e8480361407ebd3061f46eb931468f3
  paper_statement_hash: d61752a14f1603bb56f75578fb70a24c7b417856d4f25dfb0d1ee12ea71d50f6
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: null
  lean_file: null
  lean_pretty_printed_type: null
  statement_hash: null
  transitive_dependencies:
  - TSG-FND-004
  foundation_axioms: []
  proof_status: NOT_APPLICABLE
  correspondence_status: NOT_ACTIVE
  formal_id: TSG-FND-005
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: prose definition
  paper_title: Lifted container equivalence and structural key congruence
  source_file: null
  source_line_start: null
  source_line_end: null
  main_or_appendix: null
  normative_statement: An equivalence on children lifts pointwise to sequences, by class multiplicity to bags, and by quotient images to sets; equal-head keys are congruent exactly when their declared containers are related by that lifting.
  all_explicit_hypotheses:
  - E is an equivalence relation
  - both keys use the same declared operator after head equality
  direct_dependencies:
  - TSG-FND-004
  artifact_relevance: ABSTRACT_KERNEL
  active_status: OMITTED_HISTORY
  omission_rationale: The prior claim is not asserted in the frozen active compressed source graph.
  census_disposition: RETIRED_FROM_ACTIVE_COMPRESSED_SOURCE_GRAPH
  historical_source:
    source_file: foundations_vmcai_stage1.tex
    source_line_start: 106
    source_line_end: 135
    main_or_appendix: MAIN
  source_excerpt_sha256: null
  paper_statement_hash: b117b097bd292c434b9ba88a72544addb98fdd0d6324fe93e9ce741c035e8b7c
  lean_file_sha256: null
  mapping_status: NOT_ACTIVE
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  lean_file: formal/TypedSlottedEGraphsPaper/ContextGraph.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding.{u} {Ty : Type u}\n  (A : TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet Ty)\n  (source : TypedSlottedEGraphsPaper.FiniteTypedContext Ty) :\n  TypedSlottedEGraphsPaper.FiniteTypedContext.VerifiedCanonicalContext A source"
  statement_hash: 3f464a97d215393f5d1ba4b31a965247029e4b27f61c8c6896d453d793251d0e
  transitive_dependencies: []
  foundation_axioms:
  - propext
  - Classical.choice
  - Quot.sound
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-001
  paper_kind: DEFINITION
  paper_number: Definition 1 (source order)
  paper_title: Types, slots, typed contexts, and canonical contexts
  source_file: foundations_compressed.tex
  source_line_start: 39
  source_line_end: 54
  main_or_appendix: MAIN
  normative_statement: A finite typed context is a finite list of coordinate types; stable rank sorting preserves type-fibre cardinalities and assigns canonical free-coordinate names, while bound coordinates use a separate typed de Bruijn scope.
  all_explicit_hypotheses:
  - each slot type has a countably infinite ordered fiber
  direct_dependencies: []
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 8d522c0290be757623a2eaf44ce87012baf63a5b9677cc3cdcbfa86cc9213749
  paper_statement_hash: 9d70c2575d46955ce98d00f8235e26e8cb7ed52e2da4b31c8b2dbffb388c8eff
  lean_file_sha256: d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  lean_file: formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition.{u, v} (Ty : Type u) :\n  TypedSlottedEGraphsPaper.TypedEmbeddingRenamingDefinition Ty"
  statement_hash: 83798f2a89df2d4485c017be800ff61de7c2be8ff6b0f8637fe56b716153d772
  transitive_dependencies:
  - TSG-DEF-001
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-002
  paper_kind: DEFINITION
  paper_number: Definition 2 (source order)
  paper_title: Typed embeddings, renamings, and permutations
  source_file: foundations_compressed.tex
  source_line_start: 56
  source_line_end: 68
  main_or_appendix: MAIN
  normative_statement: TEmb consists of type-preserving injections, TRen consists of those embeddings onto their stated codomain, and Perm_ty(S) is TRen(S,S).
  all_explicit_hypotheses:
  - source and target contexts finite and typed
  direct_dependencies:
  - TSG-DEF-001
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 3051e143fe8eb8f890e342f6b7ecadf08b382003a6b0bf7333f55a788f2bbc6c
  paper_statement_hash: 37a7a0d51363bfa46aac0a21dc14e6a6fdb6c8fc0bdc7eedb3595c4a5bde67e1
  lean_file_sha256: 11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralClaims.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws.{u, v} {Ty : Type u} :\n  (∀ (R : TypedSlottedEGraphsPaper.TypedSlotContext Ty),\n      Function.Injective (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id R).toFun) ∧\n    (∀ {R S T : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (m : TypedSlottedEGraphsPaper.TypedSlotEmbedding R S)\n        (e : TypedSlottedEGraphsPaper.TypedSlotEmbedding S T), Function.Injective (e.comp m).toFun) ∧\n      ∀ {R S : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (ρ : TypedSlottedEGraphsPaper.TypedSlotRenaming R S),\n        ρ.symm.comp ρ = TypedSlottedEGraphsPaper.TypedSlotRenaming.id R"
  statement_hash: e4334a5411bf148c35ad5c9d5e5756824b8bef0d76abcf5d1f05f10e9f4fe1fe
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  foundation_axioms:
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-PROP-001
  paper_kind: PROPOSITION
  paper_number: Proposition 1 (source order)
  paper_title: Typed embedding identity, composition, and renaming inverse
  source_file: foundations_compressed.tex
  source_line_start: 75
  source_line_end: 89
  main_or_appendix: MAIN
  normative_statement: For every typed context R, the identity embedding is injective; for every independently quantified pair of composable typed embeddings m and e, their composite is injective; and for every typed renaming rho, the stored inverse composed with rho is the identity on its source.
  all_explicit_hypotheses:
  - 'Ty : Type; the identity, composition, and inverse clauses quantify their contexts and maps independently'
  direct_dependencies:
  - TSG-DEF-002
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 7a85a0b0f368d7b477484945f4201e571b64d7194899aa4195db12dc9c189fee
  paper_statement_hash: fbc7bdec7fde376b0bb083995e6f966e41551b689e9070200c419372e8c9abf6
  lean_file_sha256: eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  lean_file: formal/TypedSlottedEGraphsPaper/ClaimLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle.{u, v, x, y, z} (Ty : Type u)\n  (Domain : Type x) (Name : Type z) : Type (max (max (max (max u (v + 1)) x) (y + 1)) z)"
  statement_hash: 5cfe108cae4cfe806b1ba925d868fc92ce250a3d1fd3e65277b0a08909ef3386
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  foundation_axioms:
  - Quot.sound
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-FND-006
  paper_kind: STRUCTURE
  paper_number: prose definition
  paper_title: Binder descriptor occurrence
  source_file: foundations_compressed.tex
  source_line_start: 93
  source_line_end: 100
  main_or_appendix: MAIN
  normative_statement: A block occurrence consists of a fresh typed bound context disjoint from the caller and a typed renaming from the descriptor context; its alignment is occurrence data, not free support.
  all_explicit_hypotheses:
  - descriptor context finite
  - occurrence context fresh for caller
  direct_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 70c5e23e93bfbe78eb45f76e4b393f9c28cb804549ad49a52d025a73b2f0ff29
  paper_statement_hash: f230a71b70e3b94a167e669325c1c9d0f47cbf026cbb51e987c2c07dd9174773
  lean_file_sha256: 526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  lean_file: formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  (context : TypedSlottedEGraphsPaper.TypedSlotContext Ty) (bound : List Ty) : Type (max (max u x) (max (max x w) v) u)"
  statement_hash: 148ce2b3a63c980afe31a9b0c376d71023c01558ae3e9d82943dd1fcb037230e
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-FND-004
  - TSG-FND-006
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-003
  paper_kind: INDUCTIVE_DEFINITION
  paper_number: Definition 3 (source order)
  paper_title: Port schemas and well-typed port values
  source_file: foundations_compressed.tex
  source_line_start: 102
  source_line_end: 116
  main_or_appendix: MAIN
  normative_statement: Checked port syntax is indexed by free context, typed de Bruijn scope, and schema; containers retain length-indexed occurrence vectors with licensed length, and extensional bag/set carriers are separate from syntax equality.
  all_explicit_hypotheses:
  - J nonempty
  - invocation embedding and output type match
  - binder occurrences fresh
  direct_dependencies:
  - TSG-FND-004
  - TSG-FND-006
  - TSG-DEF-002
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: e829d996f84b4fed7ac67f56d623ca6b9b54668e78768c975a6366f0f61b6314
  paper_statement_hash: 10534cc8db6ede20b889df7ba1d2af2b885710e909dc7ac6478e44423e512be3
  lean_file_sha256: 11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful.{u} {Operator Path : Type u}\n  (kind : TypedSlottedEGraphsPaper.ContainerKind)\n  (laws : TypedSlottedEGraphsPaper.AtomicLedger.ExactPathLawSet Operator Path) : Prop"
  statement_hash: 28a73a2c78587f5a8bb7a9a9c748fae4d5d93cbacd4944810d7a1efc224484e2
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-FND-004
  - TSG-FND-006
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-FND-007
  paper_kind: DEFINITION
  paper_number: prose definition
  paper_title: Signature law requirements
  source_file: foundations_compressed.tex
  source_line_start: 118
  source_line_end: 124
  main_or_appendix: MAIN
  normative_statement: Each exact operator/path has a certified subset of A,C,I,U; Seq requires none, Bag requires C, Set requires C and I; well-formed signatures contain the carrier-required laws.
  all_explicit_hypotheses:
  - exact type-instantiated operator and schema-tree path
  direct_dependencies:
  - TSG-DEF-003
  artifact_relevance: ABSTRACT_KERNEL_AND_ARTIFACT_BOUNDARY
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 58c12a82e81172c82239f73fc4b1dfd6918a8a9b6cb2c60677078ae803ea2b2a
  paper_statement_hash: 208fef1821ba314f9223a11e46609b28897a18c7c57059e0713d3f218fa71c56
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.SetArityDownwardClosed
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: 'TypedSlottedEGraphsPaper.AtomicLedger.SetArityDownwardClosed (J : Nat → Prop) : Prop'
  statement_hash: b2ed254781611f9e132c496ec77fb0b004170723b49613d7708244c0bd21a553
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-INV-001
  paper_kind: INVARIANT
  paper_number: Equation set-arity-closure
  paper_title: Set-port arity downward closure
  source_file: foundations_compressed.tex
  source_line_start: 125
  source_line_end: 128
  main_or_appendix: MAIN
  normative_statement: If k is an admitted positive set arity, every j between one and k is admitted.
  all_explicit_hypotheses:
  - set carrier
  - k in J
  - k > 0
  - 1 <= j <= k
  direct_dependencies:
  - TSG-FND-007
  artifact_relevance: ABSTRACT_KERNEL_AND_ADAPTER
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: c6d1081daa4daf75552bd9160496aa73a0b24b43bf576c1183eb2d5ecf73409e
  paper_statement_hash: 1dad697df74397a7e1d7df4e654a6950391f4f698dd5f4ea9dff31dfa5d97cc8
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense.{u, v, w, x, y, z} {Ty : Type u}\n  (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) (Operator Path Role : Type x)\n  (AssociativityCase EmptyCase DeletionCase : Type y) (UnitTerm : Type z) :\n  Type (max (max (max (max (max u (v + 1)) w) x) y) z)"
  statement_hash: b007f9c526f7b97624e1215aa837ddd98a003d654b37bddee049c66853197870
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-FND-008
  paper_kind: ALGORITHM_PRECONDITION
  paper_number: prose contract
  paper_title: Flat-license admissibility
  source_file: foundations_compressed.tex
  source_line_start: 133
  source_line_end: 137
  main_or_appendix: MAIN
  normative_statement: Recursive flattening is licensed only for the exact operator/path with an A certificate, legal same-type same-role splicing, one root container source argument, and U certification when zero arity is admitted.
  all_explicit_hypotheses:
  - exact operator instance and root port
  - typed A certificate
  - sole source argument
  - U certificate if 0 in J
  direct_dependencies:
  - TSG-FND-007
  artifact_relevance: ABSTRACT_KERNEL_AND_ADAPTER
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 52e0e2013d1e9580419cb6bb73909f1acc90818e8a038fb7670965077e5a3e3a
  paper_statement_hash: f8965a55111bdbaf0bef64374b5d6d8716b9dda0cd67520459997b5a4e3c7567
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: 'TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed (J : Nat → Prop) : Prop'
  statement_hash: c0ff799a70a8e72b06cbfa250d9e8952b1bdc2f363b9695be6636998dee6eb97
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-FND-008
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-INV-002
  paper_kind: INVARIANT
  paper_number: Equation flat-arity-closure
  paper_title: Flat-port splice closure
  source_file: foundations_compressed.tex
  source_line_start: 129
  source_line_end: 131
  main_or_appendix: MAIN
  normative_statement: If k and l are admitted flat-port arities and k is positive, then k+l-1 is admitted.
  all_explicit_hypotheses:
  - flat port
  - k in J
  - l in J
  - k > 0
  direct_dependencies:
  - TSG-FND-008
  artifact_relevance: ABSTRACT_KERNEL_AND_ADAPTER
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: cbe8d60db7b3dcc7e10507744f26ce697ec9d895d1d05b9d36f62aa97c8feb0d
  paper_statement_hash: a77a769cbf1713b36e2a79b47a18f31b7459e0b09bc5927e23b164ec84b26330
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies.{u, v, w, x} {Ty : Type u}\n  (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) (PermutationCase QuotientCase SpliceCase : Type x) :\n  Type (max (max (max u (v + 1)) w) x)"
  statement_hash: 55b00c69158b958f0b99aac0169395c988e39d24f8a31ec3f4b024d298ada9fa
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-FND-008
  - TSG-INV-001
  - TSG-INV-002
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-FND-009
  paper_kind: TYPING_JUDGMENT
  paper_number: law-certificate displays
  paper_title: C, I, and A endpoint-indexed certificate families
  source_file: foundations_compressed.tex
  source_line_start: 139
  source_line_end: 154
  main_or_appendix: MAIN
  normative_statement: C, I, and A labels abbreviate dependent EqCert families for sibling permutations, typed quotient presentations, and visible same-head splicing at the exact semantic profile and port declaration.
  all_explicit_hypotheses:
  - well-typed local context and surrounding arguments
  - admitted arities
  - exact source profile
  - typed endpoints
  direct_dependencies:
  - TSG-FND-007
  - TSG-INV-001
  - TSG-INV-002
  - TSG-DEF-009
  artifact_relevance: ABSTRACT_KERNEL_AND_CERTIFICATE_VERIFIER
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 92429fb90d4629e634af707c5c828b614510e6d3a5cae7f123653c74e614a4fe
  paper_statement_hash: 0065270f6daa1f349ff2c958ea3f151dc53b351fa0b91e4ece8c9bb8dfd5d202
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.AtomicLedger.SetArityDownwardClosed
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense
  - TypedSlottedEGraphsPaper.AtomicLedger.SetArityDownwardClosed
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily.{u, v, w, x, y} {Ty : Type u}\n  (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) (EmptyCase DeletionCase : Type x) (UnitTerm : Type y) :\n  Type (max (max (max (max u (v + 1)) w) x) y)"
  statement_hash: dcb836f30be2702ab6457c9058b3fa7769ff7b36ab4cb541cab1234f5246c9aa
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-FND-008
  - TSG-FND-009
  - TSG-INV-001
  - TSG-INV-002
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-FND-010
  paper_kind: TYPING_JUDGMENT
  paper_number: unit-certificate display
  paper_title: U endpoint-indexed certificate family
  source_file: foundations_compressed.tex
  source_line_start: 153
  source_line_end: 156
  main_or_appendix: MAIN
  normative_statement: At a zero-admitting flat port, U supplies a source unit and EqCerts for the empty application and visible deletion of an empty nested occurrence.
  all_explicit_hypotheses:
  - flat port
  - 0 in J
  - source unit supplied
  - legal positive outer arity
  direct_dependencies:
  - TSG-FND-009
  - TSG-INV-002
  artifact_relevance: ABSTRACT_KERNEL_AND_CERTIFICATE_VERIFIER
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: b3ab2f351bb49dde5d7142ba7d6fb800891a067a4ec1af9ecc1f27622b91d790
  paper_statement_hash: 6d7e84468dece1799bbd7705c8bd90ba4c4233b8e9c424bcd7157a979ce1afe3
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense
  - TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies
  - TypedSlottedEGraphsPaper.AtomicLedger.SetArityDownwardClosed
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: null
  lean_file: null
  lean_pretty_printed_type: null
  statement_hash: null
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-FND-008
  - TSG-FND-009
  - TSG-FND-010
  - TSG-INV-001
  - TSG-INV-002
  foundation_axioms: []
  proof_status: NOT_APPLICABLE
  correspondence_status: NOT_ACTIVE
  formal_id: TSG-ALG-001
  paper_kind: ALGORITHM_PRECONDITION
  paper_number: Flat-construction contract
  paper_title: Visible same-head flat smart construction
  source_file: null
  source_line_start: null
  source_line_end: null
  main_or_appendix: null
  normative_statement: The flat smart constructor recursively splices only visible applications of the same exact type-instantiated one-root-port operator; all other children remain opaque and every construction/rewrite conclusion passes through it.
  all_explicit_hypotheses:
  - exact operator/path has Flat license
  - source insertion is signature admitted
  direct_dependencies:
  - TSG-FND-008
  - TSG-FND-009
  - TSG-FND-010
  artifact_relevance: THEOREM_CRITICAL_ADAPTER_CONTRACT
  census_disposition: RETIRED_FROM_ACTIVE_COMPRESSED_SOURCE_GRAPH
  active_status: OMITTED_HISTORY
  omission_rationale: The prior claim is not asserted in the frozen active compressed source graph.
  historical_source:
    source_file: foundations_vmcai_stage1.tex
    source_line_start: null
    source_line_end: null
    main_or_appendix: MAIN
  source_excerpt_sha256: null
  paper_statement_hash: 3e9acfe6e2a8df7d1986b9f9d6773ebef7af821beff3ac046776edbdd0404a73
  lean_file_sha256: null
  mapping_status: NOT_ACTIVE
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense
  - TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies
  - TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies
  - TypedSlottedEGraphsPaper.AtomicLedger.SetArityDownwardClosed
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  lean_file: formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  (context : TypedSlottedEGraphsPaper.TypedSlotContext Ty) (output : Ty) : Type (max (max (max (max u v) w) x) y)"
  statement_hash: 5e0b802df6bf907033c5a7f38308f20d5ec3267ec9136ffca4138aadd7d7f2ac
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-004
  paper_kind: DEFINITION
  paper_number: Definition 4 (source order)
  paper_title: Typed Flexible-Arity E-Nodes
  source_file: foundations_compressed.tex
  source_line_start: 158
  source_line_end: 180
  main_or_appendix: MAIN
  normative_statement: A typed e-node instantiates an operator type scheme with well-typed port values; its output type and recursive support function are defined by the displayed clauses.
  all_explicit_hypotheses:
  - well-formed typed signature
  - complete type substitution
  - ports inhabit instantiated schemas
  direct_dependencies:
  - TSG-DEF-003
  - TSG-FND-007
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: e961c9c761a8e1c81e629ec9f7e97713843bdfd15065ddb238def19e134a1374
  paper_statement_hash: ab2da1f63b9c3527f98f8b8921a627b83808f0fe5cfa9179ee5346174abb0b65
  lean_file_sha256: 11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  lean_file: formal/TypedSlottedEGraphsPaper/ClaimLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle.{u, v, w, x, y} {Ty : Type u}\n  {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target) :\n  TypedSlottedEGraphsPaper.ClaimLedger.ConcreteEmbeddingActionBundle signature source target embedding"
  statement_hash: 262c1c76f4f594e1ff6c0a0924492d16f91ceb502b3c73fba8695ac7ae6b351c
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-005
  paper_kind: DEFINITION
  paper_number: prose definition
  paper_title: Capture-avoiding typed embedding action
  source_file: foundations_compressed.tex
  source_line_start: 182
  source_line_end: 187
  main_or_appendix: MAIN
  normative_statement: Typed embeddings act recursively on free coordinates of ports and nodes, compose invocation embeddings, fix typed de Bruijn indices, recurse below binders, and choose no fresh free coordinate.
  all_explicit_hypotheses:
  - '#5 signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature.{u, v, w, x, y} Ty Descriptor ClassId Op'
  - '#8 embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target'
  direct_dependencies:
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 46857a8fe35ff7803f57fd6cb754086d47260f14b5bd0ac459f5a273020fbe04
  paper_statement_hash: 46ff1937c3b11babc2be2973873fc1a404b726405522d5b77dddf41b7569f052
  lean_file_sha256: 526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes
  lean_file: formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target)\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  (port : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema) {result : Ty}\n  (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source result) :\n  (∃ actedPort, actedPort = TypedSlottedEGraphsPaper.ConcretePort.act embedding port) ∧\n    (∃ actedNode, actedNode = TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act embedding node) ∧\n      (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act embedding node).output = node.output"
  statement_hash: 426190d09f950222d532f4dbc5ba7210ac497d1df1b0624a63118af38ee158b1
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-LEM-002
  paper_kind: LEMMA
  paper_number: Lemma 2 (source order)
  paper_title: Typed Embeddings Preserve Types
  source_file: foundations_compressed.tex
  source_line_start: 189
  source_line_end: 203
  main_or_appendix: MAIN
  normative_statement: For every concrete typed embedding, port, and node, there are witnesses definitionally equal to the acted port and acted node, and the acted node has exactly the original output type.
  all_explicit_hypotheses:
  - a concrete syntax signature
  - a typed embedding source -> target
  - one typed port
  - one typed node
  direct_dependencies:
  - TSG-DEF-005
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 8ce9d7c94196e7015996be67cd0c60c55c4ac63374ae11cb1c22875abc06334e
  paper_statement_hash: b2898d2814372e5fa1ca403bda6b25f69055afccb8833f40f61d09997d6ffe50
  lean_file_sha256: b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.concreteSlotSupportInvariance
  lean_file: formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.concreteSlotSupportInvariance.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target)\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  (port : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema) {result : Ty}\n  (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source result) :\n  (TypedSlottedEGraphsPaper.ConcretePort.act embedding port).Supports =\n      TypedSlottedEGraphsPaper.slotSupportImage embedding (TypedSlottedEGraphsPaper.ConcretePort.Supports port) ∧\n    (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act embedding node).Supports =\n      TypedSlottedEGraphsPaper.slotSupportImage embedding node.Supports"
  statement_hash: 78ef31ac144d2be9ecca426520e86371ef4e65aa4329635bda03c454a1aec94f
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-002
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-COR-001
  paper_kind: COROLLARY
  paper_number: Corollary 1 (source order)
  paper_title: Slot Support Invariance
  source_file: foundations_compressed.tex
  source_line_start: 206
  source_line_end: 214
  main_or_appendix: MAIN
  normative_statement: Support of an embedded port or node is exactly the image of its original support under the embedding.
  all_explicit_hypotheses:
  - hypotheses of Typed Embeddings Preserve Types
  direct_dependencies:
  - TSG-LEM-002
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 88494823f996e3b8fc2ad3d19190c8cd55c12dab0ce243360861ca64b56f21ce
  paper_statement_hash: f7c0f699e48a4501200ad2b9f090e487e43d0d559d8fd7682103d66e4ae666a7
  lean_file_sha256: b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation
  lean_file: formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (classId : ClassId)\n  (inner : TypedSlottedEGraphsPaper.TypedSlotEmbedding (signature.classInterface classId) context) :\n  (∃ invocation, invocation = TypedSlottedEGraphsPaper.concreteInvocation signature classId inner) ∧\n    TypedSlottedEGraphsPaper.concreteInvocation signature classId\n          (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id (signature.classInterface classId)) =\n        TypedSlottedEGraphsPaper.concreteIdentityInvocation signature classId ∧\n      ∀ {target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n        (outer : TypedSlottedEGraphsPaper.TypedSlotEmbedding context target),\n        TypedSlottedEGraphsPaper.ConcretePort.act outer\n            (TypedSlottedEGraphsPaper.concreteInvocation signature classId inner) =\n          TypedSlottedEGraphsPaper.concreteInvocation signature classId (outer.comp inner)"
  statement_hash: 5bdbd9a7c6ca45d3a93faaccff0fff6d1fc442d0ce837b564c5e133643ba9033
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-002
  - TSG-PROP-001
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-COR-002
  paper_kind: COROLLARY
  paper_number: Corollary 2 (source order)
  paper_title: Type Safety of Invocation
  source_file: foundations_compressed.tex
  source_line_start: 218
  source_line_end: 227
  main_or_appendix: MAIN
  normative_statement: For a fixed concrete invocation, there is a witness definitionally equal to that invocation; identity invocation equals the class abbreviation; and action by every later outer embedding equals invocation by the composite.
  all_explicit_hypotheses:
  - a concrete syntax signature
  - classId
  - 'inner : TEmb(classInterface classId, context)'
  direct_dependencies:
  - TSG-PROP-001
  - TSG-LEM-002
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 5105427ebe11a5cfc39f6493faf5fba71a6d348827cb0465c6e8087cadb6fa98
  paper_statement_hash: 497e2d70b61bd1848bb7fe331dbb710b6e30a9c7e92ceed4cc9e65cdf2bb2833
  lean_file_sha256: b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
  - TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  lean_file: formal/TypedSlottedEGraphsPaper/ClaimLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier.{u, w, x, y} {Ty : Type u}\n  (alphabet : TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet Ty) {Descriptor : Type x} {ClassId : Type w}\n  {Op : Type y} (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op) (output : Ty) :\n  Type (max (max (max u w) x) y)"
  statement_hash: ec1683efd4d0a0e87ab00dee138664b7600f60fe72a22413f5930f515bf18410
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-006
  paper_kind: DEFINITION
  paper_number: prose definition
  paper_title: Typed shape carrier
  source_file: foundations_compressed.tex
  source_line_start: 233
  source_line_end: 236
  main_or_appendix: MAIN
  normative_statement: A raw typed shape is a concrete well-typed node over the canonical representative of a finite free context; sequence, bag, and set tags retain their finite occurrence vectors, while quotient normalization and deduplication are separate supplied operations.
  all_explicit_hypotheses:
  - an ordered countable type alphabet
  - a concrete syntax signature
  - an output type
  direct_dependencies:
  - TSG-DEF-001
  - TSG-DEF-004
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: e40281aa1223d57198e8065c190f410e1ff9e358321f3b9f70baa86ac4d92e52
  paper_statement_hash: 308942278927e08deb157007a7f52f7eb4e47af38692908db0044256776615eb
  lean_file_sha256: 526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  lean_file: formal/TypedSlottedEGraphsPaper/ContextGraph.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding.{u, v, w, x} {Ty : Type u}\n  {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (G : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph Ty ClassId Shape classOutput shapeOutput interface) :\n  TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment"
  statement_hash: 5de2de620b233a4591b801c26dd4eb566c2329dd5c4ebc8bfa0327a98685893c
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - Quot.sound
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-007
  paper_kind: STRUCTURE
  paper_number: Definition 5 (source order)
  paper_title: Flexible Arity Typed Slotted E-Graph
  source_file: foundations_compressed.tex
  source_line_start: 238
  source_line_end: 259
  main_or_appendix: MAIN
  normative_statement: A flexible-arity typed slotted e-graph environment has finite class and stored-shape encodings, a depth-decreasing typed parent forest with total find, a collision-owner relation, and symmetry predicates closed under identity, inverse, and composition; its quiescent collision index is exact only as stated.
  all_explicit_hypotheses:
  - finite identifier set
  - typed signature
  - parent pointers form a forest
  direct_dependencies:
  - TSG-DEF-002
  - TSG-DEF-006
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 2fc39381336182748bca8de4c77629583366eb2f26dfacacd681ae92d528bd8a
  paper_statement_hash: 462585e954e30d14d7b80329345de6fa1081805af7a76db808142530ba188fc2
  lean_file_sha256: d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.collisionIndexExact
  lean_file: formal/TypedSlottedEGraphsPaper/ContextGraph.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.collisionIndexExact.{u, v, w, x}\n  {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (environment : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment) (shape : Shape)\n  (owner : ClassId) :\n  environment.state.collisionOwner shape owner ↔\n    environment.state.forest.parent owner = none ∧ environment.state.storedShape owner shape"
  statement_hash: e514f4692c510793cac51c06399a38be98b3b1113d1c04abdab1f20362ff8ba4
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-INV-003
  paper_kind: INVARIANT
  paper_number: quiescent collision-index condition
  paper_title: Exact quiescent collision index
  source_file: foundations_compressed.tex
  source_line_start: 254
  source_line_end: 258
  main_or_appendix: MAIN
  normative_statement: For every shape and class owner in an F10 environment, collisionOwner(shape, owner) holds exactly when owner is a leader and owner stores that shape.
  all_explicit_hypotheses:
  - an F10 finite quiescent graph environment
  - shape
  - owner
  direct_dependencies:
  - TSG-DEF-007
  artifact_relevance: THEOREM_CRITICAL_REBUILD_CONTRACT
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 095386ff9023f503f5de7d7fa273076e66dc53701ef35ee1836626b67820c324
  paper_statement_hash: d3fa9c20d18030b84d8d5f6d3df31a9bc2f0b515439abf8a513c3f50aae2bdb6
  lean_file_sha256: d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.leaderizationContractsSupport
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralClaims.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.leaderizationContractsSupport.{u, v} {Ty : Type u}\n  {Leader Child Caller : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (callerMap : TypedSlottedEGraphsPaper.TypedSlotEmbedding Child Caller)\n  (parentPath : TypedSlottedEGraphsPaper.TypedSlotEmbedding Leader Child) {s : Caller.Slot} :\n  (∃ x, (callerMap.comp parentPath).toFun x = s) → ∃ y, callerMap.toFun y = s"
  statement_hash: cc2cc05d276f8f6e9a3f3c90eb6f3f7352c0189a857802330b4fe746769d0644
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-LEM-003
  paper_kind: LEMMA
  paper_number: Lemma 3 (source order)
  paper_title: Leaderization Contracts Support
  source_file: foundations_compressed.tex
  source_line_start: 261
  source_line_end: 268
  main_or_appendix: MAIN
  normative_statement: Composing a stored parent path with a caller embedding cannot add slots outside the caller image, though a proper parent embedding may contract invocation support.
  all_explicit_hypotheses:
  - quiescent typed graph
  - well-typed invocation
  - find result
  direct_dependencies:
  - TSG-DEF-007
  artifact_relevance: ABSTRACT_KERNEL_AND_PARENT_PATHS
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 3700e32a7f3e41d47df5b1f00a642544d51793f9e6e6305b978cc2adff8a0893
  paper_statement_hash: 940c37c9c160479e0f412a62b9631ffed743fd5ab5998b0a7ef90f620210f6c0
  lean_file_sha256: eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.CertifiedParentEdge
  lean_file: formal/TypedSlottedEGraphsPaper/Replay.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.CertifiedParentEdge.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} (W : TypedSlottedEGraphsPaper.TypedWitnessFamily L) {τ : Ty}\n  (child parent : W.ClassId τ) : Type v"
  statement_hash: 765e5870faaae695d75793367ec3240ecb767bcb9f0f062ab8dca81fabf68e2a
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-010
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-INV-004
  paper_kind: ALGORITHM_PRECONDITION
  paper_number: parent-edge certificate contract
  paper_title: Proper parent embeddings require endpoint certificates
  source_file: foundations_compressed.tex
  source_line_start: 274
  source_line_end: 277
  main_or_appendix: MAIN
  normative_statement: A proper parent embedding is admissible only with a PC equation proving the represented endpoint equality; missing coordinates do not independently prove redundancy or slot independence.
  all_explicit_hypotheses:
  - '#3 W : TypedSlottedEGraphsPaper.TypedWitnessFamily.{u, v, w, x} L'
  - '#5 child : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ'
  - '#6 parent : TypedSlottedEGraphsPaper.TypedWitnessFamily.ClassId.{u, v, w, x} W τ'
  direct_dependencies:
  - TSG-DEF-007
  - TSG-DEF-010
  artifact_relevance: THEOREM_CRITICAL_UNION_FIND
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: aba7ceb38ae029601730b2ef87f8604e06fa2a7efecff830cb27cd9af2c10be6
  paper_statement_hash: 10a20f85f69c3bc689e40d6d58267cfdd5ae629bb491ac66b48ccc921213a462
  lean_file_sha256: 2cff55e357a599b53cd465b1e1a77838437cf76f24d581a250c0c8007bf2554c
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u_1, u_2, u_3, u_4, u_5} {Ty : Type u_1} {Descriptor : Type u_2}\n  {ClassId : Type u_3} {Op : Type u_4}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  (policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty} :\n  TypedSlottedEGraphsPaper.TypedSlotRenaming source target →\n    {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor} →\n      TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema →\n        TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema → Prop"
  statement_hash: fea91969c82e22f65cc544f74cf39e3e74b5bf3b4b21b6154727ea44b96dd547
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-FND-004
  - TSG-FND-006
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-008
  paper_kind: INDUCTIVE_DEFINITION
  paper_number: Definition 6 (source order)
  paper_title: Typed Alpha-Equivalence of Port Values
  source_file: foundations_compressed.tex
  source_line_start: 279
  source_line_end: 301
  main_or_appendix: MAIN
  normative_statement: Concrete typed alpha is the renaming-indexed reflexive-symmetric-transitive closure of the stated proof-relevant structural generator, including occurrence-bijective bags, mutual-mate sets, typed binder lifts, and descriptor-admitted block-prefix permutations.
  all_explicit_hypotheses:
  - same port schema
  - rho is a typed renaming between caller contexts
  direct_dependencies:
  - TSG-DEF-003
  - TSG-FND-006
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 06ff66dbf81dc79f29852ca532216378b67cb0ec94e53d91a39a91938c457001
  paper_statement_hash: 6f69f93c96d665e125bbbd4ce6f05ae544542a4714242173f204dab459dde2de
  lean_file_sha256: fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  (policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature)\n  (schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor) :\n  (∀ {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n      (value : TypedSlottedEGraphsPaper.ConcretePort.Value signature context schema),\n      TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy (TypedSlottedEGraphsPaper.TypedSlotRenaming.id context)\n        value value) ∧\n    (∀ {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n        {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming source target}\n        {left : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema}\n        {right : TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema},\n        TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy alignment left right →\n          TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy alignment.symm right left) ∧\n      (∀ {source middle target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n          {firstRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming source middle}\n          {secondRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming middle target}\n          {left : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema}\n          {middlePort : TypedSlottedEGraphsPaper.ConcretePort.Value signature middle schema}\n          {right : TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema},\n          TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy firstRenaming left middlePort →\n            TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy secondRenaming middlePort right →\n              TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy (secondRenaming.comp firstRenaming) left right) ∧\n        (∀ (value : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier signature schema),\n            TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy value value) ∧\n          (∀ {unindexedLeft unindexedRight : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier signature schema},\n              TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy unindexedLeft unindexedRight →\n                TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy unindexedRight unindexedLeft) ∧\n            ∀\n              {unindexedLeft unindexedMiddle unindexedRight :\n                TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier signature schema},\n              TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy unindexedLeft unindexedMiddle →\n                TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy unindexedMiddle unindexedRight →\n                  TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy unindexedLeft unindexedRight"
  statement_hash: 5958a456312ae2accd02b458484e2f513e8a93007b4b27951b12c76ee4a9b64a
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-008
  - TSG-FND-004
  - TSG-FND-006
  - TSG-PROP-001
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-PROP-002
  paper_kind: PROPOSITION
  paper_number: Proposition 2 (source order)
  paper_title: Typed Alpha-Equivalence Laws
  source_file: foundations_compressed.tex
  source_line_start: 303
  source_line_end: 326
  main_or_appendix: MAIN
  normative_statement: The indexed concrete port relation has independently quantified reflexivity, inverse, and composition laws; the dependent-pair unindexed relation has independently quantified reflexivity, symmetry, and transitivity laws.
  all_explicit_hypotheses:
  - a concrete syntax signature
  - a descriptor automorphism policy
  - one port schema
  direct_dependencies:
  - TSG-DEF-008
  - TSG-PROP-001
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: REFORMULATE_UNINDEXED_RELATION_ON_DEPENDENT_PAIR_CARRIER
  active_status: ACTIVE
  source_excerpt_sha256: 4f7dec0305cf4f3942c3ad889ec5ab64398c9328a9e5ce7ea5a9f71984d126e8
  paper_statement_hash: 9f8a5f227e501703ce4746524dee4e93c0261985d8636111b849085d2d18c416
  lean_file_sha256: fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  lean_file: formal/TypedSlottedEGraphsPaper/ContextGraph.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} {Ty : Type u}\n  {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (graph : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph Ty ClassId Shape classOutput shapeOutput interface)\n  (Block : Type y) (blockTypes : Block → List Ty) (BlockAutomorphism : Block → Type z) (Operator : Ty → Type z)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming source target) {output : Ty} {bound : List Ty} :\n  graph.GraphStructuredValue Block blockTypes Operator source bound output →\n    graph.GraphStructuredValue Block blockTypes Operator target bound output → Prop"
  statement_hash: 354c13d071a8006575ff403d74a64112404b2fe3932dab972e6b539caf2edd30
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-009
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: Graph-relative extension
  paper_title: Graph-relative typed structural relation
  source_file: foundations_compressed.tex
  source_line_start: 329
  source_line_end: 344
  main_or_appendix: MAIN
  normative_statement: The graph-relative relation changes only the invocation clause to require a common found leader, recorded leader symmetry, and exact embedding alignment; all enclosing clauses remain structural.
  all_explicit_hypotheses:
  - quiescent graph
  - typed invocation maps
  - rho typed renaming
  direct_dependencies:
  - TSG-DEF-007
  - TSG-DEF-008
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 908419c6768e81749ba32f4a7953de975f91432a1b1679f7da42605d4ee7de86
  paper_statement_hash: ad3487dfa6fe7fdb5732938b3ed277e59f92ee431dd3448bc71a8b40df0ed8c9
  lean_file_sha256: d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  lean_file: formal/TypedSlottedEGraphsPaper/ContextGraph.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport.{u, v, w, x} {Ty : Type u}\n  {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (G : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph Ty ClassId Shape classOutput shapeOutput interface)\n  {leftCaller rightCaller leftTarget rightTarget : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming leftCaller rightCaller)\n  (leftTransport : TypedSlottedEGraphsPaper.TypedSlotRenaming leftCaller leftTarget)\n  (rightTransport : TypedSlottedEGraphsPaper.TypedSlotRenaming rightCaller rightTarget)\n  (left : G.GraphInvocation leftCaller) (right : G.GraphInvocation rightCaller)\n  (related : G.GraphInvocationAlignedBy alignment left right) :\n  G.GraphInvocationAlignedBy\n    (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.transportedAlignment alignment leftTransport rightTransport)\n    (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.rename G leftTransport left)\n    (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.rename G rightTransport right)"
  statement_hash: ac0b3a6fc849e09166e0a6a3ba7267ba37dbfdc14517727908ca79e41f78613c
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-PROP-001
  foundation_axioms:
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-LEM-004
  paper_kind: LEMMA
  paper_number: Lemma 4 (source order)
  paper_title: Transport of Graph-Relative Invocation Alignment
  source_file: foundations_compressed.tex
  source_line_start: 349
  source_line_end: 359
  main_or_appendix: MAIN
  normative_statement: Renaming both callers transports a common-leader invocation alignment along the conjugated caller renaming.
  all_explicit_hypotheses:
  - q and r graph-relatively related by rho
  - eta and eta' typed renamings
  direct_dependencies:
  - TSG-DEF-009
  - TSG-PROP-001
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: b73597fa19cf8a502a28c7eadf70b58972c1e5126d14fcaca7df00281ddd4c9f
  paper_statement_hash: 01f47ee9ec7b6e3d3fb5fae3300b5cd0140030485792630fae00372fc1bed4c7
  lean_file_sha256: d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.{u, v, w} {Ty : Type u}\n  (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) (Γ Δ : TypedSlottedEGraphsPaper.TypedSlotContext Ty) (τ : Ty) :\n  Type (max v w)"
  statement_hash: 53992cbb8aa9cf8c9130502e8a6f507dd337ef505c15c05e8813a523bb322a3a
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-010
  paper_kind: STRUCTURE
  paper_number: Leader kernels and effective support
  paper_title: Leader-kernel extraction and provenance
  source_file: foundations_compressed.tex
  source_line_start: 362
  source_line_end: 370
  main_or_appendix: MAIN
  normative_statement: A certified leader-kernel extraction is supplied as an original term, exact kernel, kernel-to-original inclusion, and finite replay provenance; producing that record from a graph is a refinement obligation.
  all_explicit_hypotheses:
  - '#2 L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty'
  - '#3 Γ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty'
  - '#4 Δ : TypedSlottedEGraphsPaper.TypedSlotContext.{u, v} Ty'
  - '#5 τ : Ty'
  direct_dependencies:
  - TSG-LEM-003
  artifact_relevance: ABSTRACT_KERNEL_AND_CERTIFICATE_TRACE
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 5afc4250c07921cc88744da098dc8e46d015570c90502f18e8ea244e13725432
  paper_statement_hash: 2a2c6519dc4ed568d4e6b5f30a25d30ab86b461991caf6ff85305e30cd4431e7
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  lean_file: formal/TypedSlottedEGraphsPaper/ContextGraph.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized.{u, v, w, x, y, z}\n  {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (G : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph Ty ClassId Shape classOutput shapeOutput interface)\n  {Block : Type y} {blockTypes : Block → List Ty} {Operator : Ty → Type z}\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {bound : List Ty} {output : Ty} :\n  G.GraphStructuredValue Block blockTypes Operator context bound output → Prop"
  statement_hash: 4aa922ce77ce428b5e3589f29a314eff0076ff8975aa542c97049831311d0078
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - Quot.sound
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-011
  paper_kind: DEFINITION
  paper_number: Leader-normalized ambient carriers
  paper_title: Leader-normalized ports and nodes
  source_file: foundations_compressed.tex
  source_line_start: 372
  source_line_end: 376
  main_or_appendix: MAIN
  normative_statement: LPort and LNode are well-typed ambient-context values whose invocation leaves all name leaders; support need only be contained in the ambient context.
  all_explicit_hypotheses:
  - graph quiescent
  - well-typed value
  direct_dependencies:
  - TSG-DEF-007
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 09a48f156ca01a25cef9c620ce05758b640e337e905d8b99917be8be5e12866f
  paper_statement_hash: 2920540d43d4c5e04cdc06f71d508ad41c767e895a7149f8b92a40b6f4f9ca0c
  lean_file_sha256: d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport
  lean_file: formal/TypedSlottedEGraphsPaper/ContextGraph.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport.{u, v, w, x} {Ty : Type u}\n  {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (G : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph Ty ClassId Shape classOutput shapeOutput interface)\n  {caller : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {leader : ClassId}\n  (left right : G.LeaderInvocation caller leader)\n  (related : G.LeaderInvocationAlignedBy (TypedSlottedEGraphsPaper.TypedSlotRenaming.id caller) left right)\n  (slot : caller.Slot) :\n  TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.Supports G left slot ↔\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.Supports G right slot"
  statement_hash: bb9bf09a81e14d90e79e912b586b81f42876dce680f6d207278a5811943edb76
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-LEM-005
  paper_kind: LEMMA
  paper_number: Lemma 5 (source order)
  paper_title: Identity Alignment Preserves Leader-Invocation Support
  source_file: foundations_compressed.tex
  source_line_start: 378
  source_line_end: 384
  main_or_appendix: MAIN
  normative_statement: For two LeaderInvocation values with the same caller and leader, an identity LeaderInvocationAlignedBy witness implies pointwise equivalence of their LeaderInvocation.Supports predicates.
  all_explicit_hypotheses:
  - '#7 G : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.{u, v, w, x} Ty ClassId Shape classOutput shapeOutput interface'
  - '#10 left : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.{u, v, w, x} G caller leader'
  - '#11 right : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.{u, v, w, x} G caller leader'
  - '#12 related : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocationAlignedBy.{u, v, w, x} G (TypedSlottedEGraphsPaper.TypedSlotRenaming.id.{u, w} caller) left right'
  - '#13 slot : TypedSlottedEGraphsPaper.TypedSlotContext.Slot.{u, w} caller'
  direct_dependencies:
  - TSG-DEF-009
  - TSG-DEF-011
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: dfa4ad575ae4f954b1371ac410f9cb961cba7b8e606cfd632f8779b30cf303bc
  paper_statement_hash: 5ee1d99ecb040294bae912e7f8f3078a0daed62a8804e54abfd7371b324f6cf3
  lean_file_sha256: d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses:
  - '#6 inst : Std.LinearOrderPackage.{u} X'
  lean_declaration: TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  lean_file: formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} {X : Type u}\n  {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (value : X) : X"
  statement_hash: f888451b18551fb5c889b46c6695c7d153f75d2343b8019128861c29268445b1
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-012
  paper_kind: DEFINITION
  paper_number: Ambient quotient-first structural normal form
  paper_title: Ambient quotient normalizer Q
  source_file: foundations_compressed.tex
  source_line_start: 387
  source_line_end: 398
  main_or_appendix: MAIN
  normative_statement: A finite quotient presentation independently supplies a finite carrier, generated relation and decision procedure, order, and invariant observations; Q_P is the least enumerated related orbit member.
  all_explicit_hypotheses:
  - '#7 P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes Output'
  - '#8 value : X'
  direct_dependencies:
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 25f3b52cbc312310a89edc98ea075409f02454c7c10e490da1faf57c16ebad5e
  paper_statement_hash: 757ea0350f97d52016ca270602e5a33fd0ab712c9d11d9e5d1bec4bd3e158f92
  lean_file_sha256: d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses:
  - '[inst : Std.LinearOrderPackage.{u_1} X]'
  lean_declaration: TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  lean_file: formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness.{u, v, w, x,\n    y}\n  {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (left right : X) :\n  P.Related (P.quotientNormal left) left ∧\n    (P.quotientNormal left = P.quotientNormal right ↔ P.Related left right) ∧\n      P.support (P.quotientNormal left) = P.support left ∧\n        P.schema (P.quotientNormal left) = P.schema left ∧\n          P.leafTypes (P.quotientNormal left) = P.leafTypes left ∧\n            P.output (P.quotientNormal left) = P.output left ∧\n              P.quotientNormal (P.quotientNormal left) = P.quotientNormal left"
  statement_hash: f38f33333b2f738b891e8458f54dcf22579ec81adf4f7e00903fb3c58cb891ea
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-LEM-006
  paper_kind: LEMMA
  paper_number: Lemma 6 (source order)
  paper_title: Ambient Quotient-Normal-Form Exactness
  source_file: foundations_compressed.tex
  source_line_start: 400
  source_line_end: 416
  main_or_appendix: MAIN
  normative_statement: For any supplied finite AmbientQuotientPresentation, quotientNormal is relation-sound, equality-exact, support-, schema-, leaf-type-, and output-preserving, and idempotent.
  all_explicit_hypotheses:
  - a supplied AmbientQuotientPresentation
  - two carrier values
  - Std.LinearOrderPackage on the carrier
  direct_dependencies:
  - TSG-DEF-012
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 14272052c0cf66b5acadddd08d3c13d86b9297e4f024766d315451abc2b397b5
  paper_statement_hash: a5e7d52a8a0b9af188cb5b59cfa612de54e469bcdb510e884ecc613f230a8a7f
  lean_file_sha256: d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses:
  - '[Std.LinearOrderPackage.{u_2} Kernel]'
  lean_declaration: TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  lean_file: formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, t} (Node : Type u)\n  (Kernel : Type v) (Context : Type w) (Support : Type x) (Schema : Type y) (LeafTypes : Type z) (Output : Type r)\n  (Provenance : Type s) [Std.LinearOrderPackage Kernel] :\n  Type (max (max (max (max (max (max (max (max r s) (t + 1)) u) v) w) x) y) z)"
  statement_hash: 05215802755e9771d1be41723b3708c930d7f644db0aeb43ae14942fd8db1c79
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  foundation_axioms:
  - propext
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-013
  paper_kind: DEFINITION
  paper_number: Canonical typed shapes
  paper_title: Canonical candidate set and canonical record
  source_file: foundations_compressed.tex
  source_line_start: 423
  source_line_end: 435
  main_or_appendix: MAIN
  normative_statement: An effective-support canonicalizer packages a finite structural presentation, constructive typed-renaming witness selector, exact kernel observations, nonsurjective ambient inclusion, and provenance; shape is quotient-normalized kernel.
  all_explicit_hypotheses:
  - well-typed node with exact input support
  - finite effective context
  - total shape and renaming orders
  direct_dependencies:
  - TSG-DEF-010
  - TSG-DEF-012
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: f7a337d8547bf269bd33f0261c3cc0977a17d31423b24882d244bebacdf56bd2
  paper_statement_hash: 45dd719dfd4fe0002e05e636d568bb05773ddefc9f2fb1056a7d70b703860319
  lean_file_sha256: d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
- all_implicit_typeclass_or_decidability_hypotheses:
  - '[inst : Std.LinearOrderPackage.{u_2} Kernel]'
  lean_declaration: TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions
  lean_file: formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions.{u, v, w, x, y,\n    z, r, s, u_1}\n  {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z}\n  {Output : Type r} {Provenance : Type s} [Std.LinearOrderPackage Kernel]\n  (C :\n    TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer Node Kernel Context Support Schema\n      LeafTypes Output Provenance)\n  (node : Node) :\n  Nonempty (C.quotient.structural.Derivation (C.canonicalRecord node).shapeWitness.fst) ∧\n    C.quotient.support (C.canonicalShape node) = C.effectiveSupport node ∧\n      C.quotient.schema (C.canonicalShape node) = C.nodeSchema node ∧\n        C.quotient.leafTypes (C.canonicalShape node) = C.nodeLeafTypes node ∧\n          C.quotient.output (C.canonicalShape node) = C.nodeOutput node ∧\n            (C.canonicalRecord node).ambientTransport =\n              C.embeddingOps.compose (C.inclusion node)\n                (C.embeddingOps.ofRenaming (C.canonicalRecord node).shapeWitness.fst)"
  statement_hash: 19aaa59cb9f0550052ac2a34d41bae37971c82023163eecbd81d18b14c34d2de
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-PROP-001
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-INV-005
  paper_kind: ALGORITHM_POSTCONDITION
  paper_number: canonical-record postconditions
  paper_title: Canonical shape witness and support postconditions
  source_file: foundations_compressed.tex
  source_line_start: 424
  source_line_end: 435
  main_or_appendix: MAIN
  normative_statement: The canonical record retains its typed shape witness separately from the noninvertible ambient transport, which is inclusion composed with the witness; no least-witness claim is made.
  all_explicit_hypotheses:
  - canonical record produced by TSG-DEF-013
  direct_dependencies:
  - TSG-DEF-013
  - TSG-LEM-004
  - TSG-LEM-006
  artifact_relevance: ABSTRACT_KERNEL_AND_ADAPTER_CONTRACT
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 1342d9f3228e090f7000256e5d622ba136eac716cbec3569f6f12677537a1bf0
  paper_statement_hash: 545989a2dd802bc96ae98b28cf55bad00a7b943b6b2c2fc7947216210d402de0
  lean_file_sha256: d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses:
  - '[inst : Std.LinearOrderPackage.{u_2} Kernel]'
  lean_declaration: TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness
  lean_file: formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness.{u,\n    v, w, x, y, z, r, s, u_1}\n  {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z}\n  {Output : Type r} {Provenance : Type s} [Std.LinearOrderPackage Kernel]\n  (C :\n    TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer Node Kernel Context Support Schema\n      LeafTypes Output Provenance)\n  (left right : Node) :\n  (C.canonicalShape left = C.canonicalShape right ↔\n      ∃ alignment, Nonempty (C.quotient.structural.Derivation alignment)) ∧\n    (C.canonicalShape left = C.canonicalShape right → C.nodeOutput left = C.nodeOutput right) ∧\n      ((∃ alignment, Nonempty (C.quotient.structural.Derivation alignment)) → C.nodeOutput left = C.nodeOutput right)"
  statement_hash: ab958cad8a9b79adcc10d52940e9cdcdb8dca437f09295b0e3649be89f69bd3b
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-PROP-001
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-COR-003
  paper_kind: COROLLARY
  paper_number: Corollary 3 (source order)
  paper_title: Effective-Support Canonical-Shape Exactness
  source_file: foundations_compressed.tex
  source_line_start: 437
  source_line_end: 453
  main_or_appendix: MAIN
  normative_statement: Two signature-admitted nodes have equal canonical shapes iff their effective leader kernels are graph-relatively structurally equivalent through a typed renaming; output types agree, without asserting a renaming between larger input contexts.
  all_explicit_hypotheses:
  - well-typed signature-admitted nodes
  - exact input contexts
  - quiescent graph
  direct_dependencies:
  - TSG-DEF-013
  - TSG-LEM-004
  - TSG-LEM-006
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 19e025ab86b76800b945832df235b2867d2673744d14fa9fca1c11bab6781846
  paper_statement_hash: e2d6c90024f4ecba5f3be87e34bbf1cd672da6a07a992fc9ac91f4bdf0e5c219
  lean_file_sha256: d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses:
  - '#5 inst : Std.LinearOrderPackage.{u} Candidate'
  lean_declaration: TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract
  lean_file: formal/TypedSlottedEGraphsPaper/ClaimLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract.{u}\n  (Input Candidate Record Shape : Type u) [Std.LinearOrderPackage Candidate] : Type u"
  statement_hash: 4a41e4310117f1ca076cb377f1cd1a8de3cf88b64faf824e0c01e5e766bcaf84
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  foundation_axioms:
  - propext
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ALG-002
  paper_kind: ALGORITHM_POSTCONDITION
  paper_number: Canonicalization algorithm
  paper_title: Direct finite canonicalization contract
  source_file: foundations_compressed.tex
  source_line_start: 459
  source_line_end: 465
  main_or_appendix: MAIN
  normative_statement: The checked canonicalization contract uses a nonempty finite candidate list complete in both directions, selects a present least candidate, returns exactly it, and exposes only its shape as collision key.
  all_explicit_hypotheses:
  - '#1 Input : Type u'
  - '#2 Candidate : Type u'
  - '#3 Record : Type u'
  - '#4 Shape : Type u'
  direct_dependencies:
  - TSG-DEF-010
  - TSG-DEF-012
  - TSG-DEF-013
  artifact_relevance: ABSTRACT_KERNEL_AND_ADAPTER_CONTRACT
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 8d32b8b17397f7f8761940083555decfbcd0e11e0de8342b21470732dc9b6759
  paper_statement_hash: 7c892e75be6b5ad11f8962761ba308a517df00191b3f31f9a8149bf6738fcc00
  lean_file_sha256: 526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor\n  (typeFiberSizes blockAutomorphismSizes invocationLeaderGroupSizes : List Nat) : Nat"
  statement_hash: c973a9d006e5ff88f63ebbb40e9e7220835100fa5fbe79549dafaf0d7393b7fb
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-010
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-014
  paper_kind: DEFINITION
  paper_number: work-factor equation
  paper_title: Canonicalization work factor P_Q
  source_file: foundations_compressed.tex
  source_line_start: 468
  source_line_end: 476
  main_or_appendix: MAIN
  normative_statement: P_Q multiplies type-fiber free-slot factorials, binder-block automorphism-group sizes per occurrence, and one plus the sum of leader-group sizes per invocation occurrence.
  all_explicit_hypotheses:
  - finite effective support
  - finite recorded groups
  direct_dependencies:
  - TSG-DEF-010
  artifact_relevance: ABSTRACT_COMPLEXITY_MODEL
  census_disposition: MOVE_DETAIL_TO_APPENDIX
  active_status: ACTIVE
  source_excerpt_sha256: b91473805907132576b61b42a384bf7a25c778273e50e5f93ce0806c86aba0b2
  paper_statement_hash: a1ea5b75f6e51bfda8d745122643f253a866d089292b0f5c4f418a8c08a82cd9
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: null
  lean_file: null
  lean_pretty_printed_type: null
  statement_hash: null
  transitive_dependencies:
  - TSG-ALG-002
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-DEF-014
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  foundation_axioms: []
  proof_status: NOT_APPLICABLE
  correspondence_status: NOT_ACTIVE
  formal_id: TSG-ASY-001
  paper_kind: ASYMPTOTIC_BOUND
  paper_number: canonicalization time bound
  paper_title: Conservative canonicalization time
  source_file: foundations_compressed.tex
  source_line_start: 481
  source_line_end: 491
  main_or_appendix: MAIN
  normative_statement: Historical asymptotic time claim; explicitly not asserted by the frozen paper.
  all_explicit_hypotheses:
  - comparison sorting
  - complete finite orbit enumeration
  - encoded map-cost model
  direct_dependencies:
  - TSG-DEF-014
  - TSG-ALG-002
  artifact_relevance: ABSTRACT_COMPLEXITY_MODEL
  census_disposition: EXCLUDED_ACCOUNTING_HISTORY
  active_status: ACCOUNTING_HISTORY
  omission_rationale: The frozen paper explicitly disclaims this former asymptotic claim and retains executable accounting definitions instead.
  source_excerpt_sha256: null
  paper_statement_hash: c1653af05bb2c9c6df24690e99f4340ab1daf139b8134733641db7574257a5e0
  lean_file_sha256: null
  mapping_status: EXCLUDED_ACCOUNTING_HISTORY
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: null
  lean_file: null
  lean_pretty_printed_type: null
  statement_hash: null
  transitive_dependencies:
  - TSG-ALG-002
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  foundation_axioms: []
  proof_status: NOT_APPLICABLE
  correspondence_status: NOT_ACTIVE
  formal_id: TSG-ASY-002
  paper_kind: ASYMPTOTIC_BOUND
  paper_number: canonicalization space bound
  paper_title: Auxiliary and result space
  source_file: foundations_compressed.tex
  source_line_start: 481
  source_line_end: 491
  main_or_appendix: MAIN
  normative_statement: Historical asymptotic space claim; explicitly replaced by executable auxiliary and returned-record accounting definitions.
  all_explicit_hypotheses:
  - streaming/local orbit traversal
  - read-only inputs excluded
  direct_dependencies:
  - TSG-ALG-002
  artifact_relevance: ABSTRACT_COMPLEXITY_MODEL
  census_disposition: EXCLUDED_ACCOUNTING_HISTORY
  active_status: ACCOUNTING_HISTORY
  omission_rationale: The frozen paper explicitly disclaims this former asymptotic claim and retains executable accounting definitions instead.
  source_excerpt_sha256: null
  paper_statement_hash: 099506da7e01dfdf561816487a6f1db5ea97053971d857f41383a7488b05db35
  lean_file_sha256: null
  mapping_status: EXCLUDED_ACCOUNTING_HISTORY
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract
  lean_file: formal/TypedSlottedEGraphsPaper/ClaimLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} (source target : TypedSlottedEGraphsPaper.TheoremTraceState L) :\n  Type x"
  statement_hash: 0eb77522a1bb4e43ef23ae79063cf2f2f48ba34108fb64d9dae6c77da03c316b
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ALG-003
  paper_kind: ALGORITHM_PRECONDITION
  paper_number: insertion collision contract
  paper_title: Abstract obligation-composition contract
  source_file: foundations_compressed.tex
  source_line_start: 494
  source_line_end: 500
  main_or_appendix: MAIN
  normative_statement: For source and target theorem-trace states, the compatibility-gated-collision contract is exactly the abstract ObligationComposition evidence type; it asserts no canonical-record, bucket, union-find, or Java behavior.
  all_explicit_hypotheses:
  - 'source target : TheoremTraceState for one supplied TypedTermLanguage'
  direct_dependencies: []
  artifact_relevance: THEOREM_CRITICAL_INSERTION
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: fae428eaf164ae01a5cc3a033dc935eb10b4d3b7c69b45ce0f4034bf12077ff9
  paper_statement_hash: c4f011b3c4efccb0ea378e1a2d2fad491e1faba26bc09d4b77468704d3888d82
  lean_file_sha256: 526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract
  lean_file: formal/TypedSlottedEGraphsPaper/ClaimLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} (source target : TypedSlottedEGraphsPaper.TheoremTraceState L) :\n  Type x"
  statement_hash: 5c31abf9c6f5cc6c845eeb5ad18b59b0ac39c361a4f6969e168608de0f5a076f
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ALG-004
  paper_kind: ALGORITHM_PRECONDITION
  paper_number: rebuild contract
  paper_title: Abstract obligation-addition contract
  source_file: foundations_compressed.tex
  source_line_start: 495
  source_line_end: 500
  main_or_appendix: MAIN
  normative_statement: For source and target theorem-trace states, the certificate-preserving-rebuild contract is exactly the abstract ObligationAddition evidence type; it asserts no dirty-set, scheduling, or Java behavior.
  all_explicit_hypotheses:
  - 'source target : TheoremTraceState for one supplied TypedTermLanguage'
  direct_dependencies: []
  artifact_relevance: THEOREM_CRITICAL_REBUILD
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 6e706c6e2bec59d433d2b45467de6ab8cf0f76c5ff83434cb979026f7a118a01
  paper_statement_hash: 4dace163a969af61988aef9af1344a8ed85d6163e34596a0c120ccd6ab6c8b08
  lean_file_sha256: 526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.finiteRebuildQuiescence
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralClaims.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.finiteRebuildQuiescence.{u} {State : Type u} (R : TypedSlottedEGraphsPaper.RebuildSystem State)\n  (initial : State) : ∃ final, TypedSlottedEGraphsPaper.RebuildReachable R initial final ∧ R.Quiescent final"
  statement_hash: 9adf0659e20ff2133b4275195864eb09e26e34ba03b4e7ed79206c5b0c666a9b
  transitive_dependencies: []
  foundation_axioms:
  - propext
  - Classical.choice
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-PROP-003
  paper_kind: PROPOSITION
  paper_number: Proposition 3 (source order)
  paper_title: Finite Rebuild Quiescence
  source_file: foundations_compressed.tex
  source_line_start: 502
  source_line_end: 509
  main_or_appendix: MAIN
  normative_statement: For any RebuildSystem whose fields provide a natural-valued measure, a strictly decreasing step relation, a quiescence predicate, and progress from every nonquiescent state, every initial state reaches a quiescent state by a finite RebuildReachable trace.
  all_explicit_hypotheses:
  - 'R : RebuildSystem State, whose fields contain decrease and progress evidence'
  - 'initial : State'
  direct_dependencies: []
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: REFORMULATE_WITH_EXPLICIT_LEXICOGRAPHIC_MEASURE
  active_status: ACTIVE
  source_excerpt_sha256: 78a4a973d9c1556b73f98bd3f287220b791e599b89e34f4ccb7f5cb3de57613d
  paper_statement_hash: 499c48330761af465c994978fed939b435f2a32af9dd038926780fe84d96fd23
  lean_file_sha256: eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.StructuralLocalLaws
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, r} {Ty : Type u}\n  (A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty) (Block : Type x) (blockTypes : Block → List Ty)\n  (Operator : Ty → Type y) (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty)\n  (R : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L) :\n  Type (max (max (max (max (r + 1) u) (v + 1)) w) x)"
  statement_hash: 064d27c37de5a1c2e366fea96dbadae5b4e7995a9bf97b00defb36c3c9e41357
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-FND-011
  paper_kind: TYPING_JUDGMENT
  paper_number: Equation descriptor-certificate-family
  paper_title: Binder-descriptor certificate family
  source_file: foundations_compressed.tex
  source_line_start: 515
  source_line_end: 521
  main_or_appendix: MAIN
  normative_statement: The generic structural local-law interface supplies atom certificates and constructor congruence rules; a descriptor-local automorphism token lifts only an already checked body certificate under the matching binder block.  It does not construct endpoints or a concrete plug/conjugation certificate.
  all_explicit_hypotheses:
  - a structural atom action
  - block types
  - typed operators
  - a supplied TypedTermLanguage
  - a supplied StructuralRealizer
  direct_dependencies: []
  artifact_relevance: ABSTRACT_KERNEL_AND_CERTIFICATE_VERIFIER
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 01955ddf3670e5d5543aa5e5dc524011c72a0738dcec070030e3eea3a3382bfb
  paper_statement_hash: e400019795ba4b41dabfaa253c8a5933a3011c14d1500f4655fafd3134955d0d
  lean_file_sha256: 5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.TypedTermLanguage
  lean_file: formal/TypedSlottedEGraphsPaper/Certificates.lean
  lean_pretty_printed_type: 'TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} (Ty : Type u) : Type (max (max u (v + 1)) (w + 1))'
  statement_hash: 2583ffea906a01e401c9ad2c4afba8ca2e5dcd7845eae024eef6f82c6eb87d24
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-015
  paper_kind: DEFINITION
  paper_number: prose definition
  paper_title: Certified structural and input equational theories
  source_file: foundations_compressed.tex
  source_line_start: 522
  source_line_end: 528
  main_or_appendix: MAIN
  normative_statement: TypedTermLanguage supplies a typed term family, identity- and composition-respecting renaming, a supplied primitive-equation relation, and a supplied forward structural-congruence relation.  A concrete source theory is an intended instantiation, not a conclusion of this structure.
  all_explicit_hypotheses:
  - 'Ty : Type; primitive equations and structural congruence are supplied fields'
  direct_dependencies: []
  artifact_relevance: ABSTRACT_KERNEL_AND_TRUST_BOUNDARY
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 5eae7f953f989dda4cd67575dd17892817ad938c0276975cd3b647346b0fefbb
  paper_statement_hash: d6e3df84ff6d243b113947787177d44963f74278245fc1e28a3df16807aec3bc
  lean_file_sha256: 7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.TypedEquationalCertificate
  lean_file: formal/TypedSlottedEGraphsPaper/Certificates.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} {Ty : Type u}\n  (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty} :\n  L.Term Γ τ → L.Term Γ τ → Prop"
  statement_hash: db61c1551258329f7d8f0e9191f27b78ff3b7dc6b6aa30db38aa87b61090a940
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-015
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-016
  paper_kind: INDUCTIVE_DEFINITION
  paper_number: Definition 7 (source order)
  paper_title: Typed Equational Certificate
  source_file: foundations_compressed.tex
  source_line_start: 530
  source_line_end: 549
  main_or_appendix: MAIN
  normative_statement: TypedEquationalCertificate is the inductive finite derivation family generated by reflexive, primitive, congruence, symmetric, transitive, and transport-along-TypedSlotEmbedding constructors.
  all_explicit_hypotheses:
  - '#2 L : TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} Ty'
  - '#5 a : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ'
  - '#6 a : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, w} L Γ τ'
  direct_dependencies:
  - TSG-DEF-005
  - TSG-DEF-015
  artifact_relevance: ABSTRACT_KERNEL_AND_CERTIFICATE_VERIFIER
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 4af12369d4b82e36e309dc293134a7190ddc6bcc93f7ec89b0f6f83b3172b6cf
  paper_statement_hash: 84d4a6fb08703f60039eb2868cf135588123600b828a49758b75aab9622bb7c9
  lean_file_sha256: 7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.TypedModel
  lean_file: formal/TypedSlottedEGraphsPaper/Certificates.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.TypedModel.{u, v, w, x, y} {Ty : Type u} (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) :\n  Type (max (max (max (max u (v + 1)) w) (x + 1)) (y + 1))"
  statement_hash: ba2e84d221d9539c2192b5268544fdf7bf26ce8a5314ce27df659985eab710c3
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-015
  - TSG-FND-004
  - TSG-FND-006
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-017
  paper_kind: STRUCTURE
  paper_number: schema-lawful model semantics
  paper_title: Typed model, environment, and port semantic carriers
  source_file: foundations_compressed.tex
  source_line_start: 551
  source_line_end: 570
  main_or_appendix: MAIN
  normative_statement: A typed model supplies value/environment families, restriction, evaluation, transport naturality, and soundness of every primitive equation and structural-congruence rule.
  all_explicit_hypotheses:
  - model satisfies K_Sigma
  direct_dependencies:
  - TSG-DEF-003
  - TSG-DEF-015
  artifact_relevance: ABSTRACT_SEMANTICS
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 7b762b1ceea28d157f21e89975a55cf19edf5e9703c5d4a6db9626026e70609a
  paper_statement_hash: 8a8281010c3a742d34d388f5ecb158422121986acebf04d5bbb61b5618f596cf
  lean_file_sha256: 7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.TypedModel.evaluate
  lean_file: formal/TypedSlottedEGraphsPaper/Certificates.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, w, x, y} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} (self : TypedSlottedEGraphsPaper.TypedModel L)\n  {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty} : L.Term Γ τ → self.Environment Γ → self.Value τ"
  statement_hash: 07ae0f41c162df6714cf4df2843b515d6e08762c03f2b088ad9e4a6c2f756cad
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-015
  - TSG-DEF-017
  - TSG-FND-004
  - TSG-FND-006
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-018
  paper_kind: DEFINITION
  paper_number: opaque graph evaluation
  paper_title: Structural evaluation with opaque class interpretations
  source_file: foundations_compressed.tex
  source_line_start: 555
  source_line_end: 557
  main_or_appendix: MAIN
  normative_statement: For a supplied TypedModel, evaluate maps a same-context typed term and model environment to a value at the term's output type; evaluation naturality is a separate field of TypedModel.
  all_explicit_hypotheses:
  - a supplied TypedModel
  - a same-context typed term
  - an environment for that context
  direct_dependencies:
  - TSG-DEF-017
  artifact_relevance: ABSTRACT_SEMANTICS
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 15579fe557574b482fe1b5d810ba0137d0d2ccebe9674d5b117b7e04f98f98a7
  paper_statement_hash: f00edbd066a4efb89ce4d21ca465558486c6f984787b997d6187d59bc00b6dfd
  lean_file_sha256: 7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.TypedModel
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  lean_file: formal/TypedSlottedEGraphsPaper/ClaimLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} (model : TypedSlottedEGraphsPaper.TypedModel L)\n  (Descriptor : Type z) (BoundAssignment : Descriptor → Type q) : Type (max (max (max (max q u) (v + 1)) y) z)"
  statement_hash: 1fe931e6092a830e14f88de7127b2cba0e83c0c11a011a58791fdc3255b4058e
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-015
  - TSG-DEF-017
  - TSG-FND-004
  - TSG-FND-006
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-INV-006
  paper_kind: INVARIANT
  paper_number: Equation block-adm-naturality
  paper_title: Binder admissibility naturality
  source_file: foundations_compressed.tex
  source_line_start: 567
  source_line_end: 570
  main_or_appendix: MAIN
  normative_statement: An optional binder admissibility family may separately record outer-context restriction naturality.
  all_explicit_hypotheses:
  - '#3 model : TypedSlottedEGraphsPaper.TypedModel.{u, v, w, x, y} L'
  - '#4 Descriptor : Type z'
  - '#5 BoundAssignment : Descriptor → Type q'
  direct_dependencies:
  - TSG-DEF-017
  artifact_relevance: ABSTRACT_SEMANTICS
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 050be38446d41389a44a1c24b4c36c1bfdbb4db26adc18869101ff88792e780b
  paper_statement_hash: 4b4932205926a258690443c1d15e214a8c44c6daa1218dce9e45652e15ec7831
  lean_file_sha256: 526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.TypedModel
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence.{u, v, w, x, y, z, r} {Ty : Type u}\n  {A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty} {Block : Type x} {blockTypes : Block → List Ty}\n  {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L}\n  (self : TypedSlottedEGraphsPaper.StructuralLocalLaws A Block blockTypes Operator L R)\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {bound : List Ty} {output : Ty} (descriptor : Block) :\n  ∀ (a : self.BlockAutomorphism descriptor) {left right : L.Term context output},\n    TypedSlottedEGraphsPaper.TypedEquationalCertificate L left right →\n      TypedSlottedEGraphsPaper.TypedEquationalCertificate L (R.binderBlock descriptor left)\n        (R.binderBlock descriptor right)"
  statement_hash: ecd61b1e3449083419b3382cec3214e9919d447a1396b0ff0f861999fd710588
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-INV-007
  paper_kind: INVARIANT
  paper_number: reindex and consumer laws
  paper_title: Binder automorphism and consumer invariance
  source_file: foundations_compressed.tex
  source_line_start: 564
  source_line_end: 570
  main_or_appendix: MAIN
  normative_statement: A block automorphism enters the local structural laws only through a descriptor-local certificate rule, never a bare permutation label.
  all_explicit_hypotheses:
  - '#8 self : TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, r} A Block blockTypes Operator L R'
  - '#12 descriptor : Block'
  - '#13 a : TypedSlottedEGraphsPaper.StructuralLocalLaws.BlockAutomorphism.{u, v, w, x, y, z, r} self descriptor'
  - '#16 a : TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, z} L left right'
  direct_dependencies: []
  artifact_relevance: ABSTRACT_SEMANTICS
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: e545ff19fd7428750d8349ecf0d0d4b59f91f2c74b5ab045b1916210a525f854
  paper_statement_hash: 161f4287789a7db6d7f41a4ce860229d9540381bc793910abc33f94291f7df69
  lean_file_sha256: 5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural.{u, v, w, x, y, z} {Ty : Type u}\n  {A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty} {Block : Type x} {blockTypes : Block → List Ty}\n  {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  (self : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target) {bound : List Ty} {output : Ty}\n  (descriptor : Block) (body : L.Term source output) :\n  self.binderBlock descriptor (L.rename embedding body) = L.rename embedding (self.binderBlock descriptor body)"
  statement_hash: 5f549609474b07ca6afecd9ab04491a14432061e3ea68f952948d0e821c0cdd2
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-INV-008
  paper_kind: INVARIANT
  paper_number: Equation block-consume-naturality
  paper_title: Binder consumer outer-context naturality
  source_file: foundations_compressed.tex
  source_line_start: 562
  source_line_end: 570
  main_or_appendix: MAIN
  normative_statement: Structural realization of binder blocks has a supplied one-constructor outer-context naturality equation.
  all_explicit_hypotheses:
  - '#7 self : TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L'
  - '#10 embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} source target'
  - '#13 descriptor : Block'
  - '#14 body : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L source output'
  direct_dependencies: []
  artifact_relevance: ABSTRACT_SEMANTICS
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 77504abf2c677d6fa2392ecb6549cf7e5ca8ee344b17613071805bffddcb232f
  paper_statement_hash: 8ecafcf1513c79efe1b5308156cf96fde7c65ac9a5ff1bc2e9fad69d09a83c36
  lean_file_sha256: 5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} {Ty : Type u}\n  {A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty} {Block : Type x} {blockTypes : Block → List Ty}\n  {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  (self : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L)\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {bound : List Ty} {output : Ty} (descriptor : Block) :\n  L.Term context output → L.Term context output"
  statement_hash: 8c7646a8c42d405d35786bc1f6cced69a5113d5f1713107e584f71063c69a3b0
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-015
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-FND-004
  - TSG-FND-006
  - TSG-INV-007
  - TSG-INV-008
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-019
  paper_kind: DEFINITION
  paper_number: block evaluation equations
  paper_title: Binder-block body function and evaluation
  source_file: foundations_compressed.tex
  source_line_start: 558
  source_line_end: 566
  main_or_appendix: MAIN
  normative_statement: The structural realizer maps binder-block bodies to source terms through its supplied binder-block constructor.
  all_explicit_hypotheses:
  - '#7 self : TypedSlottedEGraphsPaper.StructuralRealizer.{u, v, w, x, y, z} A Block blockTypes Operator L'
  - '#11 descriptor : Block'
  - '#12 a : TypedSlottedEGraphsPaper.TypedTermLanguage.Term.{u, v, z} L context output'
  direct_dependencies:
  - TSG-DEF-018
  - TSG-INV-007
  - TSG-INV-008
  artifact_relevance: ABSTRACT_SEMANTICS
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 0da911a7c862b80631880acea23154be4f4f5895bd97a9b88d430b11a64e5dc1
  paper_statement_hash: cb8f1a3884b8169ab04fe228dec18d81e9968f68bf555b879bca56893a4c9257
  lean_file_sha256: 5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness.{u, v, w, x, y, z, u_1, u_2} {Ty : Type u}\n  {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  (laws :\n    TypedSlottedEGraphsPaper.ConcreteStructuralLaws R policy fun {source target} =>\n      TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep)\n  (model : TypedSlottedEGraphsPaper.TypedModel L) {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming source target}\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  {left : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema}\n  {right : TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema}\n  (derivation : TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy alignment left right)\n  (environment : model.Environment target) :\n  model.evaluate (L.rename alignment.toTypedSlotEmbedding (R.realizePort left)) environment =\n    model.evaluate (R.realizePort right) environment"
  statement_hash: 6c17ff8fd9cebcdeb7b42bed597e93347df7c6ff56c0f351c78f4fd96472b9de
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-008
  - TSG-DEF-015
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-FND-004
  - TSG-FND-006
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-LEM-007
  paper_kind: LEMMA
  paper_number: Lemma 7 (source order)
  paper_title: Soundness of Typed Alpha-Equivalence Modulo Binder-Block Automorphisms
  source_file: foundations_compressed.tex
  source_line_start: 572
  source_line_end: 586
  main_or_appendix: MAIN
  normative_statement: Typed alpha-related port values have equal evaluations under correspondingly renamed environments in every schema-lawful model; the block specialization is equal under the same outer environment.
  all_explicit_hypotheses:
  - q alpha-related to r by rho
  - schema-lawful model
  - typed opaque interpretation
  - target environment
  direct_dependencies:
  - TSG-DEF-008
  - TSG-DEF-019
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: cbe25d5db11cd4483ec125992129bd83caeb8f698d71343dda003ebd5f3bd84c
  paper_statement_hash: c0f4cbef488425fe83ce6826ff83b09b05a0d15415c0819cff754ebc572e2eda
  lean_file_sha256: fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) : Type (max (max (max (max (max u (v + 1)) w) x) y) z)"
  statement_hash: 7153d00d5f2a74225c38e0c4e31ccb2bb11ddc95c8bf5c61c8a74f77b199f28b
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-015
  - TSG-FND-004
  - TSG-FND-006
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-020
  paper_kind: DEFINITION
  paper_number: source-port and realization definitions
  paper_title: Source-port values and structural realization
  source_file: foundations_compressed.tex
  source_line_start: 559
  source_line_end: 566
  main_or_appendix: MAIN
  normative_statement: A structural realizer maps typed atoms, expanded containers, unary binders, descriptor blocks, and heterogeneous nodes to source terms.
  all_explicit_hypotheses:
  - typed source witness for every e-class
  - total embedding-natural source realizer per operator
  direct_dependencies:
  - TSG-DEF-003
  - TSG-DEF-015
  artifact_relevance: ABSTRACT_SEMANTICS
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 98038cc4fd93eb6281206d914938eb37254b6acd0b401a0a3ee3094c933d8495
  paper_statement_hash: d6152670a996a11b25a7ccc7ca092080f58b7d597e09607326e16f3a5df9fb45
  lean_file_sha256: fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality.{u, v, w, x, y, z} {Ty : Type u}\n  {A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty} {Block : Type x} {blockTypes : Block → List Ty}\n  {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  (R : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target) {bound : List Ty} {output : Ty}\n  (item : TypedSlottedEGraphsPaper.StructuralSyntax A Block blockTypes Operator source bound output) :\n  R.realize (TypedSlottedEGraphsPaper.StructuralSyntax.act embedding item) = L.rename embedding (R.realize item)"
  statement_hash: 3f2b28e0190855e8e9f47e413078e35821a6f00aa8829092dd7efe7ef02d584d
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-015
  - TSG-DEF-020
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-LEM-008
  paper_kind: LEMMA
  paper_number: Lemma 8 (source order)
  paper_title: Naturality of Structural Realization
  source_file: foundations_compressed.tex
  source_line_start: 592
  source_line_end: 599
  main_or_appendix: MAIN
  normative_statement: Realization commutes, in K_Sigma, with typed embedding action on nodes.
  all_explicit_hypotheses:
  - n well typed
  - e typed embedding
  - lawful source realizers and certificates
  direct_dependencies:
  - TSG-DEF-005
  - TSG-DEF-015
  - TSG-DEF-020
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 28271822d7b3922bafc0336e85517941cdf77a96f6ed52e185df4021ab432944
  paper_statement_hash: a7aa7736a1e219ab46fbc7a64d0a191e29ebf67ceb95b231cd3d8468048b3c82
  lean_file_sha256: 5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate.{u, v, w, x, y, z} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  (laws : TypedSlottedEGraphsPaper.ConcreteConstructorLaws R policy)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target} {output : Ty}\n  {left : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source output}\n  {right : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature target output}\n  (derivation :\n    TypedSlottedEGraphsPaper.ConcreteNodeAlignment policy\n      (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf R) embedding left right) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename embedding (R.realizeNode left)) (R.realizeNode right)"
  statement_hash: 846a95264df33e966446dbb8c3c739c72ce95acc1621cee5afd6b4faeab122fb
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-015
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-007
  - TSG-LEM-008
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-LEM-009
  paper_kind: LEMMA
  paper_number: Lemma 9 (source order)
  paper_title: Soundness of Direct Node Congruence
  source_file: foundations_compressed.tex
  source_line_start: 602
  source_line_end: 617
  main_or_appendix: MAIN
  normative_statement: ConcreteConstructorLaws and a ConcreteNodeAlignment whose endpoints are CertifiedConcreteLeaf values under a typed embedding yield a TypedEquationalCertificate between the corresponding realized nodes.
  all_explicit_hypotheses:
  - '#9 laws : TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy'
  - '#16 derivation : TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left right'
  direct_dependencies:
  - TSG-DEF-009
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-DEF-020
  artifact_relevance: ABSTRACT_KERNEL_AND_CERTIFICATE_REPLAY
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 93f96aa2cbf2f4f5f63ef121e9b42d0fc285c86fb5f3623e650c6131252f46ef
  paper_statement_hash: 43c75b0c578dee5fec1d29eaea74c907b101a0d4ac2a6ac7d3492b979962139e
  lean_file_sha256: fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  (O : TypedSlottedEGraphsPaper.PaperGraphObligations L W) : Prop"
  statement_hash: ddb76d9f7f350b96546d758469a961d846add680fa7cfbc3ea931631529ac685
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-020
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-021
  paper_kind: INVARIANT
  paper_number: Definition 8 (source order)
  paper_title: Coherent Equational Certificate Family
  source_file: foundations_compressed.tex
  source_line_start: 624
  source_line_end: 644
  main_or_appendix: MAIN
  normative_statement: F23 coherence is the proposition supplying independently typed EC, PC, and generator-SC certificates for every raw obligation endpoint.
  all_explicit_hypotheses:
  - typed source witness for every e-class
  - typed graph state
  - theory T_{Sigma,E}
  direct_dependencies:
  - TSG-DEF-007
  - TSG-DEF-016
  - TSG-DEF-020
  artifact_relevance: ABSTRACT_KERNEL_AND_CERTIFICATE_VERIFIER
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 36872d85cdcf59d9b5d30cf90217f1e07a08c4b4d29d5121a705ec23e1598630
  paper_statement_hash: 31c9e0c14b66b1a82e294b3c36522d0a3558cf242f0040b8346e7d2356e5db99
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.PaperFiniteUnfolding
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  (O : TypedSlottedEGraphsPaper.PaperGraphObligations L W) {τ : Ty} (a : W.ClassId τ)\n  (Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty)\n  (caller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface a) Γ) (term : L.Term Γ τ) :\n  Type (max u v w x y z q)"
  statement_hash: dcd440667ec15e230d09018561405f4c6523049fe7d86bb8f2fb1b77df7cde60
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-015
  - TSG-DEF-020
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-022
  paper_kind: INDUCTIVE_DEFINITION
  paper_number: finite-unfolding relation
  paper_title: Indexed finite representation relation Rep
  source_file: foundations_compressed.tex
  source_line_start: 646
  source_line_end: 652
  main_or_appendix: MAIN
  normative_statement: A certified finite unfolding chooses an actual stored case, a compatible caller extension, and a finite checked primitive/forward-congruence trace to that stored realization.
  all_explicit_hypotheses:
  - typed invocation
  - typed ambient embedding
  - typed output term
  - finite unfolding tree
  direct_dependencies:
  - TSG-DEF-007
  - TSG-DEF-020
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: b795fd38b1173ab7ebbe5d14fedb49615ea421b951fe24f39d0927cc8182771b
  paper_statement_hash: fa55b1c5f1a5adb46440895250a38ab17f72dfbf5e0f1ce96bc2bf20f0753a02
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates.{u, v, w, x, y, z, q}\n  {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W}\n  (coherent : TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O) {τ : Ty} {child leader : W.ClassId τ}\n  (path : TypedSlottedEGraphsPaper.PaperParentPath O child leader) {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (caller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface child) Γ) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename caller (W.witness child))\n      (L.rename (caller.comp path.embedding) (W.witness leader)) ∧\n    ∀ {term : L.Term Γ τ} (a : TypedSlottedEGraphsPaper.PaperFiniteUnfolding O child Γ caller term),\n      TypedSlottedEGraphsPaper.TypedEquationalCertificate L term\n        (L.rename (caller.comp path.embedding) (W.witness leader))"
  statement_hash: d606d940421457397f801a80c460a5c9752050c2fa233a6d4ee4beaf846c5ef6
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-DEF-021
  - TSG-DEF-022
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-LEM-009
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-LEM-010
  paper_kind: LEMMA
  paper_number: Lemma 10 (source order)
  paper_title: Find and Finite Unfolding Preserve Equational Certificates
  source_file: foundations_compressed.tex
  source_line_start: 654
  source_line_end: 673
  main_or_appendix: MAIN
  normative_statement: Coherence and a raw parent path first yield the find certificate from the caller-renamed child witness to the caller-renamed leader witness; every subsequently supplied finite unfolding yields its own certificate to that leader witness.
  all_explicit_hypotheses:
  - a coherent PaperF23 certificate family
  - a raw PaperParentPath
  - a caller embedding
  - PaperFiniteUnfolding evidence only for the second clause
  direct_dependencies:
  - TSG-DEF-021
  - TSG-DEF-022
  - TSG-LEM-008
  - TSG-LEM-009
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 09e63e30e0753bfedc9bac0b46efcf87be5e13015b937fe51fb8ff3a362494f6
  paper_statement_hash: 250389231db1f9e3adb56b5a0245e7a54c0c309aebaa5ab8d54aa28d2e45c7ec
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.PaperFiniteUnfolding
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.PaperFiniteUnfolding
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction.{u, v, w} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {Γ Δ : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty}\n  (record : TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction L Γ Δ τ) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L record.original (L.rename record.inclusion record.kernel)"
  statement_hash: ec80838ba8b3ac95e455a71a5f3d56271daaa5c15cbfbb2e61f2d451ccb20fa9
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-010
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-LEM-011
  paper_kind: LEMMA
  paper_number: Lemma 11 (source order)
  paper_title: Certified Leader-Kernel Extraction
  source_file: foundations_compressed.tex
  source_line_start: 676
  source_line_end: 693
  main_or_appendix: MAIN
  normative_statement: For every supplied PaperCertifiedKernelExtraction record, replay of its stored certificate yields an EqCert from the original term to the inclusion-renamed kernel.  No graph producer, quiescence, minimization, or exact-support conclusion is added.
  all_explicit_hypotheses:
  - 'record : PaperCertifiedKernelExtraction'
  direct_dependencies:
  - TSG-DEF-010
  - TSG-DEF-016
  artifact_relevance: ABSTRACT_KERNEL_AND_CERTIFICATE_REPLAY
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 1862f367b01655dac5f57c99493303fe169cee7d956e063d24a148042b89a615
  paper_statement_hash: 0dec2606be7312f78224d14e41d2115b41422b914bb3a435682c9661ed9a52d6
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision.{u, v, w, s} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {Γ₁ Γ₂ C : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty}\n  {Shape : Type s} {canonicalRealization : Shape → L.Term C τ}\n  (left : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord L Γ₁ C τ Shape canonicalRealization)\n  (right : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord L Γ₂ C τ Shape canonicalRealization)\n  (shapeEquality : left.shape = right.shape) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L\n      (L.rename (TypedSlottedEGraphsPaper.paperCollisionRenaming left right).toTypedSlotEmbedding\n        left.extraction.kernel)\n      right.extraction.kernel ∧\n    ∀ {Ω : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (e₁ : TypedSlottedEGraphsPaper.TypedSlotEmbedding Γ₁ Ω)\n      (e₂ : TypedSlottedEGraphsPaper.TypedSlotEmbedding Γ₂ Ω),\n      e₁.comp left.extraction.inclusion =\n          e₂.comp\n            (right.extraction.inclusion.comp\n              (TypedSlottedEGraphsPaper.paperCollisionRenaming left right).toTypedSlotEmbedding) →\n        TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename e₁ left.extraction.original)\n          (L.rename e₂ right.extraction.original)"
  statement_hash: 90ada0833065225a0e39e1b7fd747c79f7e601fd4ad66441a4a6d655624928e5
  transitive_dependencies:
  - TSG-COR-003
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-003
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-LEM-009
  - TSG-LEM-011
  - TSG-PROP-001
  foundation_axioms:
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-COR-004
  paper_kind: COROLLARY
  paper_number: Corollary 4 (source order)
  paper_title: Certified Effective-Shape Collision
  source_file: foundations_compressed.tex
  source_line_start: 696
  source_line_end: 725
  main_or_appendix: MAIN
  normative_statement: Equal shapes in two certified canonical records first yield a typed kernel collision certificate; for every later pair of common-context embeddings satisfying the displayed compatibility equality, the two original terms also receive an ambient certificate.
  all_explicit_hypotheses:
  - two certified canonical records over one canonical realization
  - shape equality
  - compatible common-context embeddings only for the ambient clause
  direct_dependencies:
  - TSG-COR-003
  - TSG-LEM-004
  - TSG-LEM-008
  - TSG-LEM-009
  - TSG-LEM-011
  artifact_relevance: ABSTRACT_KERNEL_AND_COLLISION_GATE
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 6344f3e8b3a01b8be28d35eb780a19640c9d6d45ee8ad0b68a81d1c7546a82ce
  paper_statement_hash: 6dd8fd6d670f4d501db8368cdac3db68afe1396cd2b8f432750a32fe724eb9c7
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  - TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  - TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.LocalCertifiedTrace
  lean_file: formal/TypedSlottedEGraphsPaper/TraceSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} :\n  TypedSlottedEGraphsPaper.TheoremTraceState L →\n    TypedSlottedEGraphsPaper.TheoremTraceState L → Type (max (u + 2) (v + 2) (w + 2) (x + 2))"
  statement_hash: 18a02a6441ea2338e24ea9e68c715e373ff2263c5de9d8b91a409c571dc60f96
  transitive_dependencies:
  - TSG-ALG-002
  - TSG-ALG-003
  - TSG-ALG-004
  - TSG-COR-003
  - TSG-COR-004
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-DEF-021
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-003
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-LEM-009
  - TSG-LEM-011
  - TSG-PROP-001
  foundation_axioms: []
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-DEF-023
  paper_kind: INDUCTIVE_DEFINITION
  paper_number: Main theorem transition obligations 1--9
  paper_title: Certified transition trace
  source_file: foundations_compressed.tex
  source_line_start: 732
  source_line_end: 754
  main_or_appendix: MAIN
  normative_statement: A certified transition trace is a finite sequence of the nine proof-relevant obligation addition, rekey, composition, or removal families stated in F27.
  all_explicit_hypotheses:
  - '#3 a : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L'
  - '#4 a : TypedSlottedEGraphsPaper.TheoremTraceState.{u, v, w, x} L'
  direct_dependencies:
  - TSG-ALG-002
  - TSG-ALG-003
  - TSG-ALG-004
  - TSG-DEF-021
  - TSG-COR-004
  artifact_relevance: THEOREM_FACING_ABSTRACT_TRANSITION_SYSTEM
  census_disposition: REFORMULATE_NINE_PROSE_ITEMS_AS_PROOF_RELEVANT_TRACE
  active_status: ACTIVE
  source_excerpt_sha256: 6d96d255174c13c4f1d4f61fec841b57720a5efc2879f417c75f183baaf30cda
  paper_statement_hash: 0099a76490409f1527f0fc9ee460935df3596f36dcd5c1577bfface6648efbbd
  lean_file_sha256: dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness
  - TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  - TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness.{u, v, w, x, y, z, q, s}\n  {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W} {initial : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (initialEmpty : ∀ (a : initial.Obligation), False)\n  (trace :\n    TypedSlottedEGraphsPaper.LocalCertifiedTrace initial (TypedSlottedEGraphsPaper.paperObligationTraceState O)) :\n  TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O ∧\n    ∀ {τ : Ty} {leftClass rightClass leader : W.ClassId τ}\n      (leftPath : TypedSlottedEGraphsPaper.PaperParentPath O leftClass leader)\n      (rightPath : TypedSlottedEGraphsPaper.PaperParentPath O rightClass leader)\n      {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n      (leftCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface leftClass) Γ)\n      (rightCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface rightClass) Γ)\n      {leftTerm rightTerm : L.Term Γ τ}\n      (_leftRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding O leftClass Γ leftCaller leftTerm)\n      (_rightRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding O rightClass Γ rightCaller rightTerm)\n      (_sameLeader :\n        TypedSlottedEGraphsPaper.PaperSameLeaderSymmetry O leader Γ (leftCaller.comp leftPath.embedding)\n          (rightCaller.comp rightPath.embedding)),\n      TypedSlottedEGraphsPaper.TypedEquationalCertificate L leftTerm rightTerm ∧\n        (∀ (model : TypedSlottedEGraphsPaper.TypedModel L) (environment : model.Environment Γ),\n            model.evaluate leftTerm environment = model.evaluate rightTerm environment) ∧\n          ∀ (Ω : TypedSlottedEGraphsPaper.TypedSlotContext Ty)\n            (leftEmbedding rightEmbedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding Γ Ω),\n            leftEmbedding = rightEmbedding →\n              TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename leftEmbedding leftTerm)\n                (L.rename rightEmbedding rightTerm)"
  statement_hash: 3dc00323c4bc4cf733c87457fb6237efea76eea5b18645a11c51b49ef4b6eab1
  transitive_dependencies:
  - TSG-ALG-002
  - TSG-ALG-003
  - TSG-ALG-004
  - TSG-ATOM-004
  - TSG-ATOM-039
  - TSG-ATOM-040
  - TSG-ATOM-041
  - TSG-ATOM-042
  - TSG-COR-003
  - TSG-COR-004
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-DEF-021
  - TSG-DEF-022
  - TSG-DEF-023
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-003
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-LEM-009
  - TSG-LEM-010
  - TSG-LEM-011
  - TSG-PROP-001
  foundation_axioms:
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-THM-001
  paper_kind: THEOREM
  paper_number: Theorem 1
  paper_title: Certificate-Preserving Reachability and Finite-Unfolding Soundness
  source_file: foundations_compressed.tex
  source_line_start: 728
  source_line_end: 776
  main_or_appendix: MAIN
  normative_statement: A local certified trace from an obligation-free state first yields a coherent certificate family.  For every later choice of same-leader parent paths, certified unfoldings, and certified leader symmetry, it yields an equational certificate, model equality, and transport along equal common-context embeddings.
  all_explicit_hypotheses:
  - '#6 initialEmpty : ∀ (a : TypedSlottedEGraphsPaper.TheoremTraceState.Obligation.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial), False'
  - '#7 trace : TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial (TypedSlottedEGraphsPaper.paperObligationTraceState.{u, v, w, x, y, z, q} O)'
  direct_dependencies:
  - TSG-DEF-023
  - TSG-DEF-021
  - TSG-ATOM-039
  - TSG-ATOM-040
  - TSG-ATOM-041
  - TSG-ATOM-042
  artifact_relevance: ABSTRACT_KERNEL_MAIN_THEOREM
  census_disposition: REFORMULATE_TO_USE_CERTIFIED_TRACE_TYPE_WITH_CONCLUSION_PRESERVED
  active_status: ACTIVE
  source_excerpt_sha256: a6070bc7d9d9e4628b155007c1333d41c56565fd2024eda9aeefb40093da007f
  paper_statement_hash: 5c43b0af2f9529a8114ba53bfe9cb122db4b7872d37d8219a9c47fe8ec3a6842
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.LocalCertifiedTrace
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence
  - TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness
  - TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness
  - TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract
  - TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp
  - TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence
  - TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness
  - TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness
  - TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness
  - TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.PaperFiniteUnfolding
  - TypedSlottedEGraphsPaper.LocalCertifiedTrace
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  - TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates
  - TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.parentEqualityDoesNotImplyChildSymmetry
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.AtomicLedger.parentEqualityDoesNotImplyChildSymmetry :\n  ∃ witness swap parent input,\n    parent (witness input) = parent (witness (swap input)) ∧ witness input ≠ witness (swap input)"
  statement_hash: 3783cca822812e12ef8fa59e1165d49b494a3b721fe9d826d733eea4c8af9421
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-CE-001
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: anti-injectivity counterexample 1
  paper_title: Parent equality does not imply child symmetry
  source_file: foundations_compressed.tex
  source_line_start: 345
  source_line_end: 347
  main_or_appendix: MAIN
  normative_statement: There exist a Boolean child observation, swap, parent observation, and input such that the two parent observations are equal while the corresponding child observations differ.
  all_explicit_hypotheses: []
  direct_dependencies: []
  artifact_relevance: THEOREM_SCOPE_JUSTIFICATION
  census_disposition: RETAIN_OR_MOVE_TO_APPENDIX
  active_status: ACTIVE
  source_excerpt_sha256: 3a55a8d98158b2609381ccce40a90b4e4cbded51585e6cbdf6b3b0876d76ad26
  paper_statement_hash: 24c5d60b62178f7974f0b7e76ab59ce25514bc646ddb939f077974e845d9c754
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.properEmbeddingDoesNotImplyIndependence
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.AtomicLedger.properEmbeddingDoesNotImplyIndependence (emptyWitness : Unit → Bool) :\n  ¬∀ (input : Bool), input = emptyWitness ()"
  statement_hash: 9c4168363f24abde765c24f86210f37b6550f5ce2c10a7dd9fdaa01f95c5080f
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-CE-002
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: anti-injectivity counterexample 2
  paper_title: Empty-context Boolean value cannot realize one-slot identity
  source_file: foundations_compressed.tex
  source_line_start: 271
  source_line_end: 273
  main_or_appendix: MAIN
  normative_statement: 'For every emptyWitness : Unit → Bool, it is not the case that every input : Bool equals emptyWitness ().'
  all_explicit_hypotheses:
  - '#1 emptyWitness : Unit → Bool'
  - '#2 a : ∀ (input : Bool), Eq.{1} input (emptyWitness ())'
  direct_dependencies: []
  artifact_relevance: THEOREM_SCOPE_JUSTIFICATION
  census_disposition: RETAIN_OR_MOVE_TO_APPENDIX
  active_status: ACTIVE
  source_excerpt_sha256: edce55a603102706acd25c4ffd27d866ed25cf5ed88587d07934e801d8afe4c0
  paper_statement_hash: 097e0bf2a88ee7e02e6aac211a585a5fef0bbfa28c34a35dd500ed2dc4caf50e
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgApp001_kernelTraceReplayContract
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgApp001_kernelTraceReplayContract.{u, v, w} {Term : Nat → Type u}\n  {Label : Type v} {Meaning₁ : Type w} {Meaning₂ : Type} {source target : Label → Sigma Term}\n  (E : TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor Term Label source target)\n  (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter Label source target Meaning₁)\n  (J : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter Label source target Meaning₂) {n : Nat} (input : Term n) :\n  have r := E.run input;\n  I.denote ⟨n, input⟩ = I.denote ⟨r.effectiveSize, r.kernel⟩ ∧\n    J.denote ⟨n, input⟩ = J.denote ⟨r.effectiveSize, r.kernel⟩"
  statement_hash: 94df516587343f183606d97c780b985652b3abedc8251bf6af0b035bc715c688
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-010
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  - TSG-LEM-011
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-APP-001
  paper_kind: ALGORITHM_POSTCONDITION
  paper_number: Appendix kernel trace/replay contract
  paper_title: Structural trace and dependent replay separation
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 60
  source_line_end: 70
  main_or_appendix: APPENDIX
  normative_statement: A structural trace is witness-independent data; under a supplied interpreter, replay yields exactly the equality between its dependent endpoints.
  all_explicit_hypotheses:
  - '#7 E : TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor.{u, v} Term Label source target'
  - '#8 I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning₁'
  - '#9 J : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, 0} Label source target Meaning₂'
  - '#11 input : Term n'
  direct_dependencies:
  - TSG-DEF-010
  - TSG-LEM-011
  artifact_relevance: ABSTRACT_KERNEL_AND_CERTIFICATE_REPLAY
  census_disposition: MERGE_WITH_TSG_DEF_010_AND_TSG_LEM_011
  active_status: ACTIVE
  source_excerpt_sha256: b965b84b808270dfaa3d98fcfefec5179f597a48726e44562e06b3a64d6f7d99
  paper_statement_hash: ab63f20dbe8d89267c69794156e1178b2d36d0fcde64372d4890ac6cf6ae285b
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgApp002_completeCanonicalRecords
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgApp002_completeCanonicalRecords.{u, v, w} {Term : Nat → Type u}\n  {Label : Type v} {source target : Label → Sigma Term} {Shape : Type} {n : Nat} {input : Term n}\n  (r : TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord Term Label source target Shape n input) :\n  r.ambientTransport = r.inclusion.comp r.shapeWitness.toEmbedding ∧\n    r.collisionKey = r.shape ∧\n      ∀ {Meaning : Type w} (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter Label source target Meaning),\n        I.denote ⟨n, input⟩ = I.denote ⟨r.effectiveSize, r.kernel⟩"
  statement_hash: f5d828b75009c94c73d3cb749f13c97d7c1250b367271c3cde3a2fe5a5f3b5d8
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-APP-002
  paper_kind: ALGORITHM_POSTCONDITION
  paper_number: Appendix canonical record
  paper_title: Complete structural and theorem-facing canonical records
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 109
  source_line_end: 123
  main_or_appendix: APPENDIX
  normative_statement: An abstract canonical structural record has ambient transport equal to inclusion composed with the shape witness and collision key equal to its shape; for every subsequently supplied trace interpreter, its two endpoint denotations are equal.
  all_explicit_hypotheses:
  - an abstract CanonicalStructuralRecord
  - a TraceInterpreter only for the replay clause
  direct_dependencies: []
  artifact_relevance: ABSTRACT_KERNEL_AND_ADAPTER_CONTRACT
  census_disposition: MERGE_WITH_TSG_DEF_013
  active_status: ACTIVE
  source_excerpt_sha256: 3779ca270bf655d4edd4a82a8d1839b1391779976ba0ea7cf5e432faac037aa2
  paper_statement_hash: df098c95d793aba55e901904f7e088800e4890a5529d1a1e62a2f9d3d2085111
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract {n : Nat}\n  (β : TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n)\n  (o : TypedSlottedEGraphsPaper.ProfileRules.BlockOccurrence n) :\n  have r := TypedSlottedEGraphsPaper.ProfileRules.canonicalBlockOccurrence β o;\n  r.transportedAutomorphisms =\n      List.map (TypedSlottedEGraphsPaper.ProfileRules.conjugate r.canonicalOccurrence) β.automorphisms ∧\n    o.fromDescriptor.comp r.alignment = r.canonicalOccurrence"
  statement_hash: 60beb0bc2c26f362cacc1d3e3efe3083dbb49b239aa224f246a54c1fedc9a2a8
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-FND-006
  - TSG-FND-011
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-APP-003
  paper_kind: ALGORITHM_POSTCONDITION
  paper_number: canonicalBlockOccurrence contract
  paper_title: Canonical binder-block occurrence transport
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 125
  source_line_end: 134
  main_or_appendix: APPENDIX
  normative_statement: For descriptor β and occurrence o, canonicalBlockOccurrence sets canonicalOccurrence to identity and alignment to o.fromDescriptor.symm; if r is that result, r.transportedAutomorphisms is β.automorphisms mapped by conjugation with r.canonicalOccurrence, and o.fromDescriptor.comp r.alignment = r.canonicalOccurrence.
  all_explicit_hypotheses:
  - '#2 β : TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n'
  - '#3 o : TypedSlottedEGraphsPaper.ProfileRules.BlockOccurrence n'
  direct_dependencies:
  - TSG-FND-006
  - TSG-FND-011
  artifact_relevance: ABSTRACT_KERNEL_AND_ADAPTER_CONTRACT
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 7032b4d3a8f1a4c7882099627cec1515027904a331b3954b4d7b62e959c5a64d
  paper_statement_hash: 6c948965c5e6a33245744af4ae51bbc79ec11ce594ff801f5c3469419ce3c106
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.StructuralLocalLaws
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.StructuralLocalLaws
- all_implicit_typeclass_or_decidability_hypotheses:
  - '#2 inst : Std.LinearOrderPackage.{u} α'
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract.{u} {α : Type u} [Std.LinearOrderPackage α]\n  (P : TypedSlottedEGraphsPaper.FiniteNormalization.Presentation α) (x y : α) :\n  P.normal x ∈ P.orbit x ∧ P.relation x (P.normal x) ∧ (P.normal x = P.normal y ↔ P.relation x y)"
  statement_hash: 66bef1758cf9df2eb0777faa9add3ae8e124df8027deddf3d4098ff0020b89b2
  transitive_dependencies:
  - TSG-APP-003
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-FND-011
  - TSG-INV-005
  - TSG-LEM-003
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-PROP-001
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-APP-004
  paper_kind: ALGORITHM_POSTCONDITION
  paper_number: canonLeaderPort contract
  paper_title: Recursive ambient quotient-normalization procedure
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 168
  source_line_end: 177
  main_or_appendix: APPENDIX
  normative_statement: For every generic finite Presentation, normal is in and related to the supplied orbit and normal equality is equivalent to the presentation relation; no concrete Q_G refinement is claimed.
  all_explicit_hypotheses:
  - '#3 P : TypedSlottedEGraphsPaper.FiniteNormalization.Presentation.{u} α'
  - '#4 x : α'
  - '#5 y : α'
  direct_dependencies:
  - TSG-DEF-012
  - TSG-INV-005
  - TSG-APP-003
  artifact_relevance: ABSTRACT_KERNEL_AND_ADAPTER_CONTRACT
  census_disposition: MERGE_WITH_TSG_DEF_012_AND_TSG_INV_005
  active_status: ACTIVE
  source_excerpt_sha256: 38b1b226f1049395f0dc5d952d3304fb0c11a7efed8bcdde49867094f45b6c48
  paper_statement_hash: 08c65a4ed233675531eccfe9a4366e5d372df4ab111530aec50215418276a278
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions
  - TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.StructuralLocalLaws
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ClaimLedger.TSGAPP005CertifiedAbstractRebuildContract
  lean_file: formal/TypedSlottedEGraphsPaper/ClaimLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ClaimLedger.TSGAPP005CertifiedAbstractRebuildContract.{u, v} {State : Type u} :\n  (∀ (system : TypedSlottedEGraphsPaper.RebuildSystem State) (initial : State),\n      ∃ final, TypedSlottedEGraphsPaper.RebuildReachable system initial final ∧ system.Quiescent final) ∧\n    (∀ (state : TypedSlottedEGraphsPaper.ProfileRules.RebuildState)\n        (restriction : TypedSlottedEGraphsPaper.ProfileRules.InterfaceRestrictionCertificate state),\n        (TypedSlottedEGraphsPaper.ProfileRules.commitRestriction state restriction).interfaceSize <\n          state.interfaceSize) ∧\n      ∀ {Head TypeInstantiation Port : Type v} {relation : Port → Port → Prop} (head : Head)\n        (instantiation : TypeInstantiation) {leftPorts rightPorts : List Port},\n        TypedSlottedEGraphsPaper.ProfileRules.PointwiseRelated relation leftPorts rightPorts →\n          TypedSlottedEGraphsPaper.ProfileRules.NodeCongruence relation\n            { head := head, typeInstantiation := instantiation, ports := leftPorts }\n            { head := head, typeInstantiation := instantiation, ports := rightPorts }"
  statement_hash: 248773f47c7794add55148fc3563859a8c2fecdff20b4d7918df0a90ca6023d0
  transitive_dependencies:
  - TSG-PROP-003
  foundation_axioms:
  - propext
  - Classical.choice
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-APP-005
  paper_kind: ALGORITHM_PRECONDITION
  paper_number: Appendix rebuild fixed-point contract
  paper_title: Certified interface restriction during rebuild
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 179
  source_line_end: 188
  main_or_appendix: APPENDIX
  normative_statement: Three independently quantified clauses state finite quiescent reachability for any decreasing RebuildSystem, strict natural-size decrease for a supplied interface-restriction certificate, and node congruence from pointwise port evidence at one shared head and type instantiation.
  all_explicit_hypotheses:
  - each of the three conjuncts quantifies its own system/state/relation inputs independently
  direct_dependencies:
  - TSG-PROP-003
  artifact_relevance: THEOREM_CRITICAL_REBUILD_CONTRACT
  census_disposition: MERGE_WITH_TSG_ALG_004
  active_status: ACTIVE
  source_excerpt_sha256: 1cd22285a1dfdb7cc4f7e0b3c2c75dd8cfaf7c933eab9f2e413667528545263d
  paper_statement_hash: 0ac935d6186a1d882a944b23d4b51c2f33e2c4b4f49ae177523f4d22e71b7af7
  lean_file_sha256: 526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.finiteRebuildQuiescence
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.finiteRebuildQuiescence
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract.{u, v, w} {Term : Nat → Type u}\n  {Label : Type v} {source target : Label → Sigma Term}\n  (E : TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor Term Label source target) {n : Nat} (input : Term n) :\n  have r := E.run input;\n  Function.Injective r.inclusion.toFun ∧\n    ∀ {Meaning : Type w} (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter Label source target Meaning),\n      I.denote ⟨n, input⟩ = I.denote ⟨r.effectiveSize, r.kernel⟩"
  statement_hash: c24d01c3ea15a5661c179049c95e9b15e3839cc00a84f77f3264a9e4a8a9ce6a
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ALG-005
  paper_kind: ALGORITHM_PRECONDITION
  paper_number: 'Figure canon-g: leaderKernelTrace'
  paper_title: leaderKernelTrace pseudocode contract
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 141
  source_line_end: 144
  main_or_appendix: APPENDIX
  normative_statement: For an abstract kernel extractor and input, the returned inclusion is injective; for every subsequently supplied trace interpreter, the input and returned kernel endpoint denotations are equal.
  all_explicit_hypotheses:
  - an abstract KernelExtractor
  - an input term
  - a TraceInterpreter only for the replay clause
  direct_dependencies: []
  artifact_relevance: ABSTRACT_KERNEL_AND_ADAPTER_CONTRACT
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 0b9deb17dc9762922449ea6a7b78094f3f9b176cd7eec150c79b6983eb2ac657
  paper_statement_hash: 5abe2f5063a7f9f9e65cab486a9d96a2108ed1b5a1dac393422f5df8e624142d
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses:
  - '#5 inst : Std.LinearOrderPackage.{u} Candidate'
  lean_declaration: TypedSlottedEGraphsPaper.ClaimLedger.TSGALG006CompleteCanonPseudocodeContract
  lean_file: formal/TypedSlottedEGraphsPaper/ClaimLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG006CompleteCanonPseudocodeContract.{u}\n  (Input Candidate Record Shape : Type u) [Std.LinearOrderPackage Candidate] : Type u"
  statement_hash: b87bd0a2e081c4c161899578bfd863dea50bfd519f55b9a04de5166226d82c91
  transitive_dependencies:
  - TSG-ALG-005
  - TSG-APP-003
  - TSG-APP-004
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-FND-011
  - TSG-INV-005
  - TSG-LEM-003
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-PROP-001
  foundation_axioms:
  - propext
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ALG-006
  paper_kind: ALGORITHM_POSTCONDITION
  paper_number: 'Figure canon-g: canon'
  paper_title: canon pseudocode contract
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 145
  source_line_end: 151
  main_or_appendix: APPENDIX
  normative_statement: An extensionally complete nonempty finite candidate contract has admissible iff enumerated candidates, a present least selection, an exact returned candidate, and a shape-only collision key.
  all_explicit_hypotheses:
  - '#1 Input : Type u'
  - '#2 Candidate : Type u'
  - '#3 Record : Type u'
  - '#4 Shape : Type u'
  direct_dependencies:
  - TSG-ALG-005
  - TSG-APP-004
  artifact_relevance: ABSTRACT_KERNEL_AND_ADAPTER_CONTRACT
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 896dec834faec5edcf5573e1840bb1b4d67a5004c5246cddd3f65d5b9b96da55
  paper_statement_hash: 3c087c26c628d0f5e448711fefa55b89d6e99c40394e8f890efd7d8df2ce3df7
  lean_file_sha256: 526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39
  mapping_status: EXACT_DEFINITION
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract
  - TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract
  - TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract
  - TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.StructuralLocalLaws
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract.{u, v, w}\n  {Term : Nat → Type u} {Label : Type v} {Meaning : Type w} {source target : Label → Sigma Term}\n  (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter Label source target Meaning) {n k : Nat} {input : Term n}\n  {kernel : Term k}\n  (trace : TypedSlottedEGraphsPaper.ProfileRules.StructuralTrace Label source target ⟨n, input⟩ ⟨k, kernel⟩) :\n  I.denote ⟨n, input⟩ = I.denote ⟨k, kernel⟩"
  statement_hash: 9f19c91b1dc24c10bb5397a03be3b58168f730b24b1b4eac4fafef031208fcb4
  transitive_dependencies:
  - TSG-ALG-005
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-010
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  - TSG-LEM-011
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ALG-007
  paper_kind: ALGORITHM_POSTCONDITION
  paper_number: 'Figure canon-g: replayKernelCertificate'
  paper_title: Kernel-certificate replay pseudocode contract
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 152
  source_line_end: 154
  main_or_appendix: APPENDIX
  normative_statement: A structural trace between dependent sigma endpoints replays to equality under a supplied interpreter.
  all_explicit_hypotheses:
  - '#6 I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter.{u, v, w} Label source target Meaning'
  - '#11 trace : TypedSlottedEGraphsPaper.ProfileRules.StructuralTrace.{u, v} Label source target (Sigma.mk.{0, u} n input) (Sigma.mk.{0, u} k kernel)'
  direct_dependencies:
  - TSG-LEM-011
  - TSG-ALG-005
  artifact_relevance: ABSTRACT_KERNEL_AND_CERTIFICATE_REPLAY
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 54ddcbe9c1c7671ac7411d3539b4b10ad5f00a217d376c40c5ea8eaa4677bcf6
  paper_statement_hash: 6341a5fd4a492f5c409ec964670bc20171c0c6d8185a13c9bdfbee06fa2078cc
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
  - TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgAlg008_certifiedCanonWrapperPseudocodeContract
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg008_certifiedCanonWrapperPseudocodeContract.{u, v, w} {Term : Nat → Type u}\n  {Label : Type v} {Meaning : Type w} {source target : Label → Sigma Term} {Shape : Type} {n : Nat} {input : Term n}\n  (r : TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord Term Label source target Shape n input)\n  (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter Label source target Meaning) :\n  (TypedSlottedEGraphsPaper.ProfileRules.certifiedCanon r I).structural = r ∧\n    I.denote ⟨n, input⟩ = I.denote ⟨r.effectiveSize, r.kernel⟩"
  statement_hash: 5d8c130e94d09daf4d8f9ffd53f3addb1815aa14c233ba6b7dddc33b20829280
  transitive_dependencies:
  - TSG-ALG-005
  - TSG-ALG-006
  - TSG-ALG-007
  - TSG-APP-003
  - TSG-APP-004
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-FND-011
  - TSG-INV-005
  - TSG-LEM-003
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-LEM-011
  - TSG-PROP-001
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ALG-008
  paper_kind: ALGORITHM_POSTCONDITION
  paper_number: 'Figure canon-g: certified canon wrapper'
  paper_title: Certificate-bearing canonicalization wrapper
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 155
  source_line_end: 157
  main_or_appendix: APPENDIX
  normative_statement: The certified wrapper preserves its structural input record and adds the replayed endpoint equality.
  all_explicit_hypotheses:
  - hypotheses of canon and replayKernelCertificate
  direct_dependencies:
  - TSG-ALG-006
  - TSG-ALG-007
  artifact_relevance: ABSTRACT_KERNEL_AND_CERTIFICATE_REPLAY
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 0b5db7fb71af7eac089ef15e06561f479d66ee3e9c062c2f5a8a139a8a6f99ca
  paper_statement_hash: 7490a225fc26cad19af5b7079e92e245bae7584a89efc0a70e592cb94896ff4b
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG006CompleteCanonPseudocodeContract
  - TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG006CompleteCanonPseudocodeContract
  - TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract
  - TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract
  - TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.StructuralLocalLaws
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgAlg009_canonLeaderPortPseudocodeContract
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg009_canonLeaderPortPseudocodeContract.{u} {Atom : Type u}\n  (C : TypedSlottedEGraphsPaper.ProfileRules.PortQuotientConfig Atom)\n  (p : TypedSlottedEGraphsPaper.ProfileRules.QuotientPort Atom) :\n  TypedSlottedEGraphsPaper.ProfileRules.PortQuotient C p\n    (TypedSlottedEGraphsPaper.ProfileRules.canonLeaderPortAbstract C p)"
  statement_hash: 69a8ada1665103379e508b8abf86c3b2a2fad584d9a491fce0ae2a57bb3bf11b
  transitive_dependencies:
  - TSG-APP-003
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-FND-011
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ALG-009
  paper_kind: ALGORITHM_POSTCONDITION
  paper_number: 'Figure canon-g: canonLeaderPort'
  paper_title: Port quotient-normalizer pseudocode contract
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 158
  source_line_end: 167
  main_or_appendix: APPENDIX
  normative_statement: The abstract untyped PortQuotient recursive function satisfies the displayed constructor equations; it does not prove typed admissibility, graph lookup, or candidate completeness.
  all_explicit_hypotheses:
  - '#2 C : TypedSlottedEGraphsPaper.ProfileRules.PortQuotientConfig.{u} Atom'
  - '#3 p : TypedSlottedEGraphsPaper.ProfileRules.QuotientPort.{u} Atom'
  direct_dependencies:
  - TSG-DEF-012
  - TSG-APP-003
  artifact_relevance: ABSTRACT_KERNEL_AND_ADAPTER_CONTRACT
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: e6a58d0ced539350244d256f9e6f3bd789d4a6230ad692d615762f46e9584ecd
  paper_statement_hash: 345c9159cffec1fe3b41493a958de2477b47a3078edf4913c12923f9aa1e54ad
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.StructuralLocalLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule001_orderedRulePipeline
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule001_orderedRulePipeline.{u} :\n  TypedSlottedEGraphsPaper.ProfileRules.phasePipeline =\n      [TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.parserCleanup,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.alphaNormalization,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.betaReduction,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.branchElimination,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.firstNNF,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.phaseLocalPrenex,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.guardEliminationAndNNF,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.siblingAndFlatNormalization,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.localSaturationAndRebuild] ∧\n    ∀ {Payload : Type u} (x : TypedSlottedEGraphsPaper.ProfileRules.PhaseScoped Payload),\n      (TypedSlottedEGraphsPaper.ProfileRules.normalizeWithinPhase x).temporalPhase = x.temporalPhase"
  statement_hash: d063fc2c3c7329a90b44b0eb183934d77f25e37ca4ffd5b0318db991e21e001c
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-001
  paper_kind: ALGORITHM_PRECONDITION
  paper_number: Appendix ordered rule pipeline
  paper_title: Phase-local canonical rewrite order
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 193
  source_line_end: 203
  main_or_appendix: APPENDIX
  normative_statement: The formal phase pipeline equals the displayed nine-stage list; independently, normalizeWithinPhase preserves the stored temporal phase of every phase-scoped payload.
  all_explicit_hypotheses:
  - no premise for the pipeline equality
  - an arbitrary PhaseScoped payload only for phase preservation
  direct_dependencies: []
  artifact_relevance: REPORTED_EXPERIMENT_CRITICAL_ADAPTER_SPEC
  census_disposition: RETAIN_IN_APPENDIX
  active_status: ACTIVE
  source_excerpt_sha256: dcac1937379ceeeb36ef663b71b668fe56a727378f5ffb24e899d8f403992551
  paper_statement_hash: 2b3d8904f1ef7896309a936fb66082a8b2f101ed1b98c38021e7302c6896851c
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule002_parserHeadNormalization
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule002_parserHeadNormalization\n  (h : TypedSlottedEGraphsPaper.ProfileRules.ParserHead) :\n  TypedSlottedEGraphsPaper.ProfileRules.canonicalMeaning (TypedSlottedEGraphsPaper.ProfileRules.normalizeParserHead h) =\n    TypedSlottedEGraphsPaper.ProfileRules.parserMeaning h"
  statement_hash: 077d03f82f91ddcb52599e0a4104065743baf1d457e91cf3a40ac07a1659e5db
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-002
  paper_kind: ALGORITHM_POSTCONDITION
  paper_number: parser alias table
  paper_title: Parser-head normalization
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 207
  source_line_end: 238
  main_or_appendix: APPENDIX
  normative_statement: For every value of the finite ParserHead datatype, normalizeParserHead preserves the separately enumerated canonical operation-meaning label.
  all_explicit_hypotheses:
  - 'h : ParserHead'
  direct_dependencies: []
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN_AS_ARTIFACT_BRIDGE_CONTRACT
  active_status: ACTIVE
  source_excerpt_sha256: 56a70b6b096d6712331bf63f7322a62d34e88cf45cd6b5213264c1fff47b1402
  paper_statement_hash: 598271e615db95bda0f6104c79e2cf87efc884ec34221646a5687f1de69f8625
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule003_parserStructuralCleanup
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule003_parserStructuralCleanup.{u} {α : Type u} (x : α) :\n  TypedSlottedEGraphsPaper.ProfileRules.cleanupMasg [TypedSlottedEGraphsPaper.ProfileRules.MasgItem.noop x] = [x] ∧\n    TypedSlottedEGraphsPaper.ProfileRules.cleanupMasg [TypedSlottedEGraphsPaper.ProfileRules.MasgItem.endMarker] = [] ∧\n      TypedSlottedEGraphsPaper.ProfileRules.cleanupMasg [TypedSlottedEGraphsPaper.ProfileRules.MasgItem.incomplete] = []"
  statement_hash: 7a673bfb41ceaca90de506a63d8d8e13a189addeabd086c7d3af1c1bf75bcde8
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-003
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: parser cleanup rules
  paper_title: NOOP/END structural cleanup
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 240
  source_line_end: 252
  main_or_appendix: APPENDIX
  normative_statement: For arbitrary payload x, cleanupMasg maps a singleton noop(x) to [x] and singleton endMarker and incomplete lists to the empty list.
  all_explicit_hypotheses:
  - an arbitrary payload type
  - x in that payload type
  direct_dependencies: []
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN_AS_ARTIFACT_BRIDGE_CONTRACT
  active_status: ACTIVE
  source_excerpt_sha256: d062f4588af12ef75180d9dfbe7c7a047f78931727376e769e2e97e9caf06cdd
  paper_statement_hash: 7bc564c08235223c3e9734b3fe6d2a2bd05f2a06972a44ad3d583c50c5807068
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule004_captureAvoidingLetBeta
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule004_captureAvoidingLetBeta {n : Nat}\n  (value : TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm n)\n  (body : TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm (n + 1)) :\n  TypedSlottedEGraphsPaper.ProfileRules.betaReduce (value.letE body) =\n      some (TypedSlottedEGraphsPaper.ProfileRules.substituteTop value body) ∧\n    TypedSlottedEGraphsPaper.ProfileRules.liftSubstitution\n        (fun i => Fin.cases value TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm.var i) 0 =\n      TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm.var 0"
  statement_hash: 8d315f4673ec52c7aa31fd96a1be34490b680305fad671dedfbf2c2d923f09f1
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - propext
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-004
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: beta-reduction rule
  paper_title: Capture-avoiding let beta reduction
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 254
  source_line_end: 263
  main_or_appendix: APPENDIX
  normative_statement: letE is substituteTop and the displayed lifted de Bruijn renaming fixes index zero.
  all_explicit_hypotheses:
  - well-typed let expression
  - capture-avoiding substitution
  direct_dependencies:
  - TSG-DEF-005
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: b7b10192da67583d99a0ed42296ad9688b126748ca79d8687b0e5b5e9648b2e0
  paper_statement_hash: ef073d8728f19ec8afa46f74002cb4438748ec1843d5caa072664e202e3a5070
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule005_branchConnectiveElimination
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule005_branchConnectiveElimination (a b c : Bool) :\n  TypedSlottedEGraphsPaper.ProfileRules.bimp a b =\n      TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot a) b ∧\n    TypedSlottedEGraphsPaper.ProfileRules.biff a b =\n        TypedSlottedEGraphsPaper.ProfileRules.band\n          (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot a) b)\n          (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot b) a) ∧\n      TypedSlottedEGraphsPaper.ProfileRules.bite c a b =\n          TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.band c a)\n            (TypedSlottedEGraphsPaper.ProfileRules.band (TypedSlottedEGraphsPaper.ProfileRules.bnot c) b) ∧\n        TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.bimp a b) =\n            TypedSlottedEGraphsPaper.ProfileRules.band a (TypedSlottedEGraphsPaper.ProfileRules.bnot b) ∧\n          TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.biff a b) =\n            TypedSlottedEGraphsPaper.ProfileRules.bor\n              (TypedSlottedEGraphsPaper.ProfileRules.band a (TypedSlottedEGraphsPaper.ProfileRules.bnot b))\n              (TypedSlottedEGraphsPaper.ProfileRules.band b (TypedSlottedEGraphsPaper.ProfileRules.bnot a))"
  statement_hash: 65219f15ab9fe168fdfc44b295a217a7ff872eda52f2a496ccd36bcb966b8512
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-005
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: branch-connective rules
  paper_title: Implication, biconditional, and Boolean conditional elimination
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 267
  source_line_end: 285
  main_or_appendix: APPENDIX
  normative_statement: The displayed Bool implication, biconditional, and conditional equations hold.
  all_explicit_hypotheses:
  - A, B, and C are formulas
  direct_dependencies: []
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 053646a94b730119ee09c9d6784a739d16406ce5607f85c156ce149a668ad0a8
  paper_statement_hash: 0949b08b6831e2eb33ff8231711bc9d493220f92af37a18cefc98b0c041c1569
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule006_booleanNegationNormalForm
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule006_booleanNegationNormalForm (a : Bool) (xs : List Bool) :\n  TypedSlottedEGraphsPaper.ProfileRules.bnot true = false ∧\n    TypedSlottedEGraphsPaper.ProfileRules.bnot false = true ∧\n      TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.bnot a) = a ∧\n        TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.allB xs) =\n            TypedSlottedEGraphsPaper.ProfileRules.anyB (List.map TypedSlottedEGraphsPaper.ProfileRules.bnot xs) ∧\n          TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.anyB xs) =\n            TypedSlottedEGraphsPaper.ProfileRules.allB (List.map TypedSlottedEGraphsPaper.ProfileRules.bnot xs)"
  statement_hash: 8f4dd2687c56dc503ae019ed6bbc085dae632cf348be384af2a7fe82401ed544
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-006
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: Boolean NNF rules
  paper_title: Boolean negation normal form
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 287
  source_line_end: 297
  main_or_appendix: APPENDIX
  normative_statement: The displayed Bool negation and De Morgan equations hold.
  all_explicit_hypotheses:
  - well-formed formulas
  direct_dependencies: []
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 35f39a3425361ac660b273179872ada76ed3ef579b104b6ded51b5b3f257a333
  paper_statement_hash: 95f20fdbb873a72b52ea3396839578ac227224a85124c7d28aabd2f264c5f4a6
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule007_involutiveAtomicNegationDuals
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule007_involutiveAtomicNegationDuals\n  (op dual : TypedSlottedEGraphsPaper.ProfileRules.AtomicOp)\n  (h : TypedSlottedEGraphsPaper.ProfileRules.atomicDual op = some dual) :\n  TypedSlottedEGraphsPaper.ProfileRules.atomicDual dual = some op ∧\n    TypedSlottedEGraphsPaper.ProfileRules.normalizeAtomicNegation op =\n      TypedSlottedEGraphsPaper.ProfileRules.AtomicNNF.atom dual"
  statement_hash: eb548d29bf9e580f81f4a1e4d7ddce16527a4646713aed7fedf080d49dc0bed9
  transitive_dependencies: []
  foundation_axioms:
  - propext
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-007
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: atomic-dual rules
  paper_title: Involutive atomic negation duals
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 299
  source_line_end: 313
  main_or_appendix: APPENDIX
  normative_statement: The declared ordinary atomic dual lookup is involutive where defined, and the normalizer returns the corresponding dual form.
  all_explicit_hypotheses:
  - same operands
  - operator belongs to declared dual table
  direct_dependencies: []
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 476bca30fa7a881584a41e8e84359dd3064ec191b1481ab53f2532c39ab1447c
  paper_statement_hash: 81bbe25d3cab5f9304d2ef876e5ae0152532f509580f2f6143d8d45a0fc47df6
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule008_temporalNegationDuals
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule008_temporalNegationDuals\n  (op dual : TypedSlottedEGraphsPaper.ProfileRules.TemporalOp)\n  (h : TypedSlottedEGraphsPaper.ProfileRules.temporalDual op = some dual) :\n  TypedSlottedEGraphsPaper.ProfileRules.temporalDual dual = some op ∧\n    TypedSlottedEGraphsPaper.ProfileRules.normalizeTemporalNegation op =\n      TypedSlottedEGraphsPaper.ProfileRules.TemporalNNF.dualized dual"
  statement_hash: 014960402835d7472cf193708e8d122e6aba8c17e685fce63b58ced29dd229ee
  transitive_dependencies: []
  foundation_axioms:
  - propext
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-008
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: temporal-dual rules
  paper_title: Temporal negation duals
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 317
  source_line_end: 341
  main_or_appendix: APPENDIX
  normative_statement: The declared temporal dual lookup and reverse lookup satisfy the displayed equations, and the temporal-negation normalizer returns the corresponding form.
  all_explicit_hypotheses:
  - '#1 op : TypedSlottedEGraphsPaper.ProfileRules.TemporalOp'
  - '#2 dual : TypedSlottedEGraphsPaper.ProfileRules.TemporalOp'
  - '#3 h : Eq.{1} (TypedSlottedEGraphsPaper.ProfileRules.temporalDual op) (Option.some.{0} dual)'
  direct_dependencies: []
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: ee4c8cac09035d1be1689a47d81794de8952d2a10d46549096ac9ca003c03bd6
  paper_statement_hash: aff07884a8ae0e15d103ec32437c3bd81e7db0dafdebc7415a43051947c67f45
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule009_quantifierNegation
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule009_quantifierNegation\n  (q : TypedSlottedEGraphsPaper.ProfileRules.Quantifier) (xs : List Bool) :\n  TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier q xs) =\n    TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier (TypedSlottedEGraphsPaper.ProfileRules.negateQuantifier q).fst\n      (TypedSlottedEGraphsPaper.ProfileRules.applyMatrixNegation\n        (TypedSlottedEGraphsPaper.ProfileRules.negateQuantifier q).snd xs)"
  statement_hash: 2ecf182b224a9a04a99513129a148b082b810e2940ddb4bcfa59d3cbe5d4ede6
  transitive_dependencies: []
  foundation_axioms:
  - propext
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-009
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: quantifier-negation rules
  paper_title: Quantifier negation
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 345
  source_line_end: 359
  main_or_appendix: APPENDIX
  normative_statement: The finite Boolean-list quantifier-negation equations hold for the defined quantifier evaluator.
  all_explicit_hypotheses:
  - well-typed quantifier and domain
  direct_dependencies: []
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: aff7f94df3ce20a20e5e5cf150cf5048f0a423eb508ec27f96c7116c599d7fa7
  paper_statement_hash: 73122a205e00d6c586bd0cbc8cb7ddf7549c1aa1fba0c1533c9821c78560e4dc
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule010_emptyAdmissibleBindings
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule010_emptyAdmissibleBindings :\n  TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.all [] = true ∧\n    TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.some [] =\n        false ∧\n      TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.no [] =\n          true ∧\n        TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.one [] =\n            false ∧\n          TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.lone\n                [] =\n              true ∧\n            TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notOne\n                  [] =\n                true ∧\n              TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier\n                  TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notLone [] =\n                false"
  statement_hash: 638504b734803b8cf6639e76c9e3fc15bbfd6cfb8dd8dfec4826cc19c113e36e
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-010
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: empty-binding-domain rules
  paper_title: Quantifiers over no admissible bindings
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 361
  source_line_end: 377
  main_or_appendix: APPENDIX
  normative_statement: The displayed finite Boolean-list equations for quantifiers on no admissible bindings hold; an empty relation alone is not the premise.
  all_explicit_hypotheses: []
  direct_dependencies: []
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 72212ff4f418a647c54ab13270f9330d24d36378238ea9b0fc03bef9f1343b1a
  paper_statement_hash: 2cac19e69f7fb47c09f15d5854a34b6bd607155cf8c269fede4367fb54964207
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule011_constantBodyQuantifiers
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule011_constantBodyQuantifiers (n : Nat) :\n  TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.all\n        (List.replicate n true) =\n      true ∧\n    TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.some\n          (List.replicate n false) =\n        false ∧\n      TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.no\n            (List.replicate n false) =\n          true ∧\n        TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.one\n              (List.replicate n false) =\n            false ∧\n          TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.lone\n                (List.replicate n false) =\n              true ∧\n            TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notOne\n                  (List.replicate n false) =\n                true ∧\n              TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier\n                  TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notLone (List.replicate n false) =\n                false"
  statement_hash: 3d00ffb82c1a49d43cd3c2ce065d8baa87629e803a3b67b6113a985abdf08da4
  transitive_dependencies: []
  foundation_axioms:
  - propext
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-011
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: constant-body quantifier rules
  paper_title: Carrier-independent constant-body simplification
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 379
  source_line_end: 394
  main_or_appendix: APPENDIX
  normative_statement: The displayed constant-body finite Boolean-list quantifier equations hold.
  all_explicit_hypotheses:
  - well-typed quantifier
  direct_dependencies: []
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 4ca9258e46512e70de1fc266483db790fcafa7d42ebc5e5b694d2ede291198a5
  paper_statement_hash: eeaa0f1e33ceb3c77d3d9dc217d097df9b8a072c561ea9f41616044d3cade01f
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule012_phaseLocalPrenexAndDomainGuarding
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule012_phaseLocalPrenexAndDomainGuarding.{u} {α : Type u} (carrier : List α)\n  (domain matrix : α → Bool) (r : Bool) (b : TypedSlottedEGraphsPaper.ProfileRules.BindingTuple α) :\n  TypedSlottedEGraphsPaper.ProfileRules.band (TypedSlottedEGraphsPaper.ProfileRules.anyB (List.map matrix carrier)) r =\n      TypedSlottedEGraphsPaper.ProfileRules.anyB\n        (List.map (fun x => TypedSlottedEGraphsPaper.ProfileRules.band (matrix x) r) carrier) ∧\n    TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.allB (List.map matrix carrier)) r =\n        TypedSlottedEGraphsPaper.ProfileRules.allB\n          (List.map (fun x => TypedSlottedEGraphsPaper.ProfileRules.bor (matrix x) r) carrier) ∧\n      TypedSlottedEGraphsPaper.ProfileRules.anyB\n            (List.map matrix (TypedSlottedEGraphsPaper.ProfileRules.filterB domain carrier)) =\n          TypedSlottedEGraphsPaper.ProfileRules.anyB\n            (List.map (fun x => TypedSlottedEGraphsPaper.ProfileRules.band (domain x) (matrix x)) carrier) ∧\n        TypedSlottedEGraphsPaper.ProfileRules.allB\n              (List.map matrix (TypedSlottedEGraphsPaper.ProfileRules.filterB domain carrier)) =\n            TypedSlottedEGraphsPaper.ProfileRules.allB\n              (List.map\n                (fun x =>\n                  TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot (domain x))\n                    (matrix x))\n                carrier) ∧\n          (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard carrier b).quantifier = b.quantifier ∧\n            (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard carrier b).lowerMultiplicity = b.lowerMultiplicity ∧\n              (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard carrier b).upperMultiplicity =\n                  b.upperMultiplicity ∧\n                (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard carrier b).disjointnessClass =\n                    b.disjointnessClass ∧\n                  (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard carrier b).temporalPhase = b.temporalPhase"
  statement_hash: c657e0cb0168088c4f275371ab59305cee3539f628fd019060021f71a767d8b6
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - propext
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-012
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: prenex movement and domain guarding
  paper_title: Phase-local prenex laws
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 396
  source_line_end: 411
  main_or_appendix: APPENDIX
  normative_statement: The four displayed Boolean-list prenex equations hold, and lowerDomainGuard records the stated metadata only.
  all_explicit_hypotheses:
  - '#2 carrier : List.{u} α'
  - '#3 domain : α → Bool'
  - '#4 matrix : α → Bool'
  - '#5 r : Bool'
  - '#6 b : TypedSlottedEGraphsPaper.ProfileRules.BindingTuple.{u} α'
  direct_dependencies:
  - TSG-DEF-005
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 45db8709355bb22c7abd306822027a5c963a8cfabb9752b0d6e70831d0e90e35
  paper_statement_hash: 160a291c5cf0e2992316dae20df628af1c22d176f503031c03c114e6be6943f3
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule013_descriptorCertifiedBlockPermutation
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule013_descriptorCertifiedBlockPermutation.{u} {n : Nat}\n  (β : TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n)\n  (π : TypedSlottedEGraphsPaper.ProfileRules.DescriptorAutomorphism β) {α : Type u} (environment : Fin n → α)\n  (i : Fin n) : π.val ∈ β.automorphisms ∧ environment (π.val.invFun (π.val.toFun i)) = environment i"
  statement_hash: 72ebc7de451961dfb985d6810a046d18ac04cb011f97c6ae607ae0e78ec90f7f
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-FND-006
  - TSG-FND-011
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-013
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: binder-block permutation rule
  paper_title: Descriptor-certified declaration permutation
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 413
  source_line_end: 423
  main_or_appendix: APPENDIX
  normative_statement: A descriptor permutation is accepted only by membership in its admitted list and acts by the recorded inverse/forward environment coordinate equations.
  all_explicit_hypotheses:
  - '#2 β : TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n'
  - '#3 π : TypedSlottedEGraphsPaper.ProfileRules.DescriptorAutomorphism β'
  - '#5 environment : Fin n → α'
  - '#6 i : Fin n'
  direct_dependencies:
  - TSG-FND-006
  - TSG-FND-011
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 27b460e56fc1c7f9d89305be898dea7770da062dffd3c3fe09234119f91baceb
  paper_statement_hash: c764c8c0b5ff3074a75aeb08c6e48645e4094a8916968112ca2fa4d27b41e294
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.StructuralLocalLaws
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.StructuralLocalLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary\n  (profile : TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile) :\n  TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n        TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.boolAnd =\n      { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := true,\n        siblingIdempotent := true, recursivelyFlat := true } ∧\n    TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n          TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.boolOr =\n        { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := true,\n          siblingIdempotent := true, recursivelyFlat := true } ∧\n      TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n            TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalUnion =\n          { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := true,\n            siblingIdempotent := true, recursivelyFlat := true } ∧\n        TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n              TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalIntersection =\n            { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := true,\n              siblingIdempotent := true, recursivelyFlat := true } ∧\n          TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalJoin =\n              { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryPositional,\n                siblingCommutative := false, siblingIdempotent := false, recursivelyFlat := false } ∧\n            TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                  TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalProduct =\n                { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryPositional,\n                  siblingCommutative := false, siblingIdempotent := false, recursivelyFlat := false } ∧\n              TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                    TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.equality =\n                  { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryCommutative,\n                    siblingCommutative := true, siblingIdempotent := false, recursivelyFlat := false } ∧\n                TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                      TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.inequality =\n                    { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryCommutative,\n                      siblingCommutative := true, siblingIdempotent := false, recursivelyFlat := false } ∧\n                  TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                        TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.biconditional =\n                      { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryCommutative,\n                        siblingCommutative := true, siblingIdempotent := false, recursivelyFlat := false } ∧\n                    (∀ (arity : Nat),\n                        TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                            (TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.disjoint arity) =\n                          { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.nonflatBag,\n                            siblingCommutative := true, siblingIdempotent := false, recursivelyFlat := false }) ∧\n                      (∀ (callee arity : Nat),\n                          TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                              (TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.call callee arity) =\n                            { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.positional arity,\n                              siblingCommutative := false, siblingIdempotent := false, recursivelyFlat := false }) ∧\n                        ∀ (arity : Nat),\n                          TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                              (TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.totalOrder arity) =\n                            { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.positional arity,\n                              siblingCommutative := false, siblingIdempotent := false, recursivelyFlat := false }"
  statement_hash: 11e03531e3a80add5ccdc2e660a794b01c70129cc78a6b576a4de5e066a57a72
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-FND-008
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-014
  paper_kind: ALGORITHM_PRECONDITION
  paper_number: operator-law table
  paper_title: Complete repaired Alloy operator-law boundary
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 427
  source_line_end: 461
  main_or_appendix: APPENDIX
  normative_statement: The exact noninteger operator-profile lookup rows are those displayed; policy flags are data and heterogeneous join/product chains are not licensed for homogeneous flattening.
  all_explicit_hypotheses:
  - selected source semantic profile
  - exact operator and type instantiation
  direct_dependencies:
  - TSG-FND-007
  - TSG-FND-008
  artifact_relevance: THEOREM_AND_EXPERIMENT_CRITICAL_ADAPTER_SPEC
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: dc4f3c0d4b263603af5771673ecae098d052a3b930c6be3e9188bb3194c73fc0
  paper_statement_hash: 92aa245245daae4053927f97c664eacad0c4ad2c9975ad79ab4b0513ac9e4930
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule015_modularIntegerACProfile
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule015_modularIntegerACProfile (width : Nat) (a b c : Fin (2 ^ width)) :\n  a + b + c = a + (b + c) ∧\n    a + b = b + a ∧\n      a * b * c = a * (b * c) ∧\n        a * b = b * a ∧\n          (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw\n                  TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.modularBounded\n                  TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerAddition).recursivelyFlat =\n              true ∧\n            (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw\n                    TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.modularBounded\n                    TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerMultiplication).recursivelyFlat =\n                true ∧\n              (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw\n                      TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.overflowForbidding\n                      TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerAddition).recursivelyFlat =\n                  false ∧\n                (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw\n                      TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.overflowForbidding\n                      TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerMultiplication).recursivelyFlat =\n                  false"
  statement_hash: 754fd742cfb9e7ac1170d7258314a6205ebb1ccf1db9b8a1783af1a2d72dae5e
  transitive_dependencies: []
  foundation_axioms:
  - propext
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-015
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: modular integer AC profile
  paper_title: Profile-dependent integer associativity and commutativity
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 463
  source_line_end: 466
  main_or_appendix: APPENDIX
  normative_statement: For Fin(2^width), addition and multiplication are associative and commutative; the modular profile marks both operators recursively flat, while the overflow-forbidding profile clears both flags.
  all_explicit_hypotheses:
  - 'width : Nat'
  - 'a b c : Fin (2^width)'
  direct_dependencies: []
  artifact_relevance: THEOREM_AND_EXPERIMENT_CRITICAL_PROFILE_BINDING
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 90c6d16f3a2402c84c626902c98414fe825b6f1cd45b83d0cb33de5aca216633
  paper_statement_hash: 48549c0592da76c95ceee58bcbd9ff86d681a5d977c9bcf2a85df379ed8e8362
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgCe003_overflowReassociationCounterexample
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgCe003_overflowReassociationCounterexample :\n  TypedSlottedEGraphsPaper.ProfileRules.checkedAdd4 7 1 = none ∧\n    TypedSlottedEGraphsPaper.ProfileRules.checkedAdd4 1 (-1) = some 0 ∧\n      TypedSlottedEGraphsPaper.ProfileRules.checkedAssocLeft4 7 1 (-1) = none ∧\n        TypedSlottedEGraphsPaper.ProfileRules.checkedAssocRight4 7 1 (-1) = some 7"
  statement_hash: ec58334c99d6e76ef6ac8ddad7256fe93638214d85a4e0263ab2cce7a884ed8e
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-CE-003
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: overflow counterexample
  paper_title: Reassociation under overflow-forbidding semantics
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 467
  source_line_end: 471
  main_or_appendix: APPENDIX
  normative_statement: With signed 4-bit overflow-forbidding arithmetic, (7+1)+(-1) and 7+(1+(-1)) differ in whether an intermediate operation overflows.
  all_explicit_hypotheses:
  - signed 4-bit integers
  - overflow is forbidden and observable
  direct_dependencies: []
  artifact_relevance: PROFILE_SCOPE_JUSTIFICATION
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 6def989636262671f94ff23061f8334cde9e405bbbd1251bd7585bd13ccd97f8
  paper_statement_hash: aff348af2a3b3e224bbb6b62c6c6a685c785c19a2848af502436b59e8e5cdf5f
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule016_booleanLocalSaturation
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule016_booleanLocalSaturation (a : Bool) (xs : List Bool) :\n  TypedSlottedEGraphsPaper.ProfileRules.band a a = a ∧\n    TypedSlottedEGraphsPaper.ProfileRules.bor a a = a ∧\n      TypedSlottedEGraphsPaper.ProfileRules.band a true = a ∧\n        TypedSlottedEGraphsPaper.ProfileRules.bor a false = a ∧\n          TypedSlottedEGraphsPaper.ProfileRules.band a false = false ∧\n            TypedSlottedEGraphsPaper.ProfileRules.bor a true = true ∧\n              TypedSlottedEGraphsPaper.ProfileRules.band a (TypedSlottedEGraphsPaper.ProfileRules.bnot a) = false ∧\n                TypedSlottedEGraphsPaper.ProfileRules.bor a (TypedSlottedEGraphsPaper.ProfileRules.bnot a) = true ∧\n                  TypedSlottedEGraphsPaper.ProfileRules.storedPortArity\n                        (TypedSlottedEGraphsPaper.ProfileRules.packNonemptyOrConstant true xs) ≠\n                      some 0 ∧\n                    TypedSlottedEGraphsPaper.ProfileRules.storedPortArity\n                        (TypedSlottedEGraphsPaper.ProfileRules.packNonemptyOrConstant false xs) ≠\n                      some 0"
  statement_hash: 8bd59693c6c7dee869677d57a0b023bb31e3bce0aaef123c89eaaaacaf7d35d0
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-FND-008
  - TSG-RULE-014
  foundation_axioms:
  - propext
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-016
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: Boolean local saturation rules
  paper_title: Boolean identities, annihilators, complements, and nonempty Set+ contract
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 482
  source_line_end: 495
  main_or_appendix: APPENDIX
  normative_statement: The eight displayed Bool equations hold, and the smart Set+ result has nonzero arity.
  all_explicit_hypotheses:
  - well-typed Boolean terms
  - normalization preserves Set+ nonemptiness
  direct_dependencies:
  - TSG-RULE-014
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 3a8f8f27b93a1704bfb7cda1cd5c298d68b148c231a5fcdb1f7d1df5e2826c7f
  paper_statement_hash: 886c8a07a1b3302c404b56f61c6d447d2857fc5e35804c4c4a42206493075cee
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense
  - TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule017_atomicComplementSaturation
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule017_atomicComplementSaturation.{u} {Atom : Type u}\n  (valuation : Atom → Bool) (l : TypedSlottedEGraphsPaper.ProfileRules.AtomicLiteral Atom) :\n  TypedSlottedEGraphsPaper.ProfileRules.band (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral valuation l)\n        (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral valuation\n          (TypedSlottedEGraphsPaper.ProfileRules.complementLiteral l)) =\n      false ∧\n    TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral valuation l)\n        (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral valuation\n          (TypedSlottedEGraphsPaper.ProfileRules.complementLiteral l)) =\n      true"
  statement_hash: 2d8819fef30f98f68d698952edc70569c66d23eded26e1d7232196e1d74c6493
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-FND-008
  - TSG-RULE-007
  - TSG-RULE-014
  - TSG-RULE-016
  foundation_axioms:
  - propext
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-017
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: atomic complement saturation
  paper_title: Complement detection through normalized atomic duals
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 497
  source_line_end: 507
  main_or_appendix: APPENDIX
  normative_statement: Complement detection is limited to the defined literal/polarity atomic dual relation.
  all_explicit_hypotheses:
  - '#2 valuation : Atom → Bool'
  - '#3 l : TypedSlottedEGraphsPaper.ProfileRules.AtomicLiteral.{u} Atom'
  direct_dependencies:
  - TSG-RULE-007
  - TSG-RULE-016
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 9b46977a1ac1811da1fa4d65297fe8fe694ebf42177cf102d87a96a4c4a25931
  paper_statement_hash: d3d5c1e53c919fe8e5443f99c332cb56dfe4328fc170dc43635aed7b56a19a45
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ProfileRules.tsgRule007_involutiveAtomicNegationDuals
  - TypedSlottedEGraphsPaper.ProfileRules.tsgRule016_booleanLocalSaturation
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense
  - TypedSlottedEGraphsPaper.ProfileRules.tsgRule007_involutiveAtomicNegationDuals
  - TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary
  - TypedSlottedEGraphsPaper.ProfileRules.tsgRule016_booleanLocalSaturation
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule018_relationalLocalSaturation
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule018_relationalLocalSaturation.{u} {α : Type u}\n  (x r : TypedSlottedEGraphsPaper.ProfileRules.RelSet α) (hx : ∃ a, x a) :\n  ¬TypedSlottedEGraphsPaper.ProfileRules.relSubset x TypedSlottedEGraphsPaper.ProfileRules.relEmpty ∧\n    TypedSlottedEGraphsPaper.ProfileRules.relSubset x TypedSlottedEGraphsPaper.ProfileRules.relUniv ∧\n      (∀ (a : α),\n          TypedSlottedEGraphsPaper.ProfileRules.relUnion r TypedSlottedEGraphsPaper.ProfileRules.relEmpty a ↔ r a) ∧\n        (∀ (a : α),\n            TypedSlottedEGraphsPaper.ProfileRules.relInter r TypedSlottedEGraphsPaper.ProfileRules.relEmpty a ↔\n              TypedSlottedEGraphsPaper.ProfileRules.relEmpty a) ∧\n          (∀ (a : α), TypedSlottedEGraphsPaper.ProfileRules.relUnion r r a ↔ r a) ∧\n            (∀ (a : α), TypedSlottedEGraphsPaper.ProfileRules.relInter r r a ↔ r a) ∧\n              TypedSlottedEGraphsPaper.ProfileRules.relSubset TypedSlottedEGraphsPaper.ProfileRules.relEmpty\n                TypedSlottedEGraphsPaper.ProfileRules.relEmpty"
  statement_hash: b8494af5768f919a7edfbcd75e42ec23b532ecea68489620b55acb7924bbe52f
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-FND-008
  - TSG-RULE-014
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-018
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: relational local saturation rules
  paper_title: Relational constants and idempotence
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 509
  source_line_end: 523
  main_or_appendix: APPENDIX
  normative_statement: The displayed pointwise predicate-relation equations hold.
  all_explicit_hypotheses:
  - well-typed unary relational x
  - proved nonempty multiplicity for x in none
  direct_dependencies:
  - TSG-RULE-014
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: c8e101434516b08f6b5d33c5b8a46c941f96a31d36effeabcc380ebd5bb5db26
  paper_statement_hash: 5580c9d80ca849c93dc431e868c8ea46f01a64d6975e38e2ee38bee8fa75c279
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense
  - TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgRule019_implicationLocalSaturation
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgRule019_implicationLocalSaturation (a b : Bool) :\n  TypedSlottedEGraphsPaper.ProfileRules.bimp false a = true ∧\n    TypedSlottedEGraphsPaper.ProfileRules.bimp true a = a ∧\n      TypedSlottedEGraphsPaper.ProfileRules.bimp a true = true ∧\n        TypedSlottedEGraphsPaper.ProfileRules.bimp a false = TypedSlottedEGraphsPaper.ProfileRules.bnot a ∧\n          TypedSlottedEGraphsPaper.ProfileRules.bimp a b =\n            TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot a) b"
  statement_hash: 3b1d6cc0222ce5a01e8908848d6b4365a99ad62e6ca66324c68efff759d7050a
  transitive_dependencies:
  - TSG-RULE-005
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-RULE-019
  paper_kind: EQUIVALENCE_OR_RELATION
  paper_number: implication local saturation rules
  paper_title: Implication identities
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 525
  source_line_end: 534
  main_or_appendix: APPENDIX
  normative_statement: The displayed Bool implication equations hold.
  all_explicit_hypotheses:
  - well-typed Boolean formulas
  direct_dependencies:
  - TSG-RULE-005
  artifact_relevance: ADAPTER_REFINEMENT_CLAIM
  census_disposition: RETAIN
  active_status: ACTIVE
  source_excerpt_sha256: 47073aa71fee51b687a5e155552f565ea00bf1a6937d67beb355463d6a5552eb
  paper_statement_hash: 6ea926e52fb74e3f6128b857c10744326ce68aa20adb03fc1e5bb011eca1414b
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ProfileRules.tsgRule005_branchConnectiveElimination
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ProfileRules.tsgRule005_branchConnectiveElimination
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: null
  lean_file: null
  lean_pretty_printed_type: null
  statement_hash: null
  transitive_dependencies:
  - TSG-ALG-002
  - TSG-ALG-003
  - TSG-ALG-004
  - TSG-COR-003
  - TSG-COR-004
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-DEF-021
  - TSG-DEF-023
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-003
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-LEM-009
  - TSG-LEM-011
  - TSG-PROP-001
  foundation_axioms: []
  proof_status: NOT_APPLICABLE
  correspondence_status: NOT_ACTIVE
  formal_id: TSG-INV-009
  paper_kind: ALGORITHM_PRECONDITION
  paper_number: Certificate checklist
  paper_title: Minimum theorem-claiming implementation evidence
  source_file: null
  source_line_start: null
  source_line_end: null
  main_or_appendix: null
  normative_statement: Any implementation claiming the main theorem must retain or reconstruct checked signature/block certificates, EC for each live record, PC for every parent link, SC for every symmetry, certified slot restriction, and child/endpoint certificates for every accepted collision.
  all_explicit_hypotheses:
  - implementation claims to satisfy TSG-THM-001
  direct_dependencies:
  - TSG-DEF-021
  - TSG-DEF-023
  artifact_relevance: THEOREM_CRITICAL_ARTIFACT_BRIDGE
  active_status: OMITTED_HISTORY
  omission_rationale: The prior claim is not asserted in the frozen active compressed source graph.
  census_disposition: RETIRED_FROM_ACTIVE_COMPRESSED_SOURCE_GRAPH
  historical_source:
    source_file: appendixC_vmcai_stage1.tex
    source_line_start: null
    source_line_end: null
    main_or_appendix: APPENDIX
  source_excerpt_sha256: null
  paper_statement_hash: 9a72dc2e1cb5c18f62767bef513426c8b02b09cfe32a74c27bf0e9020dcc2d41
  lean_file_sha256: null
  mapping_status: NOT_ACTIVE
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.LocalCertifiedTrace
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.LocalCertifiedTrace
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract
  - TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
- all_implicit_typeclass_or_decidability_hypotheses:
  - '[inst : Std.LinearOrderPackage.{u_1} α]'
  lean_declaration: TypedSlottedEGraphsPaper.ProfileRules.tsgScope001_zeroCanonicalDistanceBoundary
  lean_file: formal/TypedSlottedEGraphsPaper/ProfileRules.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ProfileRules.tsgScope001_zeroCanonicalDistanceBoundary.{u} {α : Type u}\n  [Std.LinearOrderPackage α] (decEq : DecidableEq α) (P : TypedSlottedEGraphsPaper.FiniteNormalization.Presentation α)\n  (x y : α) : TypedSlottedEGraphsPaper.ProfileRules.canonicalDistance decEq P x y = 0 ↔ P.relation x y"
  statement_hash: 56321c485c735db4fa5e7ac41622aa0e3895ed46e38283fd0bc386a8c71d26bd
  transitive_dependencies: []
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-SCOPE-001
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: canonical theory boundary
  paper_title: Scope of zero canonical distance
  source_file: appendixC_vmcai_stage1.tex
  source_line_start: 538
  source_line_end: 549
  main_or_appendix: APPENDIX
  normative_statement: For any finite normalization Presentation with a linear order and supplied decidable equality, the defined discrete canonical distance is zero exactly when the presentation relation holds.  No parser, Java, Alloy, or dataset-distance identification is assumed or concluded.
  all_explicit_hypotheses:
  - Std.LinearOrderPackage on the carrier
  - 'decEq : DecidableEq carrier'
  - 'P : finite normalization Presentation'
  - x and y in the carrier
  direct_dependencies: []
  artifact_relevance: ARTIFACT_REFINEMENT_AND_EXPERIMENTAL_INTERPRETATION
  census_disposition: RETAIN_WITH_EXPLICIT_UNCLOSED_ARTIFACT_BOUNDARY
  active_status: ACTIVE
  source_excerpt_sha256: c42754a2251ec5728f52b68f74db0e5aab2c2494bd256dbf435b3a3a359f4a4f
  paper_statement_hash: 989520f48cfbe3c753205101eacd2e1ee5310b9bbb8c2426b16750d147f4f8e8
  lean_file_sha256: 597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACProductClassCount
  lean_file: formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACProductClassCount (n : Nat) :\n  Nonempty\n    (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding (TypedSlottedEGraphsPaper.ACClosureCounts.ACProductClass n)\n      (2 ^ n - 1))"
  statement_hash: 9c4e8409e2a35888c8787cfbe6361affde0eec0d0247f291a554d7dcb636b5de
  transitive_dependencies: []
  foundation_axioms:
  - propext
  - Classical.choice
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-001
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Lemma 1 child: class count'
  paper_title: Exact nonempty product-class count
  source_file: foundations_compressed.tex
  source_line_start: 14
  source_line_end: 22
  main_or_appendix: MAIN
  normative_statement: The free binary AC closure on n distinct generators has exactly 2^n-1 nonempty product classes.
  all_explicit_hypotheses:
  - '#1 n : Nat'
  direct_dependencies: []
  artifact_relevance: NONE
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 1ea06ade43f5022275f80cee80a7f602c61e801102b63736f910bfb48ffad25a
  paper_statement_hash: 85fad826dcc2962159e713f4dfe5348325833d0d067cd83451fc61a42f5cc9c4
  lean_file_sha256: 315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount
  lean_file: formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount (n : Nat) :\n  Nonempty\n    (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding\n      (TypedSlottedEGraphsPaper.ACClosureCounts.ACBinaryOperatorNode n) (3 ^ n + 1 - 2 ^ (n + 1)))"
  statement_hash: bc5261b762c016d70bc4ab4ca6fea4bb36cc05e7eddd4b8e453be816ba1bbc53
  transitive_dependencies: []
  foundation_axioms:
  - propext
  - Classical.choice
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-002
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Lemma 1 child: node count'
  paper_title: Exact binary product-node count
  source_file: foundations_compressed.tex
  source_line_start: 15
  source_line_end: 22
  main_or_appendix: MAIN
  normative_statement: For every natural n, the displayed finite binary-operator-node type has a constructive coding of size 3^n+1-2^(n+1).
  all_explicit_hypotheses:
  - 'n : Nat'
  direct_dependencies: []
  artifact_relevance: NONE
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 0cf5212b1e1a5726c5e5a58b361960686a7e522ee60615a895d12833ab52f13a
  paper_statement_hash: cd5f33a63766d30121a634b7153bd620ae39915e8ecd718c6b37345441299d67
  lean_file_sha256: 315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf
  mapping_status: EXACT_PROOF
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.TypedSlotEmbedding.id
  lean_file: formal/TypedSlottedEGraphsPaper/Core.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id.{u, v} {Ty : Type u} (S : TypedSlottedEGraphsPaper.TypedSlotContext Ty) :\n  TypedSlottedEGraphsPaper.TypedSlotEmbedding S S"
  statement_hash: bd7a9ba9b49f40d959301af40fae28c9cd1f40c8716421dca519489188d7cbaf
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-003
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Proposition 1 child: identity'
  paper_title: Typed embedding identity
  source_file: foundations_compressed.tex
  source_line_start: 78
  source_line_end: 84
  main_or_appendix: MAIN
  normative_statement: The identity map on a finite typed context is a typed embedding.
  all_explicit_hypotheses:
  - S finite typed context
  direct_dependencies:
  - TSG-DEF-002
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 9b478f30f402087c8aa1f1280fa5d0ad64eec8b691b6c589fd1350c0433d184d
  paper_statement_hash: c990e5a0de1d482464334c254391dffa6066ca5acbdfab351d0b05c69632f1d3
  lean_file_sha256: 9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp
  lean_file: formal/TypedSlottedEGraphsPaper/Core.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} {Ty : Type u}\n  {R S T : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (e : TypedSlottedEGraphsPaper.TypedSlotEmbedding S T)\n  (m : TypedSlottedEGraphsPaper.TypedSlotEmbedding R S) : TypedSlottedEGraphsPaper.TypedSlotEmbedding R T"
  statement_hash: 5bb04eaa2d004042c976ea95b4f5d1fcf2e97404f959708a227a6a689663f3a0
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-004
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Proposition 1 child: composition'
  paper_title: Typed embedding composition
  source_file: foundations_compressed.tex
  source_line_start: 79
  source_line_end: 84
  main_or_appendix: MAIN
  normative_statement: Composition of composable typed embeddings is a typed embedding.
  all_explicit_hypotheses:
  - m in TEmb(S,T)
  - e in TEmb(T,T')
  direct_dependencies:
  - TSG-DEF-002
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 0f9e075286ec453969a1702010189bbf47f028529500eff08d5c8c61c471f4b4
  paper_statement_hash: 36ee61ab64950a5e9d1c96fdb4e8721914740c317e4ed8c44c29aa017fde0f89
  lean_file_sha256: 9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.TypedSlotRenaming.symm
  lean_file: formal/TypedSlottedEGraphsPaper/Core.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm.{u, v} {Ty : Type u}\n  {S T : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (ρ : TypedSlottedEGraphsPaper.TypedSlotRenaming S T) :\n  TypedSlottedEGraphsPaper.TypedSlotRenaming T S"
  statement_hash: 52a0f22561b00fc4181ab9f73f3dfe450086a9a272e09ab7270ceb89719a5db0
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-005
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Proposition 1 child: inverse'
  paper_title: Typed renaming inverse
  source_file: foundations_compressed.tex
  source_line_start: 86
  source_line_end: 88
  main_or_appendix: MAIN
  normative_statement: The inverse of a typed renaming is a typed renaming with reversed endpoints.
  all_explicit_hypotheses:
  - rho in TRen(S,T)
  direct_dependencies:
  - TSG-DEF-002
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: c3f687c3b43939743e787c93edf3ca298bd36d20614c73cd2ee225d98bfa76a1
  paper_statement_hash: 8095d0c4d2bc2ea3a4064cbe06b67147465ab320509ee9ae9e05bf71f4ada595
  lean_file_sha256: 9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ConcretePort.act
  lean_file: formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ConcretePort.act.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x} {ClassId : Type w}\n  {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {bound : List Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target)\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor} :\n  TypedSlottedEGraphsPaper.ConcretePort signature source bound schema →\n    TypedSlottedEGraphsPaper.ConcretePort signature target bound schema"
  statement_hash: bce8ad4b647c9fc16ee7b09b2b03df7fc457b5a03c1bb54c18a79d5e4379f2ae
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-006
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Lemma 2 child: port typing'
  paper_title: Embedding action preserves port typing
  source_file: foundations_compressed.tex
  source_line_start: 192
  source_line_end: 200
  main_or_appendix: MAIN
  normative_statement: Embedding action sends a port in Port_Gamma(kappa) to Port_Gamma'(kappa).
  all_explicit_hypotheses:
  - q in Port_Gamma(kappa)
  - e in TEmb(Gamma,Gamma')
  direct_dependencies:
  - TSG-DEF-005
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 28d9c3695228e94208374bb778d3b007cfbe351a2217d013f3eb50e3fd387ce7
  paper_statement_hash: fe3f6858714bf4898f3a9b42c99a20f860fd381490f131b3eb4bc77964736bd2
  lean_file_sha256: b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act
  lean_file: formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target) {output : Ty} :\n  TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source output →\n    TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature target output"
  statement_hash: a14fe7cfb0f595cdb1f4ee9f350ce24cbc009dd0d8362548792522bcf7a271ca
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-007
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Lemma 2 child: node typing'
  paper_title: Embedding action preserves node typing
  source_file: foundations_compressed.tex
  source_line_start: 193
  source_line_end: 200
  main_or_appendix: MAIN
  normative_statement: Embedding action sends a node in Node_Gamma(tau) to Node_Gamma'(tau).
  all_explicit_hypotheses:
  - n in Node_Gamma(tau)
  - e in TEmb(Gamma,Gamma')
  direct_dependencies:
  - TSG-DEF-005
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: ae648503e4992b50d879b607c66e006e9e30f9cdd91e3c1b48845955d486c1e9
  paper_statement_hash: e456265eee575f3006df4f112f3b7ba4631e25d795b93d7627f385f12eb8daa4
  lean_file_sha256: b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.embeddedNodeOutputTypeUnchanged
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.AtomicLedger.embeddedNodeOutputTypeUnchanged.{u, v, w, x, y} {Ty : Type u}\n  {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target) {output : Ty}\n  (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source output) :\n  (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act embedding node).output = node.output"
  statement_hash: 0d403b39907b5badbb3719d1364fcdd6f9673fb1977278e8f7bd34491f1a116b
  transitive_dependencies:
  - TSG-ATOM-007
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-008
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Lemma 2 child: output'
  paper_title: Embedding action preserves output type
  source_file: foundations_compressed.tex
  source_line_start: 201
  source_line_end: 202
  main_or_appendix: MAIN
  normative_statement: The output type of an embedded node equals the original node's output type.
  all_explicit_hypotheses:
  - hypotheses of TSG-LEM-002
  direct_dependencies:
  - TSG-ATOM-007
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 65d6f93b54059f5f73def2b68f58db9dead6313b264563bfb437c8bec5154693
  paper_statement_hash: 66e0b7b85dae0ff992382f9f6b4320608035a7ae6f42a55913f97babe529e65b
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.concretePortSupportImageEquality
  lean_file: formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.concretePortSupportImageEquality.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target)\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  (port : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema) :\n  (TypedSlottedEGraphsPaper.ConcretePort.act embedding port).Supports =\n    TypedSlottedEGraphsPaper.slotSupportImage embedding (TypedSlottedEGraphsPaper.ConcretePort.Supports port)"
  statement_hash: d32403a25c14a2d641cf284c9be7a04b605064406e1b2afd51535f3dddbebbf1
  transitive_dependencies:
  - TSG-ATOM-006
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-009
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Corollary 1 child: ports'
  paper_title: Port support equivariance
  source_file: foundations_compressed.tex
  source_line_start: 209
  source_line_end: 213
  main_or_appendix: MAIN
  normative_statement: slots(e dot q) equals e applied to slots(q).
  all_explicit_hypotheses:
  - q well typed
  - e typed embedding
  direct_dependencies:
  - TSG-ATOM-006
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: fa246582914cacfb589692db751026c7d58c2b446d12e76bd1a13434d3656444
  paper_statement_hash: 2020b491f3107f2dcc91a0624e2b0960053b457a4a49d5c2b1e3905aad3a7850
  lean_file_sha256: b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ConcretePort.act
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ConcretePort.act
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality
  lean_file: formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target) {result : Ty}\n  (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source result) :\n  (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act embedding node).Supports =\n    TypedSlottedEGraphsPaper.slotSupportImage embedding node.Supports"
  statement_hash: 28fe9aa460af374791805a0f296a48c5722894f5fc8cd010e8fe6478160fd4d8
  transitive_dependencies:
  - TSG-ATOM-007
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-010
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Corollary 1 child: nodes'
  paper_title: Node support equivariance
  source_file: foundations_compressed.tex
  source_line_start: 210
  source_line_end: 213
  main_or_appendix: MAIN
  normative_statement: slots(e dot n) equals e applied to slots(n).
  all_explicit_hypotheses:
  - n well typed
  - e typed embedding
  direct_dependencies:
  - TSG-ATOM-007
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: d14896880e883ac4ad19c7a620eee9cdf0b33f2fa8575bb1d7655400b0ec78ef
  paper_statement_hash: c23f838bbbba308a61cf909f07126e2185e92655c69eceb3f1da9da1c1be8f4b
  lean_file_sha256: b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.concreteInvocation
  lean_file: formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x} {ClassId : Type w}\n  {Op : Type y} (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (classId : ClassId)\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding (signature.classInterface classId) context) :\n  TypedSlottedEGraphsPaper.ConcretePort.Value signature context\n    (TypedSlottedEGraphsPaper.PortSchema.one (signature.classOutput classId))"
  statement_hash: c6714071118074927316694c47f8d5a10c4ff81be458ba28a6a13d449104a8a0
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-FND-004
  - TSG-FND-006
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-011
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Corollary 2 child: typing'
  paper_title: Invocation output type
  source_file: foundations_compressed.tex
  source_line_start: 221
  source_line_end: 222
  main_or_appendix: MAIN
  normative_statement: A typed invocation m*a has output type tau_a in its caller context.
  all_explicit_hypotheses:
  - m in TEmb(S_a,Gamma)
  direct_dependencies:
  - TSG-DEF-003
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: a1a8a111be7b2929007f0d024f5485de32eeea4ee503ffa11d84c6306a7714c9
  paper_statement_hash: 5a9b1f7cac044feadd256e5e507ae7159b05d04ac86a3840b979426b035877e3
  lean_file_sha256: b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.concreteIdentityInvocation
  lean_file: formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.concreteIdentityInvocation.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op) (classId : ClassId) :\n  TypedSlottedEGraphsPaper.ConcretePort.Value signature (signature.classInterface classId)\n    (TypedSlottedEGraphsPaper.PortSchema.one (signature.classOutput classId))"
  statement_hash: 0d77a1f907a589b38af39e05d03c6162ed94b0b2c141730e83ae971f047111fd
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-PROP-001
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-012
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Corollary 2 child: identity'
  paper_title: Identity invocation law
  source_file: foundations_compressed.tex
  source_line_start: 223
  source_line_end: 225
  main_or_appendix: MAIN
  normative_statement: id_{S_a}*a equals the invocation abbreviation a.
  all_explicit_hypotheses:
  - well-formed e-class interface
  direct_dependencies:
  - TSG-PROP-001
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 1d9268f8f8c4d2283e8857d9915a20699b00b3d7bf2b0474ea60760bb6c4485f
  paper_statement_hash: f0bcb3e0de645b20496d3286d6dc80f3861efcb13d7229385fda7afcab863914
  lean_file_sha256: b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  {caller target : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (classId : ClassId)\n  (inner : TypedSlottedEGraphsPaper.TypedSlotEmbedding (signature.classInterface classId) caller)\n  (outer : TypedSlottedEGraphsPaper.TypedSlotEmbedding caller target) :\n  TypedSlottedEGraphsPaper.ConcretePort.act outer\n      (TypedSlottedEGraphsPaper.concreteInvocation signature classId inner) =\n    TypedSlottedEGraphsPaper.concreteInvocation signature classId (outer.comp inner)"
  statement_hash: 4fad5b1ca3f1c2e9d6c46825cb6d5c15cc2aad4a1f088d4921e0951a44b4b78d
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-PROP-001
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-013
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Corollary 2 child: action'
  paper_title: Invocation action composition
  source_file: foundations_compressed.tex
  source_line_start: 224
  source_line_end: 226
  main_or_appendix: MAIN
  normative_statement: e dot (m*a) equals (e o m)*a.
  all_explicit_hypotheses:
  - m in TEmb(S_a,Gamma)
  - e in TEmb(Gamma,Gamma')
  direct_dependencies:
  - TSG-PROP-001
  - TSG-DEF-005
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 73bca609ec9f22068353d6745fc9f570acf0123c44d2b2db4b3911459c966951
  paper_statement_hash: b6aaa2259bfad7fcb6255fd2967838c60f5a7334635c94cdc1baa68bfb945e88
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  (port : TypedSlottedEGraphsPaper.ConcretePort.Value signature context schema) :\n  TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure policy (TypedSlottedEGraphsPaper.TypedSlotRenaming.id context) port\n    port"
  statement_hash: 6c29d9e19b0a480f16d9fae5cb4c9b58a36bcb0194319ea5a8b26668f0812dcf
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-008
  - TSG-FND-004
  - TSG-FND-006
  foundation_axioms:
  - Quot.sound
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-014
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Proposition 2 child: reflexivity'
  paper_title: Indexed alpha reflexivity
  source_file: foundations_compressed.tex
  source_line_start: 311
  source_line_end: 313
  main_or_appendix: MAIN
  normative_statement: Every well-typed port value is alpha-related to itself at the identity renaming.
  all_explicit_hypotheses:
  - q in Port_Gamma(kappa)
  direct_dependencies:
  - TSG-DEF-008
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 76b5cc5b9b02a6e3be37c2b758d70c1b5ed5b107b25dd17e900847435ce7e374
  paper_statement_hash: 3a152aa384a9f3a74e57ef1711e0fd253e02dbea0f5b0920479b425d11baa10f
  lean_file_sha256: fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming source target}\n  {left : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema}\n  {right : TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema}\n  (derivation : TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure policy alignment left right) :\n  TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure policy alignment.symm right left"
  statement_hash: c720881db2e24f7b2307d3eacc42e8aeffb47d8ea99fe368ef9b7d37af458df9
  transitive_dependencies:
  - TSG-ATOM-005
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-008
  - TSG-FND-004
  - TSG-FND-006
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-015
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Proposition 2 child: symmetry'
  paper_title: Indexed alpha inverse
  source_file: foundations_compressed.tex
  source_line_start: 314
  source_line_end: 316
  main_or_appendix: MAIN
  normative_statement: An indexed alpha derivation reverses at the inverse typed renaming.
  all_explicit_hypotheses:
  - q alpha-related to r by rho
  direct_dependencies:
  - TSG-DEF-008
  - TSG-ATOM-005
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 716f754a198eccc0ce08c9bda047ffd087554aba689c16a6dac446c1f0ac912f
  paper_statement_hash: 345ebef01286599458ff6b7d8dc11f2eae8e99782c30aec2ea609e8e760185f9
  lean_file_sha256: fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.TypedSlotRenaming.symm
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.TypedSlotRenaming.symm
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  {source middle target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  {firstRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming source middle}\n  {secondRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming middle target}\n  {left : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema}\n  {middlePort : TypedSlottedEGraphsPaper.ConcretePort.Value signature middle schema}\n  {right : TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema}\n  (first : TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure policy firstRenaming left middlePort)\n  (second : TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure policy secondRenaming middlePort right) :\n  TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure policy (secondRenaming.comp firstRenaming) left right"
  statement_hash: 2cca843ed7f66dac822bfbd630465c5f801eb1832d6fa6abb76a61f998c1c9a8
  transitive_dependencies:
  - TSG-ATOM-004
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-008
  - TSG-FND-004
  - TSG-FND-006
  foundation_axioms:
  - Quot.sound
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-016
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Proposition 2 child: transitivity'
  paper_title: Indexed alpha composition
  source_file: foundations_compressed.tex
  source_line_start: 317
  source_line_end: 320
  main_or_appendix: MAIN
  normative_statement: Composable indexed alpha derivations compose at the composite typed renaming.
  all_explicit_hypotheses:
  - q related to r by rho1
  - r related to s by rho2
  direct_dependencies:
  - TSG-DEF-008
  - TSG-ATOM-004
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 45fe421abb300c8b85d193eb20ab848266a7fd4c023e25d0395c7a49f1820331
  paper_statement_hash: 6da2bd2067a0334b37cece84665c562ae92f6be4b4df67a615ef2aea107b1d8b
  lean_file_sha256: fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  (policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature)\n  (schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor) :\n  (∀ (value : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier signature schema),\n      TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy value value) ∧\n    (∀ {left right : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier signature schema},\n        TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy left right →\n          TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy right left) ∧\n      ∀ {left middle right : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier signature schema},\n        TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy left middle →\n          TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy middle right →\n            TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy left right"
  statement_hash: d1933b38bb536e78b8e78aca8ab947903d5a7776741b673479702e9fed2801b8
  transitive_dependencies:
  - TSG-ATOM-004
  - TSG-ATOM-005
  - TSG-ATOM-014
  - TSG-ATOM-015
  - TSG-ATOM-016
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-008
  - TSG-FND-004
  - TSG-FND-006
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-017
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Proposition 2 child: unindexed equivalence'
  paper_title: Dependent-carrier unindexed alpha equivalence
  source_file: foundations_compressed.tex
  source_line_start: 322
  source_line_end: 325
  main_or_appendix: MAIN
  normative_statement: Existentially indexed alpha-relatedness is an equivalence relation on the repaired dependent carrier of schema/context-indexed port values.
  all_explicit_hypotheses:
  - both values inhabit the same dependent alpha carrier
  direct_dependencies:
  - TSG-ATOM-014
  - TSG-ATOM-015
  - TSG-ATOM-016
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: REFORMULATE_DEPENDENT_CARRIER
  active_status: ACTIVE
  source_excerpt_sha256: 09c88865de47ad1e85fef0f360549340a311ebe159f165fc6f7dbe0adb93f82a
  paper_statement_hash: 72622f1744fdb76f417431875af1f0d317d17a6b56faa5f4987195df7d0c6743
  lean_file_sha256: fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive
  - TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric
  - TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp
  - TypedSlottedEGraphsPaper.TypedSlotRenaming.symm
  - TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive
  - TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric
  - TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: null
  lean_file: null
  lean_pretty_printed_type: null
  statement_hash: null
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-008
  - TSG-FND-004
  - TSG-FND-006
  foundation_axioms: []
  proof_status: NOT_APPLICABLE
  correspondence_status: NOT_ACTIVE
  formal_id: TSG-ATOM-018
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Proposition 2 child: nodes'
  paper_title: Node alpha groupoid laws
  source_file: null
  source_line_start: null
  source_line_end: null
  main_or_appendix: null
  normative_statement: The indexed identity, inverse, and composition laws also hold for well-typed e-nodes.
  all_explicit_hypotheses:
  - well-typed nodes at compatible indices
  direct_dependencies:
  - TSG-DEF-008
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETIRED_FROM_ACTIVE_COMPRESSED_SOURCE_GRAPH
  active_status: OMITTED_HISTORY
  omission_rationale: The prior claim is not asserted in the frozen active compressed source graph.
  historical_source:
    source_file: foundations_vmcai_stage1.tex
    source_line_start: null
    source_line_end: null
    main_or_appendix: MAIN
  source_excerpt_sha256: null
  paper_statement_hash: 233840321fa200c911abe36d8a5d882ee1a3c63a9d3237c9def49560629c171c
  lean_file_sha256: null
  mapping_status: NOT_ACTIVE
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: null
  lean_file: null
  lean_pretty_printed_type: null
  statement_hash: null
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: NOT_APPLICABLE
  correspondence_status: NOT_ACTIVE
  formal_id: TSG-ATOM-019
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Proposition 2 child: output'
  paper_title: Node alpha preserves output type
  source_file: null
  source_line_start: null
  source_line_end: null
  main_or_appendix: null
  normative_statement: Alpha-related nodes have the same output type.
  all_explicit_hypotheses:
  - n alpha-related to n'
  direct_dependencies: []
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETIRED_FROM_ACTIVE_COMPRESSED_SOURCE_GRAPH
  active_status: OMITTED_HISTORY
  omission_rationale: The prior claim is not asserted in the frozen active compressed source graph.
  historical_source:
    source_file: foundations_vmcai_stage1.tex
    source_line_start: null
    source_line_end: null
    main_or_appendix: MAIN
  source_excerpt_sha256: null
  paper_statement_hash: 638b4cc326f7c97a05f5620bb61ad8fb39a94e1a07f32852f16c2f4f31327682
  lean_file_sha256: null
  mapping_status: NOT_ACTIVE
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses:
  - '#6 inst : Std.LinearOrderPackage.{u} X'
  lean_declaration: TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound
  lean_file: formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound.{u, v, w, x, y}\n  {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (value : X) : P.Related (P.quotientNormal value) value"
  statement_hash: 10d4fd1d3a455f38cf160c0322061bfc87bc533a78348f5aa46add9e6aad9c48
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-020
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: 'Lemma 6 child: soundness'
  paper_title: Q soundness
  source_file: foundations_compressed.tex
  source_line_start: 403
  source_line_end: 408
  main_or_appendix: MAIN
  normative_statement: For every AmbientQuotientPresentation P and value, P.Related (P.quotientNormal value) value.
  all_explicit_hypotheses:
  - '#7 P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes Output'
  - '#8 value : X'
  direct_dependencies:
  - TSG-DEF-012
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: bccc71030ef65d8717172d4a84fdf54f38a5c2ed0c6d775b727feeb7603b1ca2
  paper_statement_hash: 40e04d69662d7847908645b1a7646726da8d6745ec4b72bddad0011a6312066d
  lean_file_sha256: d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses:
  - '#6 inst : Std.LinearOrderPackage.{u} X'
  lean_declaration: TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff
  lean_file: formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff.{u, v, w, x, y}\n  {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (left right : X) : P.quotientNormal left = P.quotientNormal right ↔ P.Related left right"
  statement_hash: 51a7c606090bb436090b948802a4f2758c0c9073231e0c23561f38bec63b304b
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-021
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: 'Lemma 6 child: exactness'
  paper_title: Q exactness
  source_file: foundations_compressed.tex
  source_line_start: 407
  source_line_end: 408
  main_or_appendix: MAIN
  normative_statement: For every AmbientQuotientPresentation P and values left and right, P.quotientNormal left = P.quotientNormal right iff P.Related left right.
  all_explicit_hypotheses:
  - '#7 P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.{u, v, w, x, y} X Support Schema LeafTypes Output'
  - '#8 left : X'
  - '#9 right : X'
  direct_dependencies:
  - TSG-DEF-012
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: f1f31639ae739e68bbc33d45eb2fc0c164966ca1ace2cd89fae2c51706b55fb1
  paper_statement_hash: ffa66ad4035cd453c74f7c085fab2062a3d8f7fbd3e71056a6032588c482909b
  lean_file_sha256: d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses:
  - '[inst : Std.LinearOrderPackage.{u_1} X]'
  lean_declaration: TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support
  lean_file: formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support.{u, v, w, x,\n    y}\n  {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (value : X) : P.support (P.quotientNormal value) = P.support value"
  statement_hash: 4c24e20c9fbb1da5187eff08bb5d21c2ebda2d673ff1d215a2ce87bb0705a68c
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-022
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Lemma 6 child: support'
  paper_title: Q support preservation
  source_file: foundations_compressed.tex
  source_line_start: 409
  source_line_end: 410
  main_or_appendix: MAIN
  normative_statement: For every value in a supplied ambient quotient presentation, quotient normalization preserves support exactly.
  all_explicit_hypotheses:
  - a supplied AmbientQuotientPresentation
  - one value in its carrier
  - Std.LinearOrderPackage on the carrier
  direct_dependencies:
  - TSG-DEF-012
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: c2be64258b4fa508abc2e7877bd241be85e2806cbfda85a970b2a8fb293c5dd8
  paper_statement_hash: 9300651cd2e1fd318601de3edea8c7b4c87d2e15cfd8aa10efa45108d37573c5
  lean_file_sha256: d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses:
  - '[inst : Std.LinearOrderPackage.{u_1} X]'
  lean_declaration: TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output
  lean_file: formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output.{u,\n    v, w, x, y}\n  {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (value : X) :\n  P.schema (P.quotientNormal value) = P.schema value ∧\n    P.leafTypes (P.quotientNormal value) = P.leafTypes value ∧ P.output (P.quotientNormal value) = P.output value"
  statement_hash: a2dc4f2bab51d5695645587d7488e4bc41fb9559bd1a0d94a829de0c00cdf3f2
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-023
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Lemma 6 child: schema and type'
  paper_title: Q preserves schema and types
  source_file: foundations_compressed.tex
  source_line_start: 412
  source_line_end: 413
  main_or_appendix: MAIN
  normative_statement: Q preserves the port schema and all leaf and output types.
  all_explicit_hypotheses:
  - well-typed leader-normalized input
  direct_dependencies:
  - TSG-DEF-012
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: ad42f1ab6eecc15b5817893bd5ca34f5a4a24fd52aa30e1cca98ecd5e2da6dea
  paper_statement_hash: 936b73cf7344977a06725823945ffe160c0e6958e848b001c115fcdb03a258d9
  lean_file_sha256: d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: null
  lean_file: null
  lean_pretty_printed_type: null
  statement_hash: null
  transitive_dependencies:
  - TSG-ATOM-020
  - TSG-ATOM-021
  - TSG-ATOM-022
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: NOT_APPLICABLE
  correspondence_status: NOT_ACTIVE
  formal_id: TSG-ATOM-024
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: 'Lemma 6 child: nodes'
  paper_title: Q node soundness/exactness/support
  source_file: null
  source_line_start: null
  source_line_end: null
  main_or_appendix: null
  normative_statement: The Q soundness, exactness, and support results hold analogously for leader-normalized nodes.
  all_explicit_hypotheses:
  - leader-normalized nodes in one ambient context
  direct_dependencies:
  - TSG-ATOM-020
  - TSG-ATOM-021
  - TSG-ATOM-022
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETIRED_FROM_ACTIVE_COMPRESSED_SOURCE_GRAPH
  active_status: OMITTED_HISTORY
  omission_rationale: The prior claim is not asserted in the frozen active compressed source graph.
  historical_source:
    source_file: foundations_vmcai_stage1.tex
    source_line_start: null
    source_line_end: null
    main_or_appendix: MAIN
  source_excerpt_sha256: null
  paper_statement_hash: 5af886ae5a39a4b3e09ee6618e93dab15a41b668eeca2742eec4dc5835eb73f0
  lean_file_sha256: null
  mapping_status: NOT_ACTIVE
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support
- all_implicit_typeclass_or_decidability_hypotheses:
  - '[inst : Std.LinearOrderPackage.{u_1} X]'
  lean_declaration: TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent
  lean_file: formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent.{u, v, w, x, y}\n  {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (value : X) : P.quotientNormal (P.quotientNormal value) = P.quotientNormal value"
  statement_hash: de1f218161ee2974f133375abcf3aef132a9d6336a1145e25977f6b8d824860d
  transitive_dependencies:
  - TSG-ATOM-020
  - TSG-ATOM-021
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-025
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Lemma 6 child: idempotence'
  paper_title: Q idempotence
  source_file: foundations_compressed.tex
  source_line_start: 414
  source_line_end: 415
  main_or_appendix: MAIN
  normative_statement: Q(Q(q)) equals Q(q).
  all_explicit_hypotheses:
  - q in leader-normalized ambient carrier
  direct_dependencies:
  - TSG-ATOM-020
  - TSG-ATOM-021
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 35a887ebc2cd552b3b36495707e37e72eeabbf3b5ac12a158e3e5afaa5079bb5
  paper_statement_hash: e3b64f44b4cddce0d70014b9edc99ea736d77256665c5e2a286eabc6d5c35c64
  lean_file_sha256: d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses:
  - '[inst : Std.LinearOrderPackage.{u_2} Kernel]'
  lean_declaration: TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming
  lean_file: formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming.{u,\n    v, w, x, y, z, r, s, u_1}\n  {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z}\n  {Output : Type r} {Provenance : Type s} [Std.LinearOrderPackage Kernel]\n  (C :\n    TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer Node Kernel Context Support Schema\n      LeafTypes Output Provenance)\n  (left right : Node) :\n  C.canonicalShape left = C.canonicalShape right ↔ ∃ alignment, Nonempty (C.quotient.structural.Derivation alignment)"
  statement_hash: 813374a6c2a248998090e98f5558a343ad992a9977c44728357b0190e8e9d690
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-PROP-001
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-026
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: 'Corollary 3 child: iff'
  paper_title: Canonical shape equality iff effective-kernel equivalence
  source_file: foundations_compressed.tex
  source_line_start: 443
  source_line_end: 451
  main_or_appendix: MAIN
  normative_statement: Equal canonical shapes are equivalent to existence of a typed renaming relating the two effective leader kernels.
  all_explicit_hypotheses:
  - hypotheses of TSG-COR-003
  direct_dependencies:
  - TSG-LEM-004
  - TSG-LEM-006
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 2551bb8b1f5d357d4c9b82ddc298ea5b41caa56beabb94b393900928ff1483d5
  paper_statement_hash: 85778d3e304f1894fb1cf5ea27eb0e86f90c2e5be4cb3ec550c134bf1dfda101
  lean_file_sha256: d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses:
  - '[inst : Std.LinearOrderPackage.{u_2} Kernel]'
  lean_declaration: TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output
  lean_file: formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output.{u,\n    v, w, x, y, z, r, s, u_1}\n  {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z}\n  {Output : Type r} {Provenance : Type s} [Std.LinearOrderPackage Kernel]\n  (C :\n    TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer Node Kernel Context Support Schema\n      LeafTypes Output Provenance)\n  (left right : Node)\n  (eitherSide :\n    C.canonicalShape left = C.canonicalShape right ∨\n      ∃ alignment, Nonempty (C.quotient.structural.Derivation alignment)) :\n  C.nodeOutput left = C.nodeOutput right"
  statement_hash: 0f5cf6810340be30e9f3dec17291298f8380fa3dcd85ceb867ca2f817af1893c
  transitive_dependencies:
  - TSG-ATOM-026
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-PROP-001
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-027
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Corollary 3 child: output'
  paper_title: Canonical shape equality preserves output
  source_file: foundations_compressed.tex
  source_line_start: 450
  source_line_end: 452
  main_or_appendix: MAIN
  normative_statement: Either side of the canonical-shape exactness equivalence implies equal node output types.
  all_explicit_hypotheses:
  - hypotheses of TSG-COR-003
  direct_dependencies:
  - TSG-ATOM-026
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: b03a3ff98442f531b98269c1cb77cef4f88980a6eb7ace10735870baf599eb65
  paper_statement_hash: ca36e6ffbc8a17112f49f8f02e740932ef1e8bafae5b46e1b03c85c0151a8535
  lean_file_sha256: d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport.{u, v, w, x, y, z, u_1, u_2} {Ty : Type u}\n  {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  (laws :\n    TypedSlottedEGraphsPaper.ConcreteStructuralLaws R policy fun {source target} =>\n      TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep)\n  (model : TypedSlottedEGraphsPaper.TypedModel L) {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming source target}\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  {left : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema}\n  {right : TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema}\n  (derivation : TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy alignment left right)\n  (environment : model.Environment target) :\n  model.evaluate (L.rename alignment.toTypedSlotEmbedding (R.realizePort left)) environment =\n    model.evaluate (R.realizePort right) environment"
  statement_hash: 1e83d64819dda55b473d24061fad1e67f430ea01c6a350427d13c166cee8e19e
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-015
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-FND-004
  - TSG-FND-006
  - TSG-INV-007
  - TSG-INV-008
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-028
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: 'Lemma 7 child: general'
  paper_title: Alpha-equivalence evaluation transport
  source_file: foundations_compressed.tex
  source_line_start: 575
  source_line_end: 585
  main_or_appendix: MAIN
  normative_statement: Alpha-related ports evaluate equally after precomposing the source environment by the relation's typed renaming.
  all_explicit_hypotheses:
  - q alpha-related to r by rho
  - schema-lawful model
  - opaque class interpretation
  - target environment
  direct_dependencies:
  - TSG-DEF-019
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: ef23698c35bcb54268bf2544bf34616c8370d0a744d984c82e3cb6a59b27bd73
  paper_statement_hash: 4dedbdc7cad9462e2f9eaf2c049504b7d174ddb50c2b2a9e7c78a16cd0cdbf2d
  lean_file_sha256: fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant.{u, v, w, x, y, z, u_1, u_2, u_3}\n  {Ty : Type u} {A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty} {Block : Type x} {blockTypes : Block → List Ty}\n  {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L}\n  (Q : TypedSlottedEGraphsPaper.StructuralLocalLaws A Block blockTypes Operator L R)\n  (M : TypedSlottedEGraphsPaper.TypedModel L) {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target} {bound : List Ty} {output : Ty}\n  (descriptor : Block) (localLaw : Q.BlockAutomorphism descriptor)\n  {left :\n    TypedSlottedEGraphsPaper.StructuralSyntax A Block blockTypes Operator source (blockTypes descriptor ++ bound)\n      output}\n  {right :\n    TypedSlottedEGraphsPaper.StructuralSyntax A Block blockTypes Operator target (blockTypes descriptor ++ bound)\n      output}\n  (body : TypedSlottedEGraphsPaper.StructuralDerivation Q alignment left right) (environment : M.Environment target) :\n  M.evaluate (L.rename alignment (R.realize (TypedSlottedEGraphsPaper.StructuralSyntax.binderBlock descriptor left)))\n      environment =\n    M.evaluate (R.realize (TypedSlottedEGraphsPaper.StructuralSyntax.binderBlock descriptor right)) environment"
  statement_hash: da7a0e330ee487d4455c7844eb429e3c9482145353e9c097b8d3ae7d017832c4
  transitive_dependencies:
  - TSG-ATOM-028
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-015
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-FND-004
  - TSG-FND-006
  - TSG-INV-007
  - TSG-INV-008
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-029
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: 'Lemma 7 child: block'
  paper_title: Binder-block automorphism evaluation invariance
  source_file: foundations_compressed.tex
  source_line_start: 583
  source_line_end: 585
  main_or_appendix: MAIN
  normative_statement: Bodies related by a descriptor-certified occurrence alignment yield equal binder-block evaluations under the same outer environment.
  all_explicit_hypotheses:
  - two occurrences of same descriptor
  - body relation indexed by admitted automorphism
  - schema-lawful model
  direct_dependencies:
  - TSG-INV-007
  - TSG-INV-008
  - TSG-ATOM-028
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 4ee8d9ae03fe1baab7e0c0183127a1e608d6dda2c3d5342afe1344166411575a
  paper_statement_hash: 8186f5e0a44c4ae1d1ac62728b436bcd1ee2eaeee026290d1f9ed9cbd15111a0
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation.{u, v, w, x, y, z} {Ty : Type u}\n  {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  (laws : TypedSlottedEGraphsPaper.ConcreteConstructorLaws R policy)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target} {output : Ty}\n  {left : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source output}\n  {right : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature target output}\n  (derivation :\n    TypedSlottedEGraphsPaper.ConcreteNodeAlignment policy\n      (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf R) embedding left right) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename embedding (R.realizeNode left)) (R.realizeNode right)"
  statement_hash: c905e5886ebd470a65404608f799cc10d8764d3cb8111c2148480b81fb991c36
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-008
  - TSG-DEF-015
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-007
  - TSG-LEM-008
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-030
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: 'Lemma 9 child: derivable'
  paper_title: Certified direct node equation
  source_file: foundations_compressed.tex
  source_line_start: 605
  source_line_end: 611
  main_or_appendix: MAIN
  normative_statement: A direct ConcreteNodeAlignment with certified concrete leaves under a typed embedding yields the corresponding TypedEquationalCertificate between realized nodes; no graph, find, or leader premise is present.
  all_explicit_hypotheses:
  - '#9 laws : TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy'
  - '#16 derivation : TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left right'
  direct_dependencies:
  - TSG-LEM-007
  - TSG-LEM-008
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: b2ef738585a856a00c483c12c26840b8f4b85f1e889197ba0614be2765df64e7
  paper_statement_hash: 3061371db9978de032877499200df1f13e8b375357adaa85c07f35ea511bf6df
  lean_file_sha256: fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness
  lean_file: formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness.{u, v, w, x, y, z, u_1, u_2} {Ty : Type u}\n  {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  (laws : TypedSlottedEGraphsPaper.ConcreteConstructorLaws R policy) (model : TypedSlottedEGraphsPaper.TypedModel L)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target} {output : Ty}\n  {left : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source output}\n  {right : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature target output}\n  (derivation :\n    TypedSlottedEGraphsPaper.ConcreteNodeAlignment policy\n      (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf R) embedding left right)\n  (environment : model.Environment target) :\n  model.evaluate (L.rename embedding (R.realizeNode left)) environment =\n    model.evaluate (R.realizeNode right) environment"
  statement_hash: 6bb40e903f1ae66372f52354d3637c4ad92a6618767cfda9c77157394465e4c2
  transitive_dependencies:
  - TSG-ATOM-030
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-008
  - TSG-DEF-015
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-007
  - TSG-LEM-008
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-031
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: 'Lemma 9 child: semantic'
  paper_title: Direct node-alignment semantic equality
  source_file: foundations_compressed.tex
  source_line_start: 612
  source_line_end: 616
  main_or_appendix: MAIN
  normative_statement: For every supplied TypedModel and target-context environment, the same direct certified node alignment yields equality of the two realized-node evaluations.
  all_explicit_hypotheses:
  - '#9 laws : TypedSlottedEGraphsPaper.ConcreteConstructorLaws.{u, v, w, x, y, z} R policy'
  - '#10 model : TypedSlottedEGraphsPaper.TypedModel.{u, v, z, u_1, u_2} L'
  - '#17 derivation : TypedSlottedEGraphsPaper.ConcreteNodeAlignment.{u, v, w, x, y} policy (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf.{u, v, w, x, y, z} R) embedding left right'
  - '#18 environment : TypedSlottedEGraphsPaper.TypedModel.Environment.{u, v, z, u_1, u_2} model target'
  direct_dependencies:
  - TSG-ATOM-030
  - TSG-DEF-017
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: f29bb3fa9dcccba8fdf144ab0686c189a7ae204e36e2927e77a8a60a9e09b384
  paper_statement_hash: f9b48725a0aedf6bd40470dc9c34e023c5032443ad3f1038cad7fcf125475005
  lean_file_sha256: fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation
  - TypedSlottedEGraphsPaper.TypedModel
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence
  lean_file: formal/TypedSlottedEGraphsPaper/AtomicLedger.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence.{u, v, w, x, y, z, u_1} {Ty : Type u}\n  {A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty} {Block : Type x} {blockTypes : Block → List Ty}\n  {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L}\n  (Q : TypedSlottedEGraphsPaper.StructuralLocalLaws A Block blockTypes Operator L R)\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {bound : List Ty} {output : Ty}\n  {left right : TypedSlottedEGraphsPaper.StructuralSyntax A Block blockTypes Operator context bound output}\n  (derivation :\n    TypedSlottedEGraphsPaper.StructuralDerivation Q (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id context) left\n      right) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (R.realize left) (R.realize right)"
  statement_hash: 56df92f7fc62e949c00699d2ab6b8606a07ffadc9bffe9f43963652de38d1922
  transitive_dependencies:
  - TSG-ATOM-030
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-008
  - TSG-DEF-015
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-007
  - TSG-LEM-008
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-032
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Lemma 9 child: same context'
  paper_title: Untransported same-context congruence
  source_file: foundations_compressed.tex
  source_line_start: 614
  source_line_end: 616
  main_or_appendix: MAIN
  normative_statement: At identical contexts and identity renaming, certified node congruence yields the untransported node equation.
  all_explicit_hypotheses:
  - hypotheses of TSG-ATOM-030
  - Gamma=Gamma'
  - rho=id
  direct_dependencies:
  - TSG-ATOM-030
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 435ad68caa3e7bb1289612264e989fb108bd5b40b40a6e2ef214fa171c3ccd36
  paper_statement_hash: 40454117d16c9fd0c553960bdc2ab46e25adc95b2cdc23e685fe9d65b1af1414
  lean_file_sha256: 25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W}\n  (coherent : TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O) {τ : Ty} {child leader : W.ClassId τ}\n  (path : TypedSlottedEGraphsPaper.PaperParentPath O child leader) {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (caller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface child) Γ) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename caller (W.witness child))\n    (L.rename (caller.comp path.embedding) (W.witness leader))"
  statement_hash: 783c4c88adb3ba65f754a6ef7551fbf4103770fc9b44aec28269fbe61143e7bf
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-020
  - TSG-DEF-021
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-033
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Lemma 10 child: find'
  paper_title: Find witness certificate
  source_file: foundations_compressed.tex
  source_line_start: 657
  source_line_end: 665
  main_or_appendix: MAIN
  normative_statement: Under coherence, an invocation witness equals its found leader witness after the composed embedding.
  all_explicit_hypotheses:
  - coherent witnesses
  - typed invocation
  - find result
  direct_dependencies:
  - TSG-DEF-021
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 935bce247150ca1028df278b04c0fd52579e5af68f9011de34550d953bd92236
  paper_statement_hash: 98a1dba367d0139bef46d58b288d29647a39aec03f17ab81abb0d623c513f3c5
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W}\n  (coherent : TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O) {τ : Ty} {child leader : W.ClassId τ}\n  (path : TypedSlottedEGraphsPaper.PaperParentPath O child leader) {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (caller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface child) Γ) {term : L.Term Γ τ}\n  (rep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding O child Γ caller term) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L term (L.rename (caller.comp path.embedding) (W.witness leader))"
  statement_hash: 9b7e5fa5e191bc4d4d0a882307ebfebe115e99250f85088b20f4f417172aa653
  transitive_dependencies:
  - TSG-ATOM-033
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-DEF-021
  - TSG-DEF-022
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-LEM-009
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-034
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Lemma 10 child: Rep'
  paper_title: Finite-unfolding witness certificate
  source_file: foundations_compressed.tex
  source_line_start: 666
  source_line_end: 672
  main_or_appendix: MAIN
  normative_statement: Under coherence, a finite Rep unfolding equals the weakened found-leader witness in its output context.
  all_explicit_hypotheses:
  - hypotheses of TSG-ATOM-033
  - Rep derivation
  - typed weakening embedding
  direct_dependencies:
  - TSG-DEF-022
  - TSG-ATOM-033
  - TSG-LEM-009
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: dd7ba0fa536b819bfbc94c6258f94df8941cc79cbb2a6648ff37b209c5884886
  paper_statement_hash: 30835848f7c2494de903fffc966760f55c5d3800362be945ee130ca12cad0da2
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.PaperFiniteUnfolding
  - TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.PaperFiniteUnfolding
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: null
  lean_file: null
  lean_pretty_printed_type: null
  statement_hash: null
  transitive_dependencies:
  - TSG-ATOM-033
  - TSG-ATOM-034
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-DEF-021
  - TSG-DEF-022
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-LEM-009
  foundation_axioms: []
  proof_status: NOT_APPLICABLE
  correspondence_status: NOT_ACTIVE
  formal_id: TSG-ATOM-035
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Lemma 10 child: independence'
  paper_title: Redundant-coordinate independence of finite representation
  source_file: null
  source_line_start: null
  source_line_end: null
  main_or_appendix: null
  normative_statement: A finite representation is independent of every fresh coordinate used only to restore a redundant stored-shape coordinate.
  all_explicit_hypotheses:
  - hypotheses of TSG-ATOM-034
  direct_dependencies:
  - TSG-ATOM-034
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETIRED_FROM_ACTIVE_COMPRESSED_SOURCE_GRAPH
  active_status: OMITTED_HISTORY
  omission_rationale: The prior claim is not asserted in the frozen active compressed source graph.
  historical_source:
    source_file: foundations_vmcai_stage1.tex
    source_line_start: null
    source_line_end: null
    main_or_appendix: MAIN
  source_excerpt_sha256: null
  paper_statement_hash: e5a1d7aea0da3706a23c917bc8cb7ec4bab57a0a4c3947a6983a0cd647acfaa5
  lean_file_sha256: null
  mapping_status: NOT_ACTIVE
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate
  - TypedSlottedEGraphsPaper.PaperFiniteUnfolding
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: null
  lean_file: null
  lean_pretty_printed_type: null
  statement_hash: null
  transitive_dependencies:
  - TSG-COR-003
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-PROP-001
  foundation_axioms: []
  proof_status: NOT_APPLICABLE
  correspondence_status: NOT_ACTIVE
  formal_id: TSG-ATOM-036
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Corollary 4 child: type and renaming'
  paper_title: Shape collision type/support consequences
  source_file: null
  source_line_start: null
  source_line_end: null
  main_or_appendix: null
  normative_statement: Equal canonical shapes imply equal output types, equal canonical effective contexts, and a typed renaming sigma_n' o sigma_n^{-1} between effective supports.
  all_explicit_hypotheses:
  - hypotheses of TSG-COR-004
  - equal canonical shapes
  direct_dependencies:
  - TSG-COR-003
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETIRED_FROM_ACTIVE_COMPRESSED_SOURCE_GRAPH
  active_status: OMITTED_HISTORY
  omission_rationale: The prior claim is not asserted in the frozen active compressed source graph.
  historical_source:
    source_file: foundations_vmcai_stage1.tex
    source_line_start: null
    source_line_end: null
    main_or_appendix: MAIN
  source_excerpt_sha256: null
  paper_statement_hash: 63c2a3dc4f12e1c20b2d614e26dde2695395b84b0d5c7da44a8b9c0c4e0dd814
  lean_file_sha256: null
  mapping_status: NOT_ACTIVE
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate.{u, v, w, s} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {Γ₁ Γ₂ C : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty}\n  {Shape : Type s} {canonicalRealization : Shape → L.Term C τ}\n  (left : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord L Γ₁ C τ Shape canonicalRealization)\n  (right : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord L Γ₂ C τ Shape canonicalRealization)\n  (shapeEquality : left.shape = right.shape) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L\n    (L.rename (TypedSlottedEGraphsPaper.paperCollisionRenaming left right).toTypedSlotEmbedding left.extraction.kernel)\n    right.extraction.kernel"
  statement_hash: a5106c3bfac4fe6980f6af5e8d1f94d5a8e6ea1cd2d226d560ef346662e17767
  transitive_dependencies:
  - TSG-ATOM-026
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-015
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-LEM-009
  - TSG-PROP-001
  foundation_axioms:
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-037
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Corollary 4 child: kernel certificate'
  paper_title: Effective-kernel collision certificate
  source_file: foundations_compressed.tex
  source_line_start: 704
  source_line_end: 714
  main_or_appendix: MAIN
  normative_statement: Equal shapes yield an EqCert from the renamed first effective-kernel realization to the second.
  all_explicit_hypotheses:
  - '#9 left : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₁ C τ Shape canonicalRealization'
  - '#10 right : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.{u, v, w, s} L Γ₂ C τ Shape canonicalRealization'
  - '#11 shapeEquality : Eq.{s + 1} (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} left) (TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord.shape.{u, v, w, s} right)'
  direct_dependencies:
  - TSG-ATOM-026
  - TSG-LEM-009
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: a9a4395ca2166d663ed619703301ce144f9173276fb1496b7cff80742ba2d5c1
  paper_statement_hash: 4b0f6a441d389d4335e0976e1d0a1523b2540f2041e9183b46236b1c5a555ed3
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate.{u, v, w, s} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {Γ₁ Γ₂ C Ω : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {τ : Ty} {Shape : Type s} {canonicalRealization : Shape → L.Term C τ}\n  (left : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord L Γ₁ C τ Shape canonicalRealization)\n  (right : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord L Γ₂ C τ Shape canonicalRealization)\n  (shapeEquality : left.shape = right.shape) (e₁ : TypedSlottedEGraphsPaper.TypedSlotEmbedding Γ₁ Ω)\n  (e₂ : TypedSlottedEGraphsPaper.TypedSlotEmbedding Γ₂ Ω)\n  (compatible :\n    e₁.comp left.extraction.inclusion =\n      e₂.comp\n        (right.extraction.inclusion.comp\n          (TypedSlottedEGraphsPaper.paperCollisionRenaming left right).toTypedSlotEmbedding)) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename e₁ left.extraction.original)\n    (L.rename e₂ right.extraction.original)"
  statement_hash: 0af3c7f918539447027f6bf6bf1f1d2516937cedcc4e69a229b2ca618031506a
  transitive_dependencies:
  - TSG-ATOM-026
  - TSG-ATOM-037
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-003
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-LEM-009
  - TSG-LEM-011
  - TSG-PROP-001
  foundation_axioms:
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-038
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: 'Corollary 4 child: ambient certificate'
  paper_title: Ambient collision certificate composition
  source_file: foundations_compressed.tex
  source_line_start: 715
  source_line_end: 722
  main_or_appendix: MAIN
  normative_statement: Compatible common-context embeddings compose the two source-to-kernel certificates and the kernel collision certificate into an EqCert for the original node realizations.
  all_explicit_hypotheses:
  - hypotheses of TSG-ATOM-037
  - common-context embedding compatibility equation
  direct_dependencies:
  - TSG-LEM-011
  - TSG-ATOM-037
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 1ee3c2077de56b162c3cf8fd46081aed3222d2fc23d77373f40887ed118f8441
  paper_statement_hash: 1db9a144c458b33f85b85f1716fe8dd996968143137bf94e76af254028f48e3e
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
  - TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming
  - TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  - TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W} {initial : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (initialEmpty : ∀ (a : initial.Obligation), False)\n  (trace :\n    TypedSlottedEGraphsPaper.LocalCertifiedTrace initial (TypedSlottedEGraphsPaper.paperObligationTraceState O)) :\n  TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O"
  statement_hash: a3ef9796c90de39a0a34ce2e763203bf21f722f6b27f7581f6bdbbb640abe6e4
  transitive_dependencies:
  - TSG-ALG-002
  - TSG-ALG-003
  - TSG-ALG-004
  - TSG-COR-003
  - TSG-COR-004
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-010
  - TSG-DEF-011
  - TSG-DEF-012
  - TSG-DEF-013
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-DEF-021
  - TSG-DEF-023
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-003
  - TSG-LEM-004
  - TSG-LEM-006
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-LEM-009
  - TSG-LEM-011
  - TSG-PROP-001
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-039
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: 'Theorem 1 child: coherence'
  paper_title: Certified reachability preserves coherence
  source_file: foundations_compressed.tex
  source_line_start: 731
  source_line_end: 754
  main_or_appendix: MAIN
  normative_statement: For any initial TheoremTraceState whose Obligation type is empty, a LocalCertifiedTrace from that state to paperObligationTraceState O yields PaperF23CoherentCertificateFamily O.
  all_explicit_hypotheses:
  - '#6 initialEmpty : ∀ (a : TypedSlottedEGraphsPaper.TheoremTraceState.Obligation.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial), False'
  - '#7 trace : TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, max (max (max (max (max (max u v) w) q) z) y) x} initial (TypedSlottedEGraphsPaper.paperObligationTraceState.{u, v, w, x, y, z, q} O)'
  direct_dependencies:
  - TSG-DEF-023
  - TSG-DEF-021
  artifact_relevance: ABSTRACT_KERNEL_MAIN_THEOREM
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: aa4624e0f869cd0bb8a7aa149443f4cc342fee79bf6b6104ba644dbc5a7a0e63
  paper_statement_hash: dceeec613620886bb4ae22a2d3ed34b935778795ff1581465c0b45c8dbf282a1
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.LocalCertifiedTrace
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness
  - TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal
  - TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.LocalCertifiedTrace
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport
  - TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  - TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction
  - TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W}\n  (coherent : TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O) {τ : Ty}\n  {leftClass rightClass leader : W.ClassId τ} (leftPath : TypedSlottedEGraphsPaper.PaperParentPath O leftClass leader)\n  (rightPath : TypedSlottedEGraphsPaper.PaperParentPath O rightClass leader)\n  {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (leftCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface leftClass) Γ)\n  (rightCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface rightClass) Γ)\n  {leftTerm rightTerm : L.Term Γ τ}\n  (leftRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding O leftClass Γ leftCaller leftTerm)\n  (rightRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding O rightClass Γ rightCaller rightTerm)\n  (sameLeader :\n    TypedSlottedEGraphsPaper.PaperSameLeaderSymmetry O leader Γ (leftCaller.comp leftPath.embedding)\n      (rightCaller.comp rightPath.embedding)) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L leftTerm rightTerm"
  statement_hash: 17b320836bb0f7fd26c24b32b76ede26eb72fdb831b6360c49702ed6051f5bdc
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-DEF-021
  - TSG-DEF-022
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-LEM-009
  - TSG-LEM-010
  foundation_axioms:
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-040
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: 'Theorem 1 child: derivability'
  paper_title: Finite-unfolding equational soundness
  source_file: foundations_compressed.tex
  source_line_start: 756
  source_line_end: 764
  main_or_appendix: MAIN
  normative_statement: Same-leader invocations aligned by a certified symmetry have equationally equal finite Rep unfoldings.
  all_explicit_hypotheses:
  - '#5 coherent : TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} O'
  - '#10 leftPath : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O leftClass leader'
  - '#11 rightPath : TypedSlottedEGraphsPaper.PaperParentPath.{u, v, w, x, y, z, q} O rightClass leader'
  - '#13 leftCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W leftClass) Γ'
  - '#14 rightCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding.{u, v} (TypedSlottedEGraphsPaper.TypedWitnessFamily.interface.{u, v, w, x} W rightClass) Γ'
  - '#17 leftRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O leftClass Γ leftCaller leftTerm'
  - '#18 rightRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} O rightClass Γ rightCaller rightTerm'
  - '#19 sameLeader : TypedSlottedEGraphsPaper.PaperSameLeaderSymmetry.{u, v, w, x, y, z, q} O leader Γ (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} leftCaller (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} leftPath)) (TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} rightCaller (TypedSlottedEGraphsPaper.PaperParentPath.embedding.{u, v, w, x, y, z, q} rightPath))'
  direct_dependencies:
  - TSG-LEM-010
  artifact_relevance: ABSTRACT_KERNEL_MAIN_THEOREM
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 24ed3bbaae2b0b4d2aca2740d5f7813d0e81af49ac6fca1c0b9684d8eed468f2
  paper_statement_hash: 0b28165b53ab5555354ce4643a1683abf30b3d704fab0273a76eea675ab17925
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.PaperFiniteUnfolding
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  - TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness.{u, v, w, q, s} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty}\n  {leftTerm rightTerm : L.Term Γ τ}\n  (certificate : TypedSlottedEGraphsPaper.TypedEquationalCertificate L leftTerm rightTerm)\n  (model : TypedSlottedEGraphsPaper.TypedModel L) (environment : model.Environment Γ) :\n  model.evaluate leftTerm environment = model.evaluate rightTerm environment"
  statement_hash: 856616c62323206fa2c4a4bf840655e80b9b578cb8fc3748668dceb8f7fdaa63
  transitive_dependencies:
  - TSG-ATOM-040
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-DEF-021
  - TSG-DEF-022
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-LEM-009
  - TSG-LEM-010
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-041
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: 'Theorem 1 child: model equality'
  paper_title: Finite-unfolding model soundness
  source_file: foundations_compressed.tex
  source_line_start: 765
  source_line_end: 772
  main_or_appendix: MAIN
  normative_statement: Every model of T_{Sigma,E} evaluates the two equationally equal finite unfoldings identically under every environment.
  all_explicit_hypotheses:
  - hypotheses of TSG-ATOM-040
  - model satisfies T_{Sigma,E}
  direct_dependencies:
  - TSG-ATOM-040
  - TSG-DEF-017
  artifact_relevance: ABSTRACT_KERNEL_MAIN_THEOREM
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 56fb138c810d177d01491de33da3833f2dd730aa455cce3a0e103996a52d171a
  paper_statement_hash: 46c3550171ef1eb3db5fde2ca273d584f20469607f2d380dc094de0161b9c6c1
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness
  - TypedSlottedEGraphsPaper.TypedModel
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.PaperFiniteUnfolding
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  - TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness.{u, v, w} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {Γ Ω : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty}\n  {leftTerm rightTerm : L.Term Γ τ}\n  (certificate : TypedSlottedEGraphsPaper.TypedEquationalCertificate L leftTerm rightTerm)\n  (leftEmbedding rightEmbedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding Γ Ω)\n  (compatible : leftEmbedding = rightEmbedding) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename leftEmbedding leftTerm)\n    (L.rename rightEmbedding rightTerm)"
  statement_hash: f6a4fd99c1bac251217b9b86b4c38dcd79232c83f0a510398838e868ed67ea41
  transitive_dependencies:
  - TSG-ATOM-004
  - TSG-ATOM-040
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-008
  - TSG-DEF-009
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-017
  - TSG-DEF-018
  - TSG-DEF-019
  - TSG-DEF-020
  - TSG-DEF-021
  - TSG-DEF-022
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-007
  - TSG-LEM-008
  - TSG-LEM-009
  - TSG-LEM-010
  foundation_axioms: []
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-042
  paper_kind: SOUNDNESS_OR_EXACTNESS_CLAIM
  paper_number: 'Theorem 1 child: weakening'
  paper_title: Common-context weakened finite-unfolding soundness
  source_file: foundations_compressed.tex
  source_line_start: 773
  source_line_end: 775
  main_or_appendix: MAIN
  normative_statement: The finite-unfolding equality remains valid after embeddings into one common typed context whose restrictions to the represented caller agree.
  all_explicit_hypotheses:
  - hypotheses of TSG-ATOM-040
  - two typed common-context embeddings agree on Gamma
  direct_dependencies:
  - TSG-ATOM-040
  - TSG-ATOM-004
  artifact_relevance: ABSTRACT_KERNEL_MAIN_THEOREM
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: cc51be6f85f329dfb406c7fbd1ec5732c6ebf0f1f7b743a97c023615059eeb49
  paper_statement_hash: 6d699e957e0c961994d968c3c61500395a2fc2137dc7f4b17b1757da92be081f
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness
  - TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp
  - TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.TypedModel
  - TypedSlottedEGraphsPaper.TypedModel.evaluate
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.PaperFiniteUnfolding
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality
  - TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence
  - TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural
  - TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness
  - TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality
  - TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate
  - TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.LocalCertifiedStep.insertion
  lean_file: formal/TypedSlottedEGraphsPaper/TraceSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.LocalCertifiedStep.insertion.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationAddition s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t"
  statement_hash: bfd820ad107d490bc5fb6dfe05356c6fb9366865baa2eef0794e5f118deb7dcf
  transitive_dependencies:
  - TSG-ALG-004
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-STEP-001
  paper_kind: CONSTRUCTOR
  paper_number: Theorem 1 obligation 1
  paper_title: Obligation-addition constructor (insertion label)
  source_file: foundations_compressed.tex
  source_line_start: 738
  source_line_end: 740
  main_or_appendix: MAIN
  normative_statement: The insertion-labelled LocalCertifiedStep constructor accepts exactly ObligationAddition evidence.
  all_explicit_hypotheses:
  - 'change : ObligationAddition source target'
  direct_dependencies:
  - TSG-ALG-004
  artifact_relevance: THEOREM_CRITICAL_INSERTION
  census_disposition: RETAIN_AS_CERTIFIED_STEP_CONSTRUCTOR
  active_status: ACTIVE
  source_excerpt_sha256: b13be45599830c9d766d3bb3942a70063963bf4aec5df317df6d39ea021b56a0
  paper_statement_hash: 570db897178afbb6ce42c39c3b61384f078438dca0e14ed1dc2653b87a717950
  lean_file_sha256: dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.LocalCertifiedStep.canonicalization
  lean_file: formal/TypedSlottedEGraphsPaper/TraceSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.LocalCertifiedStep.canonicalization.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationRekey s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t"
  statement_hash: 0ee77c88b334c47dc2f0affe7a2c3e86a9b60a31e3b24c01554292026a2c92c0
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-STEP-002
  paper_kind: CONSTRUCTOR
  paper_number: Theorem 1 obligation 2
  paper_title: Obligation-rekey constructor (canonicalization label)
  source_file: foundations_compressed.tex
  source_line_start: 741
  source_line_end: 745
  main_or_appendix: MAIN
  normative_statement: The canonicalization-labelled LocalCertifiedStep constructor accepts exactly ObligationRekey evidence.
  all_explicit_hypotheses:
  - 'change : ObligationRekey source target'
  direct_dependencies: []
  artifact_relevance: THEOREM_CRITICAL_CANONICALIZATION
  census_disposition: RETAIN_AS_CERTIFIED_STEP_CONSTRUCTOR
  active_status: ACTIVE
  source_excerpt_sha256: ff3def732f7d536b1e53b64cf6bb6a115b46a055e17197d5ad438237a4e0bfa8
  paper_statement_hash: 54c21be4311e14834091bdef0e6ff611781f0db9489d2c258c1ab84c1ea19679
  lean_file_sha256: dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.LocalCertifiedStep.collision
  lean_file: formal/TypedSlottedEGraphsPaper/TraceSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.LocalCertifiedStep.collision.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationComposition s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t"
  statement_hash: abcfe91d2ef1ae0af0d063be104368a5fee76daa9760ac4b733b37b4ea80832e
  transitive_dependencies:
  - TSG-ALG-003
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-STEP-003
  paper_kind: CONSTRUCTOR
  paper_number: Theorem 1 obligation 3
  paper_title: Obligation-composition constructor (collision label)
  source_file: foundations_compressed.tex
  source_line_start: 746
  source_line_end: 750
  main_or_appendix: MAIN
  normative_statement: The collision-labelled LocalCertifiedStep constructor accepts exactly ObligationComposition evidence.
  all_explicit_hypotheses:
  - 'change : ObligationComposition source target'
  direct_dependencies:
  - TSG-ALG-003
  artifact_relevance: THEOREM_CRITICAL_COLLISION
  census_disposition: RETAIN_AS_CERTIFIED_STEP_CONSTRUCTOR
  active_status: ACTIVE
  source_excerpt_sha256: 738117470b3372cafd500b931ebb34ad08cd27ee7a74daffd0ea9fd2197960c6
  paper_statement_hash: b5890ca33d8e61e47bbcb906cfec4c64415986c588b1d54cd640218cbd5e93e7
  lean_file_sha256: dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.LocalCertifiedStep.union
  lean_file: formal/TypedSlottedEGraphsPaper/TraceSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.LocalCertifiedStep.union.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationComposition s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t"
  statement_hash: c191cb7e25d4bf7fca594136bf699c751001914d69cfb26079712522ac8e9349
  transitive_dependencies:
  - TSG-ALG-003
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-STEP-004
  paper_kind: CONSTRUCTOR
  paper_number: Theorem 1 obligation 4
  paper_title: Obligation-composition constructor (union label)
  source_file: foundations_compressed.tex
  source_line_start: 747
  source_line_end: 750
  main_or_appendix: MAIN
  normative_statement: The union-labelled LocalCertifiedStep constructor accepts exactly ObligationComposition evidence.
  all_explicit_hypotheses:
  - 'change : ObligationComposition source target'
  direct_dependencies:
  - TSG-ALG-003
  artifact_relevance: THEOREM_CRITICAL_UNION
  census_disposition: RETAIN_AS_CERTIFIED_STEP_CONSTRUCTOR
  active_status: ACTIVE
  source_excerpt_sha256: 54652ee76c9acb5ead7e05b3a650874006482f6d1da60536861acf2910ff95d7
  paper_statement_hash: 00e17a09f595f62fa2248c8256923b84baf109471ba5a545155fa0690688fd9e
  lean_file_sha256: dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.LocalCertifiedStep.symmetry
  lean_file: formal/TypedSlottedEGraphsPaper/TraceSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.LocalCertifiedStep.symmetry.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationRekey s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t"
  statement_hash: ff3b39ec1759470d2ce4dedc87251bcbd471545a9d36c6a5f38019bd2160e7fc
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-STEP-005
  paper_kind: CONSTRUCTOR
  paper_number: Theorem 1 obligation 5
  paper_title: Obligation-rekey constructor (symmetry label)
  source_file: foundations_compressed.tex
  source_line_start: 742
  source_line_end: 745
  main_or_appendix: MAIN
  normative_statement: The symmetry-labelled LocalCertifiedStep constructor accepts exactly ObligationRekey evidence.
  all_explicit_hypotheses:
  - 'change : ObligationRekey source target'
  direct_dependencies: []
  artifact_relevance: THEOREM_CRITICAL_SYMMETRY
  census_disposition: RETAIN_AS_CERTIFIED_STEP_CONSTRUCTOR
  active_status: ACTIVE
  source_excerpt_sha256: 433814a6f796f6d0755a96f6f2ef934fb614b33aa2d21066bfd5744de889446d
  paper_statement_hash: 5d12f020bf3b110b6325c37742c5a0103f1a341a3b88da6924ecaaaba905711d
  lean_file_sha256: dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction
  lean_file: formal/TypedSlottedEGraphsPaper/TraceSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationRekey s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t"
  statement_hash: d3620a48123a62425e09e44b12f482b999687b7b7a49a8417fe567097037d34b
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-STEP-006
  paper_kind: CONSTRUCTOR
  paper_number: Theorem 1 obligation 6
  paper_title: Obligation-rekey constructor (interface-restriction label)
  source_file: foundations_compressed.tex
  source_line_start: 743
  source_line_end: 745
  main_or_appendix: MAIN
  normative_statement: The interface-restriction-labelled LocalCertifiedStep constructor accepts exactly ObligationRekey evidence.
  all_explicit_hypotheses:
  - 'change : ObligationRekey source target'
  direct_dependencies: []
  artifact_relevance: THEOREM_CRITICAL_RESTRICTION
  census_disposition: RETAIN_AS_CERTIFIED_STEP_CONSTRUCTOR
  active_status: ACTIVE
  source_excerpt_sha256: 9390427432eee265b2d53bd4b60380e571b28b4ec8fda6ea88255933e1fcdaa8
  paper_statement_hash: 6ff06ba22db018f42b0649a636300b21966ee6dd1094cee74347ef67270b4fb9
  lean_file_sha256: dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.LocalCertifiedStep.noninferentialUnion
  lean_file: formal/TypedSlottedEGraphsPaper/TraceSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.LocalCertifiedStep.noninferentialUnion.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationRemoval s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t"
  statement_hash: 4b5fda7ef12d247f88bf228c8acdbf93f6472713ed95a7170f88e05bd6123766
  transitive_dependencies: []
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-STEP-007
  paper_kind: CONSTRUCTOR
  paper_number: Theorem 1 obligation 7
  paper_title: Obligation-removal constructor (noninferential-union label)
  source_file: foundations_compressed.tex
  source_line_start: 751
  source_line_end: 752
  main_or_appendix: MAIN
  normative_statement: The noninferential-union-labelled LocalCertifiedStep constructor accepts exactly ObligationRemoval evidence.
  all_explicit_hypotheses:
  - 'change : ObligationRemoval source target'
  direct_dependencies: []
  artifact_relevance: THEOREM_CRITICAL_NONINFERENCE
  census_disposition: RETAIN_AS_CERTIFIED_STEP_INVARIANT
  active_status: ACTIVE
  source_excerpt_sha256: b142604b4291b4f88a96f6550188a384baf888018f95ac7c33e2e7e1e1e4fe18
  paper_statement_hash: 97886acc118de470f41ca750db35a30ad90cc555b5950974eef5a6753fbf5d58
  lean_file_sha256: dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild
  lean_file: formal/TypedSlottedEGraphsPaper/TraceSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationAddition s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t"
  statement_hash: a822d1d13b2ffb8c6dc7e6167602dfda7e316a1c11a78ad57e3bdf908681f8db
  transitive_dependencies:
  - TSG-ALG-004
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-STEP-008
  paper_kind: CONSTRUCTOR
  paper_number: Theorem 1 obligation 8
  paper_title: Obligation-addition constructor (rebuild label)
  source_file: foundations_compressed.tex
  source_line_start: 739
  source_line_end: 740
  main_or_appendix: MAIN
  normative_statement: The rebuild-labelled LocalCertifiedStep constructor accepts exactly ObligationAddition evidence.
  all_explicit_hypotheses:
  - 'change : ObligationAddition source target'
  direct_dependencies:
  - TSG-ALG-004
  artifact_relevance: THEOREM_CRITICAL_REBUILD
  census_disposition: RETAIN_AS_CERTIFIED_STEP_CONSTRUCTOR
  active_status: ACTIVE
  source_excerpt_sha256: 108db00ec2e60efc7d8c426c7bc0ba29d66c6264d3829ab9ac7a877e2aa96336
  paper_statement_hash: 932da8b3d57b05e7173dae6149eca001131f1dfd3ef6d5d28ca3e74a41cb9576
  lean_file_sha256: dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression
  lean_file: formal/TypedSlottedEGraphsPaper/TraceSemantics.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationComposition s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t"
  statement_hash: 7527099aa538296ec29ef109fabaec6b3888d16a1f2a6e50a9d20d4068bc46e3
  transitive_dependencies:
  - TSG-ALG-003
  foundation_axioms: []
  proof_status: COMPILED_CONSTRUCTOR
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-STEP-009
  paper_kind: CONSTRUCTOR
  paper_number: Theorem 1 obligation 9
  paper_title: Obligation-composition constructor (path-compression label)
  source_file: foundations_compressed.tex
  source_line_start: 748
  source_line_end: 750
  main_or_appendix: MAIN
  normative_statement: The path-compression-labelled LocalCertifiedStep constructor accepts exactly ObligationComposition evidence.
  all_explicit_hypotheses:
  - 'change : ObligationComposition source target'
  direct_dependencies:
  - TSG-ALG-003
  artifact_relevance: THEOREM_CRITICAL_UNION_FIND
  census_disposition: RETAIN_AS_CERTIFIED_STEP_CONSTRUCTOR
  active_status: ACTIVE
  source_excerpt_sha256: 7618d560fd1b7ab1799a81d0e42324c78963ead7cc15e38dc271f63e861f64bb
  paper_statement_hash: deb7f13f7338977639db40880cc3256dff38a2e856e454f988cfaf7f2b2445df
  lean_file_sha256: dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05
  mapping_status: EXACT_CONSTRUCTOR
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow
  lean_file: formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow :\n  TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.productClassCount fun n =>\n    2 ^ n"
  statement_hash: 0eb32dc881ce4b352f0f79f6c9d11bd41b31fb6827e579c021c135b407eb37c1
  transitive_dependencies:
  - TSG-ATOM-001
  foundation_axioms:
  - propext
  - Classical.choice
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-043
  paper_kind: ASYMPTOTIC_BOUND
  paper_number: Lemma F01 atomic consequence
  paper_title: Nonempty AC product-class asymptotics
  source_file: foundations_compressed.tex
  source_line_start: 19
  source_line_end: 22
  main_or_appendix: MAIN
  normative_statement: The exact product-class count 2^n - 1 is Theta(2^n).
  all_explicit_hypotheses:
  - n ranges over natural numbers
  - free commutative semigroup
  - distinct generators
  - no unit
  - no additional equations
  direct_dependencies:
  - TSG-ATOM-001
  artifact_relevance: NONE
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: ac02ce4994f1fb9839aa20bac935ad7d2d3675d5dc7d4c1d0cb9e40648e5f9af
  paper_statement_hash: 933c866e174a276bc176e32b107f79595bb1dc14f92be4851b20a42868c88a96
  lean_file_sha256: 315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACProductClassCount
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACProductClassCount
- all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow
  lean_file: formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow :\n  TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCount\n    fun n => 3 ^ n"
  statement_hash: 9661da711df8c5203c7fb3c556d702e6ceec3747f95be27ddee1425821c4d4f8
  transitive_dependencies:
  - TSG-ATOM-002
  foundation_axioms:
  - propext
  - Quot.sound
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  formal_id: TSG-ATOM-044
  paper_kind: ASYMPTOTIC_BOUND
  paper_number: Lemma F01 atomic consequence
  paper_title: Binary AC operator-node asymptotics
  source_file: foundations_compressed.tex
  source_line_start: 20
  source_line_end: 22
  main_or_appendix: MAIN
  normative_statement: The exact binary operator-node count 3^n + 1 - 2^(n+1) is Theta(3^n).
  all_explicit_hypotheses:
  - n ranges over natural numbers
  - free commutative semigroup
  - distinct generators
  - no unit
  - no additional equations
  direct_dependencies:
  - TSG-ATOM-002
  artifact_relevance: NONE
  census_disposition: RETAIN_AS_ATOMIC_CHILD
  active_status: ACTIVE
  source_excerpt_sha256: 1f6b06c41056fca91189128adf52be3293a0d4920db8674a801628191a596c57
  paper_statement_hash: 4656c48f6b4781f41151ff08a0b900efd1b4311a203e8ca0c9b0ca674a91f086
  lean_file_sha256: 315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf
  mapping_status: EXACT_PROOF
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount
- formal_id: TSG-ACC-001
  paper_kind: DEFINITION
  paper_number: unnumbered display
  paper_title: Executable ceiling base-two logarithm
  normative_statement: The executable ceiling-log function is zero at inputs 0 and 1, and for every natural k its value at k+2 is floor(log2(k+1))+1.
  all_explicit_hypotheses: []
  direct_dependencies: []
  artifact_relevance: NONE
  census_disposition: RETAIN
  active_status: ACTIVE
  source_file: foundations_compressed.tex
  source_line_start: 477
  source_line_end: 484
  main_or_appendix: MAIN
  source_excerpt_sha256: b50e326126cb666c72eed9c55eabf30316e5cacee0b7ef24f6ac4e8ec1bebffd
  paper_statement_hash: 888a0ca9ecbfe67f78b760b879b1fac72e91a6757258a4becd33abe573c9ba56
  transitive_dependencies: []
  all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2
  lean_file: formal/TypedSlottedEGraphsPaper/ClaimLedger.lean
  lean_file_sha256: 526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39
  lean_pretty_printed_type: 'TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2 : Nat → Nat'
  statement_hash: fe78ff56c51f95ac6b21f14b527ac39df8c9ff2fd927c9bd7b1584db13b1da8e
  foundation_axioms: []
  mapping_status: EXACT_DEFINITION
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- formal_id: TSG-ACC-002
  paper_kind: DEFINITION
  paper_number: unnumbered display
  paper_title: Structural computation budget B_T
  normative_statement: B_T is the displayed executable natural-number comparison-sort work budget using input size, provenance length, P_Q, kernel size, and ceilLog2.
  all_explicit_hypotheses:
  - all size parameters are natural numbers
  direct_dependencies:
  - TSG-DEF-014
  - TSG-ACC-001
  artifact_relevance: NONE
  census_disposition: RETAIN_ACCOUNTING_DEFINITION
  active_status: ACTIVE
  source_file: foundations_compressed.tex
  source_line_start: 467
  source_line_end: 480
  main_or_appendix: MAIN
  source_excerpt_sha256: af07fb7e5494e85922a0281ef79ad4893578c05d8c8de18ed60df5012be1e849
  paper_statement_hash: 571918c97983f97e94666495e6c43726d76d919e6f3d7adc97d9933307849a94
  transitive_dependencies:
  - TSG-ACC-001
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-010
  - TSG-DEF-014
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  - TSG-LEM-003
  all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ClaimLedger.structuralComputationBudget
  lean_file: formal/TypedSlottedEGraphsPaper/ClaimLedger.lean
  lean_file_sha256: 526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.ClaimLedger.structuralComputationBudget (inputSize pathLength canonicalWork kernelSize : Nat) :\n  Nat"
  statement_hash: c7b38868a328bdaf46af68c3d736ada6bb5aaaee0c93bff2b4abfb92048acaf2
  foundation_axioms: []
  mapping_status: EXACT_DEFINITION
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor
  - TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction
  - TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
  - TypedSlottedEGraphsPaper.leaderizationContractsSupport
- formal_id: TSG-ACC-003
  paper_kind: DEFINITION
  paper_number: prose definition
  paper_title: Auxiliary kernel workspace budget
  normative_statement: The intended auxiliary workspace budget is exactly the kernel size S_K.
  all_explicit_hypotheses:
  - kernel size is a natural number
  direct_dependencies: []
  artifact_relevance: NONE
  census_disposition: RETAIN_ACCOUNTING_DEFINITION
  active_status: ACTIVE
  source_file: foundations_compressed.tex
  source_line_start: 485
  source_line_end: 489
  main_or_appendix: MAIN
  source_excerpt_sha256: 8e95151a669e4bd402f6affb439d02831a42d27cce9179715b38f90dd5e68d84
  paper_statement_hash: bd0225bb4581047b667fa8a7d6d312f60d9bfd98796ce55f91de44e724e2b4db
  transitive_dependencies: []
  all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ClaimLedger.auxiliaryKernelWorkspaceBudget
  lean_file: formal/TypedSlottedEGraphsPaper/ClaimLedger.lean
  lean_file_sha256: 526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39
  lean_pretty_printed_type: 'TypedSlottedEGraphsPaper.ClaimLedger.auxiliaryKernelWorkspaceBudget (kernelSize : Nat) : Nat'
  statement_hash: c8cbe7f88d57aad03f8817ae031298dcf102dc195d091e5d4ba8383f75ff75e7
  foundation_axioms: []
  mapping_status: EXACT_DEFINITION
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- formal_id: TSG-ACC-004
  paper_kind: DEFINITION
  paper_number: prose definition
  paper_title: Returned structural-record budget
  normative_statement: The returned structural-record budget is exactly S_K+L, excluding input, stored groups, and materialized replay certificates.
  all_explicit_hypotheses:
  - kernel size and provenance length are natural numbers
  direct_dependencies: []
  artifact_relevance: NONE
  census_disposition: RETAIN_ACCOUNTING_DEFINITION
  active_status: ACTIVE
  source_file: foundations_compressed.tex
  source_line_start: 486
  source_line_end: 489
  main_or_appendix: MAIN
  source_excerpt_sha256: e592ddbabf96d1cd6eadb6f99d322603518de3f28efa9313d9bde0f6eab70bf7
  paper_statement_hash: d6f8770f735fe96e35e9769d5823847a57bb6dc7365bd30c00670d010fb1cd18
  transitive_dependencies: []
  all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.ClaimLedger.returnedStructuralRecordBudget
  lean_file: formal/TypedSlottedEGraphsPaper/ClaimLedger.lean
  lean_file_sha256: 526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39
  lean_pretty_printed_type: 'TypedSlottedEGraphsPaper.ClaimLedger.returnedStructuralRecordBudget (kernelSize pathLength : Nat) : Nat'
  statement_hash: da55c79efe7fe16be9fa1735f67ebc6e9276cc891a801aba349ea66c7fb84334
  foundation_axioms: []
  mapping_status: EXACT_DEFINITION
  proof_status: COMPILED_DEFINITION
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  lean_direct_dependencies: []
  lean_transitive_dependencies: []
- formal_id: TSG-ATOM-045
  paper_kind: UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM
  paper_number: F23 atomic consequence
  paper_title: Recorded symmetry-word certificate closure
  normative_statement: Generator SC certificates close under identity, inverse, and composition and therefore yield SC for every represented proof-relevant symmetry word.
  all_explicit_hypotheses:
  - a coherent F23 certificate family
  - a represented symmetry word
  direct_dependencies:
  - TSG-DEF-002
  - TSG-DEF-016
  - TSG-DEF-021
  artifact_relevance: ABSTRACT_KERNEL
  census_disposition: RETAIN
  active_status: ACTIVE
  source_file: foundations_compressed.tex
  source_line_start: 641
  source_line_end: 643
  main_or_appendix: MAIN
  source_excerpt_sha256: 4a8a0c4b98d412ede399c1f3d13173428c1c0d8d6702e2b25ff64e361a80ede3
  paper_statement_hash: bb6f1bc7a3d9070ef46e726b380205d3f6c4e2f556c9234db535faa7b45d21a0
  transitive_dependencies:
  - TSG-DEF-001
  - TSG-DEF-002
  - TSG-DEF-003
  - TSG-DEF-004
  - TSG-DEF-005
  - TSG-DEF-006
  - TSG-DEF-007
  - TSG-DEF-015
  - TSG-DEF-016
  - TSG-DEF-020
  - TSG-DEF-021
  - TSG-FND-004
  - TSG-FND-006
  - TSG-FND-007
  all_implicit_typeclass_or_decidability_hypotheses: []
  lean_declaration: TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate
  lean_file: formal/TypedSlottedEGraphsPaper/TheoremBridge.lean
  lean_file_sha256: 0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2
  lean_pretty_printed_type: "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W}\n  (coherent : TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O) {τ : Ty} {a : W.ClassId τ}\n  {rho : TypedSlottedEGraphsPaper.TypedSlotRenaming (W.interface a) (W.interface a)}\n  (word : TypedSlottedEGraphsPaper.PaperSymmetryWord O a rho) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (W.witness a) (L.rename rho.toTypedSlotEmbedding (W.witness a))"
  statement_hash: b8b860bfea8f39e225f3d3ed5585e4f3bcce5f53831739cdc6f23192ad0a5d2d
  foundation_axioms:
  - Quot.sound
  mapping_status: EXACT_PROOF
  proof_status: PROVED_AXIOM_AUDITED
  correspondence_status: EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING
  lean_direct_dependencies:
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  lean_transitive_dependencies:
  - TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding
  - TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition
  - TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition
  - TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier
  - TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding
  - TypedSlottedEGraphsPaper.TypedTermLanguage
  - TypedSlottedEGraphsPaper.TypedEquationalCertificate
  - TypedSlottedEGraphsPaper.ConcreteStructuralRealizer
  - TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily
  - TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition
  - TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle
  - TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful
normalization_contract: formal/normalization-contract.json
normalization_contract_sha256: 9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6
compiler_correspondence_metadata: formal/compiler-correspondence-metadata.json
bounded_correspondence_repair:
  authorization: /autonomous
  failed_snapshot_id: a1968bcda191b303983649d557ffa07a5845d971ea57258db62fe239b6ab675a
  failed_formal_registry_sha256: 9bf8c89f3dc03d6b9de275c4a2c78d312f608547d438615678d717aefdb7aa9e
  failed_mapping_digest_sha256: d063aae529e0eac1ddcddc1cc137027411f58b3b2c27192604ef1a1b04043012
  failed_round2_review_sha256: 79edd88f6d20cbed21341841507e07f7bd7918f31387f6cbb903ce9c666c4f3b
  normalization_contract_sha256: 9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6
  statement_rows_repaired:
  - TSG-APP-003
  - TSG-ATOM-020
  - TSG-ATOM-021
  - TSG-ATOM-030
  - TSG-ATOM-031
  - TSG-ATOM-039
  - TSG-CE-001
  - TSG-CE-002
  - TSG-DEF-016
  - TSG-LEM-005
  - TSG-LEM-009
  hypothesis_rows_repaired:
  - TSG-ALG-002
  - TSG-ALG-006
  - TSG-ALG-007
  - TSG-ALG-009
  - TSG-APP-001
  - TSG-APP-003
  - TSG-APP-004
  - TSG-ATOM-001
  - TSG-ATOM-020
  - TSG-ATOM-021
  - TSG-ATOM-030
  - TSG-ATOM-031
  - TSG-ATOM-037
  - TSG-ATOM-039
  - TSG-ATOM-040
  - TSG-CE-001
  - TSG-CE-002
  - TSG-DEF-005
  - TSG-DEF-010
  - TSG-DEF-012
  - TSG-DEF-016
  - TSG-DEF-019
  - TSG-DEF-023
  - TSG-INV-004
  - TSG-INV-006
  - TSG-INV-007
  - TSG-INV-008
  - TSG-LEM-005
  - TSG-LEM-009
  - TSG-RULE-008
  - TSG-RULE-010
  - TSG-RULE-012
  - TSG-RULE-013
  - TSG-RULE-017
  - TSG-THM-001
  dependency_rows_repaired:
  - TSG-ATOM-001
  - TSG-ATOM-040
  - TSG-INV-007
  - TSG-INV-008
  - TSG-THM-001
  lean_declaration_changes: 0
  java_or_experiment_changes: 0
dependency_field_semantics:
  direct_dependencies: Author-curated paper dependency IDs; not compiler-used constants.
  transitive_dependencies: Transitive closure of author-curated paper dependency IDs.
  lean_direct_dependencies: Lean declaration names corresponding to the author-curated direct paper edges; despite the legacy field name, not compiler-used constants.
  lean_transitive_dependencies: Lean declaration names corresponding to the author-curated transitive paper closure; despite the legacy field name, not compiler-used constants.
  compiler_dependency_authority: formal/compiler-dependency-graph.json
current_regeneration:
  generator: formal/tools/regenerate_current_metadata.py
  generator_sha256: 52fa450fd2372373549fb193134021addc5fbba9f2279cfbb1304be83d4f63f1
  method: CURRENT_PAPER_SPANS_RECOMPUTED_AND_LEAN_PROJECTION_CARRIED_FORWARD_BY_EXACT_FILE_HASH
  previous_compiler_metadata_sha256: 763cdfd8c0bd1bc5709a61a2e49762cf423026e517274cff32d32ae39414a421
  mapped_lean_file_hashes_verified: 146
  fresh_lean_dump_executed: false
  trace_witness_sha256: d4571f177607c4073f35466ab7d8bd2bf642bd1190a4ba38508c5a5ddfa93b7f
  trace_witness_active_claim_count_delta: 0


==> formal/historical/2026-08-30/layered-closure-report.json <==
{
  "schema_version": "2.0",
  "computed_at_phase": "BOUNDED_TRACE_WITNESS_SYNC_AND_AFFECTED_PAGE_QA_PASSED",
  "inputs": {
    "paper_registry": "formal/formal-units.yaml",
    "paper_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "formal_source_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
    "artifact_bridge": "formal/artifact-refinement-map.json",
    "edge_cases": "formal/edge-case-closure.json",
    "foundation_profile": "STANDARD_LEAN_EXPLICIT_TCB",
    "source_tag_gate": {
      "status": "PASS_EXACT_BIJECTION_REGENERATED_CANDIDATE",
      "tag_count": 146,
      "unique_active_id_count": 146,
      "unique_exact_declaration_count": 146,
      "files": [
        "foundations_compressed.tex",
        "appendixC_vmcai_stage1.tex"
      ]
    },
    "active_manuscript_graph_sha256": "6e386c342c9866479a31186ec31968a2f007d780fba3715a28a6172626dc1411",
    "pre_trace_witness_sync_manuscript_graph_sha256": "29348d88fbad07dfeddca2abf880b0718a8ca2ba26d41ee82a08e8f60d94d7d1",
    "pre_repaired_fast_ir_refresh_manuscript_graph_sha256": "1e8c1cebd6f35f8747524a971f3999a2424f698eb7957bff6aad684b903e1964",
    "correspondence_reviewed_manuscript_graph_sha256": "e5ed4bb73d6b1ca664b5428ad22a5d36b460ef67bca180f261d894c2c647203c",
    "pre_empirical_refresh_manuscript_graph_sha256": "17a1ed53bafabdfbe9fdfda4c28ced12d6fc2de38e5cd663f8d55b05fb7ad183",
    "experimental_data_refresh_report": "formal/experimental-data-refresh-report.json",
    "experimental_data_refresh_report_sha256": "71c86a4942720dc6fdc9d65286b8c2ee4e6337c2169dc16be18dea182db8699f",
    "provenance_layout_repair_report": "formal/provenance-layout-repair-report.json",
    "provenance_layout_repair_report_sha256": "2412e7c5acfcfc79922af837ec7f4d949a7c0a4a78f758594b16c291d58f3b16",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "paper_dependency_graph_sha256": "1e85f5d91f7a9478ca1b1573f64e88483bbadd3211442fd1503e453d68d874ec",
    "compiler_dependency_graph_sha256": "1e430b523cb6dcd8e5db7f22295f2380a6d632ea191d967083ed1c96e094075e",
    "correspondence_review_sha256": "841a624aa36f87b8a0f66b2cc8c277716292a2699afd65c06bd630b04b3d2332",
    "clean_build_summary_sha256": "1ae7b4bf23e493eed8a89cdd6cdec3d95b7092a6da52edaf58a0a7d5e019229d",
    "trace_witness_sync_report": "formal/trace-envelope-witness-sync-report.json",
    "trace_witness_sync_report_sha256": "c395345131f8679c0a45db97719204765e25cdd564ff4b43b61e17a8911b36dd",
    "historical_all_page_pdf_qa_report": "formal/pdf-qa-repaired-fast-ir-data-report.json",
    "historical_all_page_pdf_qa_report_sha256": "01087813e6be08fe1d398c6202d74cad20717d224173311c6e082912878547f0",
    "pdf_repair_report": "formal/pdf-repair-report.json",
    "pdf_repair_report_sha256": "9564e03544718a7fea87432e6daf2df487aad68c48e384756af9029786d53f6b",
    "pdf_qa_post_repair_report": "formal/pdf-qa-post-repair-report.json",
    "pdf_qa_post_repair_report_sha256": "2a22d232a1c95afce24c1356f28885183fd14da4a154e15e391f3a7c43b982a5"
  },
  "registry_metrics": {
    "active": 146,
    "mapped_distinct": 146,
    "uncovered": 0,
    "unproved": 0,
    "observed_axiom_union": [
      "propext",
      "Quot.sound",
      "Classical.choice"
    ]
  },
  "statuses": {
    "PAPER_FORMAL_CLOSURE": "CLOSED",
    "PAPER_LEAN_CORRESPONDENCE_CLOSURE": "CLOSED",
    "ABSTRACT_KERNEL_CLOSURE": "CLOSED",
    "ARTIFACT_REFINEMENT_CLOSURE": "PARTIAL",
    "EXPERIMENTAL_REPLAY_CLOSURE": "PARTIAL",
    "LEAN_GITHUB_PUBLICATION": "OUT_OF_SCOPE_CURRENT_TASK",
    "PERMITTED_PUBLIC_LABEL": "NO_FORMAL_CLOSURE_CLAIM"
  },
  "reasons": {
    "PAPER_FORMAL_CLOSURE": [
      "The bounded trace-witness synchronization changed only two evaluation paragraphs outside every formal environment and recorded formal source span. It changed no formal claim, Lean declaration, proof, normalization contract, registry, or formal source/config file."
    ],
    "PAPER_LEAN_CORRESPONDENCE_CLOSURE": [
      "The two prose edits report one fixed external abstract witness and introduce no retained paper theorem or formal-environment change. All 146 ACTIVE mappings, 27 named environments, hypotheses, dependencies, and compiler projections remain identical to the unanimously reviewed correspondence snapshot."
    ],
    "ABSTRACT_KERNEL_CLOSURE": [
      "All 146 mapped declarations, 83 proof-bearing axiom checks, and two isolated Lean 4.33.0 clean builds remain bound to the unchanged formal source/config graph. Separately, the pinned nontrivial trace witness focus-builds under Lean 4.33.0 with an allowed axiom union."
    ],
    "ARTIFACT_REFINEMENT_CLOSURE": [
      "Six theorem-critical Java bridge rows remain OPEN. The new witness inhabits an abstract Lean trace interface; it is not a Java-produced or verifier-replayed trace and establishes no Java refinement."
    ],
    "EXPERIMENTAL_REPLAY_CLOSURE": [
      "The manuscript is now synchronized to the immutable publication run, but raw-source normalization and theorem-relevant experiment traces are not Lean-replayed."
    ],
    "LEAN_GITHUB_PUBLICATION": [
      "GitHub publication is outside the current bounded authorization."
    ]
  },
  "label_rule_result": "The formal layers remain closed because the bounded witness synchronization preserves the complete reviewed formal projection. A clean LaTeX build, page-boundary check, and affected-page render review passed the current author graph. No FORMALLY_CLOSED-family public label is issued because GitHub publication was not authorized or executed; artifact refinement and experimental replay remain separately PARTIAL."
}


==> formal/historical/2026-08-30/tcb-manifest.json <==
{
  "schema_version": "2.0",
  "manifest_status": "TRACE_WITNESS_SYNC_BUILD_AND_AFFECTED_PAGE_QA_PASSED_LATEX_BUNDLE_PACKAGED_NO_PUBLICATION",
  "selected_foundation_profile": "STANDARD_LEAN_EXPLICIT_TCB",
  "allowed_axioms": [
    "propext",
    "Quot.sound",
    "Classical.choice"
  ],
  "observed_axiom_union": [
    "propext",
    "Quot.sound",
    "Classical.choice"
  ],
  "project_defined_axioms_allowed": false,
  "proof_placeholders_allowed": false,
  "native_decide_allowed": false,
  "unsafe_proof_dependencies_allowed": false,
  "partial_proof_dependencies_allowed": false,
  "compiler_or_ffi_oracles_allowed": false,
  "unverified_external_solver_results_allowed": false,
  "noncomputable_definitions_allowed": true,
  "toolchain": {
    "required_lean_version": "4.33.0",
    "lean_toolchain_content": "leanprover/lean4:v4.33.0\n",
    "lean_toolchain_sha256": "302cd63c54178885b89e669f33b38f12f4dd7ae7e5cac537b3203e3768d8fb2b",
    "direct_lean_version_check": "Lean (version 4.33.0, x86_64-unknown-linux-gnu, commit d8b18978322de05a8f3dba51ef03cf5461676c17, Release)",
    "observed_lake_version": "Lake version 5.0.0-src+d8b1897 (Lean version 4.33.0)",
    "toolchain_archive_sha256": "4b3fb03c29a1e0a253fb1d11f9bae3725f19a0dc6fc09b3ea16d2c9df3349e2c",
    "launcher_readlink_shim_sha256": "1b3a3cfed63f31e02bf94fccee49d8f4d158920cc1ea3927680a8ae4ca405304",
    "network_during_build": false
  },
  "package": {
    "name": "TypedSlottedEGraphsPaper",
    "lakefile_sha256": "623a833d7a2b602434c68375110536c49db59cc2338a38b273b4e96078f6a147",
    "lake_manifest_sha256": "8ef31448075569bcc02890b83a9b2de99b4f38ffa7417bd2dc41e1e43f870c71",
    "dependency_count": 0,
    "lean_source_file_count": 19,
    "formal_source_config_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
    "source_files": [
      {
        "path": "PaperIndex.lean",
        "sha256": "dc10d182fd5e4249b8c67f92cb69b5057ca9a90f8dc82aa8e9ecd299c891fdcb"
      },
      {
        "path": "TypedSlottedEGraphsPaper/ACClosureCounts.lean",
        "sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf"
      },
      {
        "path": "TypedSlottedEGraphsPaper/AtomicLedger.lean",
        "sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a"
      },
      {
        "path": "TypedSlottedEGraphsPaper/Certificates.lean",
        "sha256": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3"
      },
      {
        "path": "TypedSlottedEGraphsPaper/ClaimLedger.lean",
        "sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39"
      },
      {
        "path": "TypedSlottedEGraphsPaper/ContextGraph.lean",
        "sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1"
      },
      {
        "path": "TypedSlottedEGraphsPaper/Core.lean",
        "sha256": "9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01"
      },
      {
        "path": "TypedSlottedEGraphsPaper/FiniteNormalization.lean",
        "sha256": "8f3cf0cd01b873465e0aa335014d7a3e7ea5c1224dc836de6d692eca9791013d"
      },
      {
        "path": "TypedSlottedEGraphsPaper/NormalizationBridge.lean",
        "sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a"
      },
      {
        "path": "TypedSlottedEGraphsPaper/PaperDefinitions.lean",
        "sha256": "11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f"
      },
      {
        "path": "TypedSlottedEGraphsPaper/ProfileRules.lean",
        "sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad"
      },
      {
        "path": "TypedSlottedEGraphsPaper/Reachability.lean",
        "sha256": "07e05e20824378303f71230fabc9d401b471b5bba36f50c596250e21f4bf8ec3"
      },
      {
        "path": "TypedSlottedEGraphsPaper/Replay.lean",
        "sha256": "2cff55e357a599b53cd465b1e1a77838437cf76f24d581a250c0c8007bf2554c"
      },
      {
        "path": "TypedSlottedEGraphsPaper/StructuralClaims.lean",
        "sha256": "eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea"
      },
      {
        "path": "TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
        "sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876"
      },
      {
        "path": "TypedSlottedEGraphsPaper/StructuralSemantics.lean",
        "sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02"
      },
      {
        "path": "TypedSlottedEGraphsPaper/SyntaxSupport.lean",
        "sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3"
      },
      {
        "path": "TypedSlottedEGraphsPaper/TheoremBridge.lean",
        "sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2"
      },
      {
        "path": "TypedSlottedEGraphsPaper/TraceSemantics.lean",
        "sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05"
      }
    ],
    "formal_source_aggregate_algorithm": "SHA-256 of canonical compact JSON (sorted object keys, list order preserved) of the exact root-relative path/SHA-256 entries displayed in package.formal_source_config_entries",
    "formal_source_config_entries": [
      {
        "path": "formal/PaperIndex.lean",
        "sha256": "dc10d182fd5e4249b8c67f92cb69b5057ca9a90f8dc82aa8e9ecd299c891fdcb"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
        "sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
        "sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Certificates.lean",
        "sha256": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
        "sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
        "sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Core.lean",
        "sha256": "9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/FiniteNormalization.lean",
        "sha256": "8f3cf0cd01b873465e0aa335014d7a3e7ea5c1224dc836de6d692eca9791013d"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
        "sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean",
        "sha256": "11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
        "sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Reachability.lean",
        "sha256": "07e05e20824378303f71230fabc9d401b471b5bba36f50c596250e21f4bf8ec3"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Replay.lean",
        "sha256": "2cff55e357a599b53cd465b1e1a77838437cf76f24d581a250c0c8007bf2554c"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/StructuralClaims.lean",
        "sha256": "eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
        "sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
        "sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
        "sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
        "sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
        "sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05"
      },
      {
        "path": "formal/lake-manifest.json",
        "sha256": "8ef31448075569bcc02890b83a9b2de99b4f38ffa7417bd2dc41e1e43f870c71"
      },
      {
        "path": "formal/lakefile.toml",
        "sha256": "623a833d7a2b602434c68375110536c49db59cc2338a38b273b4e96078f6a147"
      },
      {
        "path": "formal/lean-toolchain",
        "sha256": "302cd63c54178885b89e669f33b38f12f4dd7ae7e5cac537b3203e3768d8fb2b"
      }
    ]
  },
  "registry": {
    "formal_units_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "active_count": 146,
    "distinct_mapping_count": 146,
    "source_tag_gate": {
      "status": "PASS_EXACT_BIJECTION_REGENERATED_CANDIDATE",
      "tag_count": 146,
      "unique_active_id_count": 146,
      "unique_exact_declaration_count": 146,
      "files": [
        "foundations_compressed.tex",
        "appendixC_vmcai_stage1.tex"
      ]
    },
    "per_declaration_axiom_report": "formal/axiom-report.json",
    "axiom_report_sha256": "0d18c9dcfb27aa3341458b7e755098cff7bde724892e1357672d6090bb890880",
    "compiler_dependency_graph": "formal/compiler-dependency-graph.json",
    "compiler_dependency_graph_sha256": "1e430b523cb6dcd8e5db7f22295f2380a6d632ea191d967083ed1c96e094075e",
    "paper_dependency_graph": "formal/dependency-graph.json",
    "paper_dependency_graph_sha256": "1e85f5d91f7a9478ca1b1573f64e88483bbadd3211442fd1503e453d68d874ec",
    "correspondence_review": "formal/correspondence-review.json",
    "correspondence_review_sha256": "841a624aa36f87b8a0f66b2cc8c277716292a2699afd65c06bd630b04b3d2332"
  },
  "correspondence_review": {
    "status": "ROUND_2_UNANIMOUS_PASS_CORRESPONDENCE_REVIEW_CLOSED",
    "process_id": "bounded-correspondence-repair-2026-08-29",
    "failed_snapshot_id": "a1968bcda191b303983649d557ffa07a5845d971ea57258db62fe239b6ab675a",
    "failed_review_sha256": "79edd88f6d20cbed21341841507e07f7bd7918f31387f6cbb903ce9c666c4f3b",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "maximum_review_rounds": 2,
    "completed_review_rounds": 2,
    "remaining_review_rounds": 0,
    "round_1_summary": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/summary.json",
    "round_1_summary_sha256": "00e28a7fcad81db127d0a7daf35932fe2a7b9bfeca1aef66f3c74a9062d01fcf",
    "round_2_snapshot_id": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
    "round_2_snapshot_manifest_sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57",
    "round_2_summary": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/summary.json",
    "round_2_summary_sha256": "4705ff60f9186e44610483b1a7b5763a857acaa0e6300f3fe3de62647fee9460",
    "required_fresh_independent_passes_on_round_2_snapshot": 2,
    "completed_fresh_independent_passes": 2,
    "unanimous_pass": true,
    "blocking_findings": []
  },
  "integration_build": {
    "status": "PASS_TWO_ISOLATED_CLEAN_BUILDS",
    "command": "LD_PRELOAD=<pinned-shim> lake clean && lake build && lake env lean PaperIndex.lean",
    "required_independent_build_count": 2,
    "completed_independent_build_count": 2,
    "source_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
    "observed_lean_version": "Lean (version 4.33.0, x86_64-unknown-linux-gnu, commit d8b18978322de05a8f3dba51ef03cf5461676c17, Release)",
    "observed_lake_version": "Lake version 5.0.0-src+d8b1897 (Lean version 4.33.0)",
    "build_A_evidence": "formal/build-evidence/clean-build-A.json",
    "build_A_evidence_sha256": "928e58b98c3deb18c540f088c984870ef28affd919500b3e5ebc6911fe8cd684",
    "build_B_evidence": "formal/build-evidence/clean-build-B.json",
    "build_B_evidence_sha256": "829ac214601897895f18d343f4a35e92d18f134b5aa44162808b8d1ace6cafe7",
    "build_summary": "formal/build-evidence/clean-build-summary.json",
    "build_summary_sha256": "1ae7b4bf23e493eed8a89cdd6cdec3d95b7092a6da52edaf58a0a7d5e019229d",
    "closure_manifest_sha256": "c2bfd59523bc96b8834ddf856efe1881774e92e9f6c7d8f9f39be93317f26fda",
    "closure_manifests_byte_identical": true,
    "normalized_compiled_product_mismatch_count": 0,
    "snapshot_stable_after_builds": true
  },
  "pdf_qa": {
    "status": "PASS_BOUNDED_TRACE_WITNESS_SYNC_BUILD_AND_AFFECTED_PAGE_QA",
    "current_report": "formal/trace-envelope-witness-sync-report.json",
    "current_report_sha256": "c395345131f8679c0a45db97719204765e25cdd564ff4b43b61e17a8911b36dd",
    "author_source_graph_sha256": "6e386c342c9866479a31186ec31968a2f007d780fba3715a28a6172626dc1411",
    "pdf_sha256": "7b349a474591b6a64f8cc9fc99a2fe5c29c41e1eb5e8c93e549297d5ef33f256",
    "isolated_clean_latex_build": "PASS",
    "main_text_page_limit": "PASS_17_OF_20_PAGES",
    "references_start_page": 18,
    "appendices_start_page": 20,
    "chart_identity": "PASS_BYTE_UNCHANGED",
    "affected_page_render_and_layout_qa": "PASS_PAGES_16_17_35",
    "all_page_render_and_layout_qa": "NOT_RERUN_PRE_WITNESS_SYNC_PASS_PRESERVED_HISTORICALLY",
    "citations_and_float_order": "PASS_BUILD_AND_AFFECTED_PAGE_SCOPE",
    "formal_statement_surfaces_unchanged": true,
    "source_repair_performed_during_qa": false,
    "historical_pdf_reports_preserved": true,
    "packaging_executed": true,
    "publication_executed": false
  },
  "experimental_data_refresh": {
    "status": "REPAIRED_FAST_IR_DATA_REFRESH_AND_CORRESPONDENCE_PASSED",
    "report": "formal/experimental-data-refresh-report.json",
    "report_sha256": "71c86a4942720dc6fdc9d65286b8c2ee4e6337c2169dc16be18dea182db8699f",
    "repository_publication_head": "63f3b8c2931202e9b3582a8802c558725a67ac26",
    "publication_run_id": "df4d8d4c-6265-4fe7-88d5-3aceee60398b",
    "ablation_run_id": "f46b5647-7373-4cd7-ac3d-f8fd9b802db6",
    "capability_run_id": "2a27663f-28d6-4f42-b841-5cc7a5d5a488",
    "experiment_source_commit": "fbd9b1497a9036c55780da777f56581bc1c6bcec",
    "pre_refresh_author_source_graph_sha256": "1e8c1cebd6f35f8747524a971f3999a2424f698eb7957bff6aad684b903e1964",
    "data_refresh_author_source_graph_sha256": "29348d88fbad07dfeddca2abf880b0718a8ca2ba26d41ee82a08e8f60d94d7d1",
    "current_author_source_graph_sha256": "6e386c342c9866479a31186ec31968a2f007d780fba3715a28a6172626dc1411",
    "data_refresh_appendix_eval_sha256": "0888b7aab69ff720add187681f9d19535667807c0213419d1c5ad32436a98845",
    "current_appendix_eval_sha256": "fe2b8253d5e613c86ebc9b247110f91b5ee78b8de85f07e5a178a79040ff4582",
    "formal_registry_preserved_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "normalization_contract_preserved_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "formal_source_config_preserved_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
    "lean_source_and_config_graph_preserved_sha256": "424088773b7381cd60e7f4367e2e3939aae3b29874217fd34b24e5f8528fe61c",
    "formal_statement_hypothesis_dependency_projection_changes": 0,
    "author_files_changed": 5,
    "layout_changes": 0,
    "java_or_result_mutations": 0,
    "full_all_page_pdf_qa": "PASS_45_OF_45_PAGES_PRE_WITNESS_SYNC",
    "post_witness_sync_affected_page_qa": "PASS_PAGES_16_17_35"
  },
  "required_final_updates": [
    "obtain separate authorization before publication"
  ],
  "trusted_computing_base": [
    "Lean 4.33.0 parser, elaborator, kernel, and standard library",
    "Lake 5.0.0-src+d8b1897 as build orchestration",
    "operating system and hardware for artifact transport",
    "exact source/toolchain/registry hashes in this manifest"
  ],
  "not_in_tcb_as_proof_evidence": [
    "Java implementation",
    "Java or non-Lean certificate checker",
    "Alloy/SAT/SMT results without a Lean-checked proof object",
    "bounded tests and mutation tests",
    "experimental output files",
    "reviewer or agent approval"
  ]
}


==> formal/lake-manifest.json <==
{"version": "1.2.0",
 "packagesDir": ".lake/packages",
 "packages": [],
 "name": "TypedSlottedEGraphsPaper",
 "lakeDir": ".lake",
 "fixedToolchain": false}


==> formal/lakefile.toml <==
name = "TypedSlottedEGraphsPaper"
version = "0.1.0"
defaultTargets = ["TypedSlottedEGraphsPaper"]

[[lean_lib]]
name = "TypedSlottedEGraphsPaper"
srcDir = "."
roots = [
  "TypedSlottedEGraphsPaper.Core",
  "TypedSlottedEGraphsPaper.StructuralClaims",
  "TypedSlottedEGraphsPaper.Certificates",
  "TypedSlottedEGraphsPaper.Replay",
  "TypedSlottedEGraphsPaper.Reachability",
  "TypedSlottedEGraphsPaper.FiniteNormalization",
  "TypedSlottedEGraphsPaper.SyntaxSupport",
  "TypedSlottedEGraphsPaper.PaperDefinitions",
  "TypedSlottedEGraphsPaper.ACClosureCounts",
  "TypedSlottedEGraphsPaper.StructuralSemantics",
  "TypedSlottedEGraphsPaper.TraceSemantics",
  "TypedSlottedEGraphsPaper.TraceEnvelopeWitness",
  "TypedSlottedEGraphsPaper.ContextGraph",
  "TypedSlottedEGraphsPaper.AtomicLedger",
  "TypedSlottedEGraphsPaper.ProfileRules",
  "TypedSlottedEGraphsPaper.NormalizationBridge",
  "TypedSlottedEGraphsPaper.StructuralContainerAdapter",
  "TypedSlottedEGraphsPaper.TheoremBridge",
  "TypedSlottedEGraphsPaper.ClaimLedger",
  "PaperIndex"
]


==> formal/layered-closure-report.json <==
{
  "schema_version": "3.0",
  "computed_at_phase": "POST_SINGLE_ROUND_CORRESPONDENCE_PRE_BUILD_PRE_PDF_QA",
  "inputs": {
    "author_source_graph_sha256": "712e1c6849da7dcae46a910cf53a59a85c799d482f9635229eb51cf5a6a42f9b",
    "formal_source_config_sha256": "1ea8b2d58e1f4c3c007f8da46f77c7818d716b21bf418929ea9f9ecb8bef5afa",
    "formal_registry_sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "correspondence_snapshot_id": "8f7729dfd0f97230f30039b1a66553c65a2df0c9e7643bac47e084c2de3be203",
    "correspondence_review_sha256": "e680e45407032ef439e12d624e178da8ebb524731e2798e432ed6fbe2b5c7918",
    "trace_witness_sha256": "d4571f177607c4073f35466ab7d8bd2bf642bd1190a4ba38508c5a5ddfa93b7f"
  },
  "registry_metrics": {
    "active": 146,
    "mapped_distinct": 146,
    "source_tags": 146,
    "proofs": 83,
    "definitions": 44,
    "constructors": 19,
    "supplemental_witness_active_claim_delta": 0
  },
  "statuses": {
    "PAPER_LEAN_CORRESPONDENCE_CLOSURE": "CLOSED",
    "PAPER_FORMAL_CLOSURE": "PENDING_CURRENT_CLEAN_LEAN_BUILDS",
    "ABSTRACT_KERNEL_CLOSURE": "PENDING_CURRENT_CLEAN_LEAN_BUILDS",
    "ARTIFACT_REFINEMENT_CLOSURE": "PARTIAL",
    "EXPERIMENTAL_REPLAY_CLOSURE": "PARTIAL",
    "LATEX_BUILD_AND_PDF_QA": "NOT_EXECUTED_CURRENT_SNAPSHOT",
    "LEAN_GITHUB_PUBLICATION": "NOT_EXECUTED",
    "PERMITTED_PUBLIC_LABEL": "NO_FORMAL_CLOSURE_CLAIM"
  },
  "reasons": {
    "PAPER_LEAN_CORRESPONDENCE_CLOSURE": [
      "Two fresh independent read-only passes unanimously covered all 146 active mappings and 27 named environments.",
      "Both reviewers found no literal statement, hypothesis, dependency, or internal-identifier leak blocker.",
      "The exact supplemental witness is bound separately and changes the active claim count by zero."
    ],
    "PAPER_FORMAL_CLOSURE": [
      "The current 23-file Lean source/config graph has not received the next two isolated Lean 4.33.0 builds.",
      "Historical build evidence is preserved but does not bind the current Lake graph."
    ],
    "LATEX_BUILD_AND_PDF_QA": [
      "The user required this gate to stop before any current LaTeX build or PDF QA.",
      "The stale uploaded PDF is excluded from the output candidate."
    ]
  },
  "label_rule_result": "NO_FORMAL_CLOSURE_CLAIM"
}


==> formal/normalization-contract.json <==
{
  "schema_version": "1.0",
  "contract_id": "paper-lean-correspondence-normalization-v1",
  "status": "FROZEN_FOR_BOUNDED_CORRESPONDENCE_REPAIR",
  "scope": "The 146 ACTIVE formal-unit mappings in the audited Typed Slotted E-Graphs paper snapshot.",
  "frozen_input": {
    "failed_review_snapshot_sha256": "a1968bcda191b303983649d557ffa07a5845d971ea57258db62fe239b6ab675a",
    "failed_formal_registry_sha256": "9bf8c89f3dc03d6b9de275c4a2c78d312f608547d438615678d717aefdb7aa9e",
    "failed_mapping_digest_sha256": "d063aae529e0eac1ddcddc1cc137027411f58b3b2c27192604ef1a1b04043012",
    "failed_round2_review_sha256": "79edd88f6d20cbed21341841507e07f7bd7918f31387f6cbb903ce9c666c4f3b"
  },
  "paper_source_normal_form": {
    "input": "The inclusive UTF-8 source span recorded for one formal unit.",
    "steps": [
      "Convert CRLF and CR line endings to LF.",
      "Apply Unicode NFC normalization.",
      "Remove TeX comments beginning at an unescaped percent sign.",
      "Remove only the complete leanref tag that identifies the unit.",
      "Collapse every remaining whitespace run to one ASCII space and trim both ends."
    ],
    "hash_field": "paper_source_normal_sha256",
    "hash_algorithm": "SHA-256 of the UTF-8 paper source normal form"
  },
  "lean_type_normal_form": {
    "input": "The exact elaborated declaration type obtained from the Lean 4.33.0 environment.",
    "pretty_printer": {
      "pp.universes": true,
      "pp.explicit": false,
      "pp.fullNames": true,
      "pp.fieldNotation": false
    },
    "steps": [
      "Pretty-print the elaborated type with the fixed options above.",
      "Convert CRLF and CR line endings to LF.",
      "Apply Unicode NFC normalization.",
      "Collapse every whitespace run to one ASCII space and trim both ends."
    ],
    "hash_field": "lean_type_normal_sha256",
    "hash_algorithm": "SHA-256 of the UTF-8 Lean type normal form"
  },
  "mechanically_derived_metadata": {
    "provenance": "Defining module and declaration range from the Lean 4.33.0 environment.",
    "hypotheses": "The outer elaborated telescope, retaining binder name, binder kind, and exact elaborated binder type.",
    "dependencies": "Direct constants used by the declaration body, filtered to distinct ACTIVE mapped declarations; transitive dependencies are the closure of those direct edges.",
    "controlled_english": "normative_statement is a reviewer-facing paraphrase and is never substituted for either mechanical normal form or hash."
  },
  "correspondence_equivalence": {
    "permitted": [
      "Binder and universe alpha-renaming.",
      "Notation desugaring.",
      "Let/zeta reduction.",
      "Transparent unfolding of the mapped declaration itself, including its structure fields or inductive constructor surface."
    ],
    "forbidden": [
      "Theorem rewriting or use of an unrecorded lemma.",
      "Quantifier reordering.",
      "Premise deletion, insertion, or weakening.",
      "Conclusion strengthening or weakening.",
      "Changing binder explicitness or binder order.",
      "Changing the identity of a relation, the direction of an equality, or the order of conjuncts.",
      "Adding semantic qualifiers or implementation claims absent from the elaborated type.",
      "Treating prose similarity or a controlled-English paraphrase as normalized equality."
    ]
  },
  "change_control": {
    "frozen_after_first_use": true,
    "amendment_rule": "Any change creates a new contract identifier and invalidates all reviews performed under this identifier."
  }
}


==> formal/paper-lean-map.json <==
{
  "schema_version": "2.0",
  "map_status": "CURRENT_STATEMENT_METADATA_REGENERATED_PENDING_FRESH_REVIEW",
  "formal_registry_sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a",
  "normative_direction": "Reviewer-facing normalized_statement fields are controlled English. Mechanical paper and Lean normal forms are separate and authoritative under paper-lean-correspondence-normalization-v1.",
  "source_tag_gate": {
    "status": "PASS_EXACT_BIJECTION_CURRENT_SNAPSHOT",
    "tag_count": 146,
    "unique_active_id_count": 146,
    "unique_exact_declaration_count": 146,
    "files": [
      "foundations_compressed.tex",
      "appendixC_vmcai_stage1.tex"
    ]
  },
  "counts": {
    "audit_rows": 158,
    "active": 146,
    "omitted_history": 10,
    "accounting_history": 2,
    "mapped_active": 146,
    "uncovered_active": 0
  },
  "entries": [
    {
      "formal_id": "TSG-FND-001",
      "active_status": "ACTIVE",
      "paper_kind": "LEMMA",
      "paper_title": "Size of a Complete Binary AC Closure",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 11,
        "line_end": 23,
        "source_excerpt_sha256": "998c5f06417e33aa435825b2fc6c623fdeb58fe7e938ed6829cec7e3e3f8be07"
      },
      "normalized_statement": "For every natural n, the displayed finite free-commutative-semigroup product-class and binary-operator-node types have constructive codings of sizes 2^n-1 and 3^n+1-2^(n+1), and their counting functions are respectively NatTheta of 2^n and 3^n.  This is a finite coding theorem, not an operational saturation theorem.",
      "paper_statement_hash": "6e7c04c36476880fd165eaa43e0ecce45cef85889586497a4186f25f1db0b2e6",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACClosureCounts",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
      "lean_file_sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACClosureCounts :\n  (∀ (n : Nat),\n      Nonempty\n          (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding\n            (TypedSlottedEGraphsPaper.ACClosureCounts.ACProductClass n) (2 ^ n - 1)) ∧\n        Nonempty\n          (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding\n            (TypedSlottedEGraphsPaper.ACClosureCounts.ACBinaryOperatorNode n) (3 ^ n + 1 - 2 ^ (n + 1)))) ∧\n    (TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.productClassCount\n        fun n => 2 ^ n) ∧\n      TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCount\n        fun n => 3 ^ n",
      "statement_hash": "795bd01d724e2d55284a1df4603b64b85a2288907d875a57adfa159b425801ee",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-FND-002",
      "active_status": "OMITTED_HISTORY",
      "paper_kind": "NUMBERED_EQUATION_WITH_ASSERTIONAL_CONTENT",
      "paper_title": "Typed permutation group cardinality",
      "source": {
        "file": null,
        "line_start": null,
        "line_end": null,
        "source_excerpt_sha256": null
      },
      "normalized_statement": "For a finite typed interface partitioned by type, the type-preserving permutation group is the product of the symmetric groups of its type fibers and has cardinality the product of their factorials, bounded by |S|!.",
      "paper_statement_hash": "741137d84ed0d8a961a08943322d744befd1e70c60a2f99f56ceded4bc4d6772",
      "lean_declaration": null,
      "lean_file": null,
      "lean_file_sha256": null,
      "lean_pretty_printed_type": null,
      "statement_hash": null,
      "foundation_axioms": [],
      "mapping_status": "NOT_ACTIVE",
      "proof_status": "NOT_APPLICABLE",
      "correspondence_status": "NOT_ACTIVE"
    },
    {
      "formal_id": "TSG-FND-003",
      "active_status": "OMITTED_HISTORY",
      "paper_kind": "ASYMPTOTIC_BOUND",
      "paper_title": "Balanced typed-permutation reduction",
      "source": {
        "file": null,
        "line_start": null,
        "line_end": null,
        "source_excerpt_sha256": null
      },
      "normalized_statement": "For fixed h balanced types with n/h slots each, n!/((n/h)!)^h equals h^n n^(-(h-1)/2) Theta_h(1).",
      "paper_statement_hash": "48330a5aaf395f094fe9900753204d380385cfd89c6911f8a0a84fdb5815ef61",
      "lean_declaration": null,
      "lean_file": null,
      "lean_file_sha256": null,
      "lean_pretty_printed_type": null,
      "statement_hash": null,
      "foundation_axioms": [],
      "mapping_status": "NOT_ACTIVE",
      "proof_status": "NOT_APPLICABLE",
      "correspondence_status": "NOT_ACTIVE"
    },
    {
      "formal_id": "TSG-FND-004",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Finite sequence, bag, set, and arity-restricted carriers",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 26,
        "line_end": 37,
        "source_excerpt_sha256": "cd691814c6794374a715b73066c6f6611e8480361407ebd3061f46eb931468f3"
      },
      "normalized_statement": "The finite-container carrier exposes sequence, finite-bag, finite-set, nonempty arity-predicate, restricted, positive, zero-inclusive, exact-arity, and tagged-key carriers, with fields equating each exposed carrier to the displayed combinatorial definition.",
      "paper_statement_hash": "d61752a14f1603bb56f75578fb70a24c7b417856d4f25dfb0d1ee12ea71d50f6",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.FiniteContainerCarrierDefinition.{u}\n  (FixedOperator SequenceOperator BagOperator SetOperator X : Type u) (fixedArity : FixedOperator → Nat) : Type (u + 1)",
      "statement_hash": "44bb5b066665df32b5b2a4e7ae06c5e08ec6bc45dfa68fa474bef7f537560845",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-FND-005",
      "active_status": "OMITTED_HISTORY",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Lifted container equivalence and structural key congruence",
      "source": {
        "file": null,
        "line_start": null,
        "line_end": null,
        "source_excerpt_sha256": null
      },
      "normalized_statement": "An equivalence on children lifts pointwise to sequences, by class multiplicity to bags, and by quotient images to sets; equal-head keys are congruent exactly when their declared containers are related by that lifting.",
      "paper_statement_hash": "b117b097bd292c434b9ba88a72544addb98fdd0d6324fe93e9ce741c035e8b7c",
      "lean_declaration": null,
      "lean_file": null,
      "lean_file_sha256": null,
      "lean_pretty_printed_type": null,
      "statement_hash": null,
      "foundation_axioms": [],
      "mapping_status": "NOT_ACTIVE",
      "proof_status": "NOT_APPLICABLE",
      "correspondence_status": "NOT_ACTIVE"
    },
    {
      "formal_id": "TSG-DEF-001",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Types, slots, typed contexts, and canonical contexts",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 39,
        "line_end": 54,
        "source_excerpt_sha256": "8d522c0290be757623a2eaf44ce87012baf63a5b9677cc3cdcbfa86cc9213749"
      },
      "normalized_statement": "A finite typed context is a finite list of coordinate types; stable rank sorting preserves type-fibre cardinalities and assigns canonical free-coordinate names, while bound coordinates use a separate typed de Bruijn scope.",
      "paper_statement_hash": "9d70c2575d46955ce98d00f8235e26e8cb7ed52e2da4b31c8b2dbffb388c8eff",
      "lean_declaration": "TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.FiniteTypedContext.f02CanonicalContextEncoding.{u} {Ty : Type u}\n  (A : TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet Ty)\n  (source : TypedSlottedEGraphsPaper.FiniteTypedContext Ty) :\n  TypedSlottedEGraphsPaper.FiniteTypedContext.VerifiedCanonicalContext A source",
      "statement_hash": "3f464a97d215393f5d1ba4b31a965247029e4b27f61c8c6896d453d793251d0e",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-002",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Typed embeddings, renamings, and permutations",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 56,
        "line_end": 68,
        "source_excerpt_sha256": "3051e143fe8eb8f890e342f6b7ecadf08b382003a6b0bf7333f55a788f2bbc6c"
      },
      "normalized_statement": "TEmb consists of type-preserving injections, TRen consists of those embeddings onto their stated codomain, and Perm_ty(S) is TRen(S,S).",
      "paper_statement_hash": "37a7a0d51363bfa46aac0a21dc14e6a6fdb6c8fc0bdc7eedb3595c4a5bde67e1",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition",
      "lean_file": "formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean",
      "lean_file_sha256": "11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition.{u, v} (Ty : Type u) :\n  TypedSlottedEGraphsPaper.TypedEmbeddingRenamingDefinition Ty",
      "statement_hash": "83798f2a89df2d4485c017be800ff61de7c2be8ff6b0f8637fe56b716153d772",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-PROP-001",
      "active_status": "ACTIVE",
      "paper_kind": "PROPOSITION",
      "paper_title": "Typed embedding identity, composition, and renaming inverse",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 75,
        "line_end": 89,
        "source_excerpt_sha256": "7a85a0b0f368d7b477484945f4201e571b64d7194899aa4195db12dc9c189fee"
      },
      "normalized_statement": "For every typed context R, the identity embedding is injective; for every independently quantified pair of composable typed embeddings m and e, their composite is injective; and for every typed renaming rho, the stored inverse composed with rho is the identity on its source.",
      "paper_statement_hash": "fbc7bdec7fde376b0bb083995e6f966e41551b689e9070200c419372e8c9abf6",
      "lean_declaration": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralClaims.lean",
      "lean_file_sha256": "eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws.{u, v} {Ty : Type u} :\n  (∀ (R : TypedSlottedEGraphsPaper.TypedSlotContext Ty),\n      Function.Injective (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id R).toFun) ∧\n    (∀ {R S T : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (m : TypedSlottedEGraphsPaper.TypedSlotEmbedding R S)\n        (e : TypedSlottedEGraphsPaper.TypedSlotEmbedding S T), Function.Injective (e.comp m).toFun) ∧\n      ∀ {R S : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (ρ : TypedSlottedEGraphsPaper.TypedSlotRenaming R S),\n        ρ.symm.comp ρ = TypedSlottedEGraphsPaper.TypedSlotRenaming.id R",
      "statement_hash": "e4334a5411bf148c35ad5c9d5e5756824b8bef0d76abcf5d1f05f10e9f4fe1fe",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-FND-006",
      "active_status": "ACTIVE",
      "paper_kind": "STRUCTURE",
      "paper_title": "Binder descriptor occurrence",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 93,
        "line_end": 100,
        "source_excerpt_sha256": "70c5e23e93bfbe78eb45f76e4b393f9c28cb804549ad49a52d025a73b2f0ff29"
      },
      "normalized_statement": "A block occurrence consists of a fresh typed bound context disjoint from the caller and a typed renaming from the descriptor context; its alignment is occurrence data, not free support.",
      "paper_statement_hash": "f230a71b70e3b94a167e669325c1c9d0f47cbf026cbb51e987c2c07dd9174773",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ClaimLedger.TSGFND006BinderDescriptorOccurrenceBundle.{u, v, x, y, z} (Ty : Type u)\n  (Domain : Type x) (Name : Type z) : Type (max (max (max (max u (v + 1)) x) (y + 1)) z)",
      "statement_hash": "5cfe108cae4cfe806b1ba925d868fc92ce250a3d1fd3e65277b0a08909ef3386",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-003",
      "active_status": "ACTIVE",
      "paper_kind": "INDUCTIVE_DEFINITION",
      "paper_title": "Port schemas and well-typed port values",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 102,
        "line_end": 116,
        "source_excerpt_sha256": "e829d996f84b4fed7ac67f56d623ca6b9b54668e78768c975a6366f0f61b6314"
      },
      "normalized_statement": "Checked port syntax is indexed by free context, typed de Bruijn scope, and schema; containers retain length-indexed occurrence vectors with licensed length, and extensional bag/set carriers are separate from syntax equality.",
      "paper_statement_hash": "10534cc8db6ede20b889df7ba1d2af2b885710e909dc7ac6478e44423e512be3",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition",
      "lean_file": "formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean",
      "lean_file_sha256": "11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.TypedPortSchemaAndValueDefinition.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  (context : TypedSlottedEGraphsPaper.TypedSlotContext Ty) (bound : List Ty) : Type (max (max u x) (max (max x w) v) u)",
      "statement_hash": "148ce2b3a63c980afe31a9b0c376d71023c01558ae3e9d82943dd1fcb037230e",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-FND-007",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Signature law requirements",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 118,
        "line_end": 124,
        "source_excerpt_sha256": "58c12a82e81172c82239f73fc4b1dfd6918a8a9b6cb2c60677078ae803ea2b2a"
      },
      "normalized_statement": "Each exact operator/path has a certified subset of A,C,I,U; Seq requires none, Bag requires C, Set requires C and I; well-formed signatures contain the carrier-required laws.",
      "paper_statement_hash": "208fef1821ba314f9223a11e46609b28897a18c7c57059e0713d3f218fa71c56",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.SignaturePathLawful.{u} {Operator Path : Type u}\n  (kind : TypedSlottedEGraphsPaper.ContainerKind)\n  (laws : TypedSlottedEGraphsPaper.AtomicLedger.ExactPathLawSet Operator Path) : Prop",
      "statement_hash": "28a73a2c78587f5a8bb7a9a9c748fae4d5d93cbacd4944810d7a1efc224484e2",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-INV-001",
      "active_status": "ACTIVE",
      "paper_kind": "INVARIANT",
      "paper_title": "Set-port arity downward closure",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 125,
        "line_end": 128,
        "source_excerpt_sha256": "c6d1081daa4daf75552bd9160496aa73a0b24b43bf576c1183eb2d5ecf73409e"
      },
      "normalized_statement": "If k is an admitted positive set arity, every j between one and k is admitted.",
      "paper_statement_hash": "1dad697df74397a7e1d7df4e654a6950391f4f698dd5f4ea9dff31dfa5d97cc8",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.SetArityDownwardClosed",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.SetArityDownwardClosed (J : Nat → Prop) : Prop",
      "statement_hash": "b2ed254781611f9e132c496ec77fb0b004170723b49613d7708244c0bd21a553",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-FND-008",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_PRECONDITION",
      "paper_title": "Flat-license admissibility",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 133,
        "line_end": 137,
        "source_excerpt_sha256": "52e0e2013d1e9580419cb6bb73909f1acc90818e8a038fb7670965077e5a3e3a"
      },
      "normalized_statement": "Recursive flattening is licensed only for the exact operator/path with an A certificate, legal same-type same-role splicing, one root container source argument, and U certification when zero arity is admitted.",
      "paper_statement_hash": "f8965a55111bdbaf0bef64374b5d6d8716b9dda0cd67520459997b5a4e3c7567",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.FlatLicense.{u, v, w, x, y, z} {Ty : Type u}\n  (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) (Operator Path Role : Type x)\n  (AssociativityCase EmptyCase DeletionCase : Type y) (UnitTerm : Type z) :\n  Type (max (max (max (max (max u (v + 1)) w) x) y) z)",
      "statement_hash": "b007f9c526f7b97624e1215aa837ddd98a003d654b37bddee049c66853197870",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-INV-002",
      "active_status": "ACTIVE",
      "paper_kind": "INVARIANT",
      "paper_title": "Flat-port splice closure",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 129,
        "line_end": 131,
        "source_excerpt_sha256": "cbe8d60db7b3dcc7e10507744f26ce697ec9d895d1d05b9d36f62aa97c8feb0d"
      },
      "normalized_statement": "If k and l are admitted flat-port arities and k is positive, then k+l-1 is admitted.",
      "paper_statement_hash": "a77a769cbf1713b36e2a79b47a18f31b7459e0b09bc5927e23b164ec84b26330",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.FlatAritySpliceClosed (J : Nat → Prop) : Prop",
      "statement_hash": "c0ff799a70a8e72b06cbfa250d9e8952b1bdc2f363b9695be6636998dee6eb97",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-FND-009",
      "active_status": "ACTIVE",
      "paper_kind": "TYPING_JUDGMENT",
      "paper_title": "C, I, and A endpoint-indexed certificate families",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 139,
        "line_end": 154,
        "source_excerpt_sha256": "92429fb90d4629e634af707c5c828b614510e6d3a5cae7f123653c74e614a4fe"
      },
      "normalized_statement": "C, I, and A labels abbreviate dependent EqCert families for sibling permutations, typed quotient presentations, and visible same-head splicing at the exact semantic profile and port declaration.",
      "paper_statement_hash": "0065270f6daa1f349ff2c958ea3f151dc53b351fa0b91e4ece8c9bb8dfd5d202",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.CIAEndpointCertificateFamilies.{u, v, w, x} {Ty : Type u}\n  (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) (PermutationCase QuotientCase SpliceCase : Type x) :\n  Type (max (max (max u (v + 1)) w) x)",
      "statement_hash": "55b00c69158b958f0b99aac0169395c988e39d24f8a31ec3f4b024d298ada9fa",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-FND-010",
      "active_status": "ACTIVE",
      "paper_kind": "TYPING_JUDGMENT",
      "paper_title": "U endpoint-indexed certificate family",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 153,
        "line_end": 156,
        "source_excerpt_sha256": "b3ab2f351bb49dde5d7142ba7d6fb800891a067a4ec1af9ecc1f27622b91d790"
      },
      "normalized_statement": "At a zero-admitting flat port, U supplies a source unit and EqCerts for the empty application and visible deletion of an empty nested occurrence.",
      "paper_statement_hash": "6d7e84468dece1799bbd7705c8bd90ba4c4233b8e9c424bcd7157a979ce1afe3",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.UnitEndpointCertificateFamily.{u, v, w, x, y} {Ty : Type u}\n  (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) (EmptyCase DeletionCase : Type x) (UnitTerm : Type y) :\n  Type (max (max (max (max u (v + 1)) w) x) y)",
      "statement_hash": "dcb836f30be2702ab6457c9058b3fa7769ff7b36ab4cb541cab1234f5246c9aa",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ALG-001",
      "active_status": "OMITTED_HISTORY",
      "paper_kind": "ALGORITHM_PRECONDITION",
      "paper_title": "Visible same-head flat smart construction",
      "source": {
        "file": null,
        "line_start": null,
        "line_end": null,
        "source_excerpt_sha256": null
      },
      "normalized_statement": "The flat smart constructor recursively splices only visible applications of the same exact type-instantiated one-root-port operator; all other children remain opaque and every construction/rewrite conclusion passes through it.",
      "paper_statement_hash": "3e9acfe6e2a8df7d1986b9f9d6773ebef7af821beff3ac046776edbdd0404a73",
      "lean_declaration": null,
      "lean_file": null,
      "lean_file_sha256": null,
      "lean_pretty_printed_type": null,
      "statement_hash": null,
      "foundation_axioms": [],
      "mapping_status": "NOT_ACTIVE",
      "proof_status": "NOT_APPLICABLE",
      "correspondence_status": "NOT_ACTIVE"
    },
    {
      "formal_id": "TSG-DEF-004",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Typed Flexible-Arity E-Nodes",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 158,
        "line_end": 180,
        "source_excerpt_sha256": "e961c9c761a8e1c81e629ec9f7e97713843bdfd15065ddb238def19e134a1374"
      },
      "normalized_statement": "A typed e-node instantiates an operator type scheme with well-typed port values; its output type and recursive support function are defined by the displayed clauses.",
      "paper_statement_hash": "ab2da1f63b9c3527f98f8b8921a627b83808f0fe5cfa9179ee5346174abb0b65",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition",
      "lean_file": "formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean",
      "lean_file_sha256": "11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.TypedENodeAndSupportDefinition.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  (context : TypedSlottedEGraphsPaper.TypedSlotContext Ty) (output : Ty) : Type (max (max (max (max u v) w) x) y)",
      "statement_hash": "5e0b802df6bf907033c5a7f38308f20d5ec3267ec9136ffca4138aadd7d7f2ac",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-005",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Capture-avoiding typed embedding action",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 182,
        "line_end": 187,
        "source_excerpt_sha256": "46857a8fe35ff7803f57fd6cb754086d47260f14b5bd0ac459f5a273020fbe04"
      },
      "normalized_statement": "Typed embeddings act recursively on free coordinates of ports and nodes, compose invocation embeddings, fix typed de Bruijn indices, recurse below binders, and choose no fresh free coordinate.",
      "paper_statement_hash": "46ff1937c3b11babc2be2973873fc1a404b726405522d5b77dddf41b7569f052",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle.{u, v, w, x, y} {Ty : Type u}\n  {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target) :\n  TypedSlottedEGraphsPaper.ClaimLedger.ConcreteEmbeddingActionBundle signature source target embedding",
      "statement_hash": "262c1c76f4f594e1ff6c0a0924492d16f91ceb502b3c73fba8695ac7ae6b351c",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-LEM-002",
      "active_status": "ACTIVE",
      "paper_kind": "LEMMA",
      "paper_title": "Typed Embeddings Preserve Types",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 189,
        "line_end": 203,
        "source_excerpt_sha256": "8ce9d7c94196e7015996be67cd0c60c55c4ac63374ae11cb1c22875abc06334e"
      },
      "normalized_statement": "For every concrete typed embedding, port, and node, there are witnesses definitionally equal to the acted port and acted node, and the acted node has exactly the original output type.",
      "paper_statement_hash": "b2898d2814372e5fa1ca403bda6b25f69055afccb8833f40f61d09997d6ffe50",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes",
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target)\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  (port : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema) {result : Ty}\n  (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source result) :\n  (∃ actedPort, actedPort = TypedSlottedEGraphsPaper.ConcretePort.act embedding port) ∧\n    (∃ actedNode, actedNode = TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act embedding node) ∧\n      (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act embedding node).output = node.output",
      "statement_hash": "426190d09f950222d532f4dbc5ba7210ac497d1df1b0624a63118af38ee158b1",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-COR-001",
      "active_status": "ACTIVE",
      "paper_kind": "COROLLARY",
      "paper_title": "Slot Support Invariance",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 206,
        "line_end": 214,
        "source_excerpt_sha256": "88494823f996e3b8fc2ad3d19190c8cd55c12dab0ce243360861ca64b56f21ce"
      },
      "normalized_statement": "Support of an embedded port or node is exactly the image of its original support under the embedding.",
      "paper_statement_hash": "f7c0f699e48a4501200ad2b9f090e487e43d0d559d8fd7682103d66e4ae666a7",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteSlotSupportInvariance",
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.concreteSlotSupportInvariance.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target)\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  (port : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema) {result : Ty}\n  (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source result) :\n  (TypedSlottedEGraphsPaper.ConcretePort.act embedding port).Supports =\n      TypedSlottedEGraphsPaper.slotSupportImage embedding (TypedSlottedEGraphsPaper.ConcretePort.Supports port) ∧\n    (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act embedding node).Supports =\n      TypedSlottedEGraphsPaper.slotSupportImage embedding node.Supports",
      "statement_hash": "78ef31ac144d2be9ecca426520e86371ef4e65aa4329635bda03c454a1aec94f",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-COR-002",
      "active_status": "ACTIVE",
      "paper_kind": "COROLLARY",
      "paper_title": "Type Safety of Invocation",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 218,
        "line_end": 227,
        "source_excerpt_sha256": "5105427ebe11a5cfc39f6493faf5fba71a6d348827cb0465c6e8087cadb6fa98"
      },
      "normalized_statement": "For a fixed concrete invocation, there is a witness definitionally equal to that invocation; identity invocation equals the class abbreviation; and action by every later outer embedding equals invocation by the composite.",
      "paper_statement_hash": "497e2d70b61bd1848bb7fe331dbb710b6e30a9c7e92ceed4cc9e65cdf2bb2833",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation",
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (classId : ClassId)\n  (inner : TypedSlottedEGraphsPaper.TypedSlotEmbedding (signature.classInterface classId) context) :\n  (∃ invocation, invocation = TypedSlottedEGraphsPaper.concreteInvocation signature classId inner) ∧\n    TypedSlottedEGraphsPaper.concreteInvocation signature classId\n          (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id (signature.classInterface classId)) =\n        TypedSlottedEGraphsPaper.concreteIdentityInvocation signature classId ∧\n      ∀ {target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n        (outer : TypedSlottedEGraphsPaper.TypedSlotEmbedding context target),\n        TypedSlottedEGraphsPaper.ConcretePort.act outer\n            (TypedSlottedEGraphsPaper.concreteInvocation signature classId inner) =\n          TypedSlottedEGraphsPaper.concreteInvocation signature classId (outer.comp inner)",
      "statement_hash": "5bdbd9a7c6ca45d3a93faaccff0fff6d1fc442d0ce837b564c5e133643ba9033",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-006",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Typed shape carrier",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 233,
        "line_end": 236,
        "source_excerpt_sha256": "e40281aa1223d57198e8065c190f410e1ff9e358321f3b9f70baa86ac4d92e52"
      },
      "normalized_statement": "A raw typed shape is a concrete well-typed node over the canonical representative of a finite free context; sequence, bag, and set tags retain their finite occurrence vectors, while quotient normalization and deduplication are separate supplied operations.",
      "paper_statement_hash": "308942278927e08deb157007a7f52f7eb4e47af38692908db0044256776615eb",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF006TypedShapeCarrier.{u, w, x, y} {Ty : Type u}\n  (alphabet : TypedSlottedEGraphsPaper.OrderedCountableTypeAlphabet Ty) {Descriptor : Type x} {ClassId : Type w}\n  {Op : Type y} (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op) (output : Ty) :\n  Type (max (max (max u w) x) y)",
      "statement_hash": "ec1683efd4d0a0e87ab00dee138664b7600f60fe72a22413f5930f515bf18410",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-007",
      "active_status": "ACTIVE",
      "paper_kind": "STRUCTURE",
      "paper_title": "Flexible Arity Typed Slotted E-Graph",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 238,
        "line_end": 259,
        "source_excerpt_sha256": "2fc39381336182748bca8de4c77629583366eb2f26dfacacd681ae92d528bd8a"
      },
      "normalized_statement": "A flexible-arity typed slotted e-graph environment has finite class and stored-shape encodings, a depth-decreasing typed parent forest with total find, a collision-owner relation, and symmetry predicates closed under identity, inverse, and composition; its quiescent collision index is exact only as stated.",
      "paper_statement_hash": "462585e954e30d14d7b80329345de6fa1081805af7a76db808142530ba188fc2",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding.{u, v, w, x} {Ty : Type u}\n  {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (G : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph Ty ClassId Shape classOutput shapeOutput interface) :\n  TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment",
      "statement_hash": "5de2de620b233a4591b801c26dd4eb566c2329dd5c4ebc8bfa0327a98685893c",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-INV-003",
      "active_status": "ACTIVE",
      "paper_kind": "INVARIANT",
      "paper_title": "Exact quiescent collision index",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 254,
        "line_end": 258,
        "source_excerpt_sha256": "095386ff9023f503f5de7d7fa273076e66dc53701ef35ee1836626b67820c324"
      },
      "normalized_statement": "For every shape and class owner in an F10 environment, collisionOwner(shape, owner) holds exactly when owner is a leader and owner stores that shape.",
      "paper_statement_hash": "d3fa9c20d18030b84d8d5f6d3df31a9bc2f0b515439abf8a513c3f50aae2bdb6",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.collisionIndexExact",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment.collisionIndexExact.{u, v, w, x}\n  {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (environment : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.F10FiniteQuiescentGraphEnvironment) (shape : Shape)\n  (owner : ClassId) :\n  environment.state.collisionOwner shape owner ↔\n    environment.state.forest.parent owner = none ∧ environment.state.storedShape owner shape",
      "statement_hash": "e514f4692c510793cac51c06399a38be98b3b1113d1c04abdab1f20362ff8ba4",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-LEM-003",
      "active_status": "ACTIVE",
      "paper_kind": "LEMMA",
      "paper_title": "Leaderization Contracts Support",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 261,
        "line_end": 268,
        "source_excerpt_sha256": "3700e32a7f3e41d47df5b1f00a642544d51793f9e6e6305b978cc2adff8a0893"
      },
      "normalized_statement": "Composing a stored parent path with a caller embedding cannot add slots outside the caller image, though a proper parent embedding may contract invocation support.",
      "paper_statement_hash": "940c37c9c160479e0f412a62b9631ffed743fd5ab5998b0a7ef90f620210f6c0",
      "lean_declaration": "TypedSlottedEGraphsPaper.leaderizationContractsSupport",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralClaims.lean",
      "lean_file_sha256": "eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.leaderizationContractsSupport.{u, v} {Ty : Type u}\n  {Leader Child Caller : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (callerMap : TypedSlottedEGraphsPaper.TypedSlotEmbedding Child Caller)\n  (parentPath : TypedSlottedEGraphsPaper.TypedSlotEmbedding Leader Child) {s : Caller.Slot} :\n  (∃ x, (callerMap.comp parentPath).toFun x = s) → ∃ y, callerMap.toFun y = s",
      "statement_hash": "cc2cc05d276f8f6e9a3f3c90eb6f3f7352c0189a857802330b4fe746769d0644",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-INV-004",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_PRECONDITION",
      "paper_title": "Proper parent embeddings require endpoint certificates",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 274,
        "line_end": 277,
        "source_excerpt_sha256": "aba7ceb38ae029601730b2ef87f8604e06fa2a7efecff830cb27cd9af2c10be6"
      },
      "normalized_statement": "A proper parent embedding is admissible only with a PC equation proving the represented endpoint equality; missing coordinates do not independently prove redundancy or slot independence.",
      "paper_statement_hash": "10a20f85f69c3bc689e40d6d58267cfdd5ae629bb491ac66b48ccc921213a462",
      "lean_declaration": "TypedSlottedEGraphsPaper.CertifiedParentEdge",
      "lean_file": "formal/TypedSlottedEGraphsPaper/Replay.lean",
      "lean_file_sha256": "2cff55e357a599b53cd465b1e1a77838437cf76f24d581a250c0c8007bf2554c",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.CertifiedParentEdge.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} (W : TypedSlottedEGraphsPaper.TypedWitnessFamily L) {τ : Ty}\n  (child parent : W.ClassId τ) : Type v",
      "statement_hash": "765e5870faaae695d75793367ec3240ecb767bcb9f0f062ab8dca81fabf68e2a",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-008",
      "active_status": "ACTIVE",
      "paper_kind": "INDUCTIVE_DEFINITION",
      "paper_title": "Typed Alpha-Equivalence of Port Values",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 279,
        "line_end": 301,
        "source_excerpt_sha256": "06ff66dbf81dc79f29852ca532216378b67cb0ec94e53d91a39a91938c457001"
      },
      "normalized_statement": "Concrete typed alpha is the renaming-indexed reflexive-symmetric-transitive closure of the stated proof-relevant structural generator, including occurrence-bijective bags, mutual-mate sets, typed binder lifts, and descriptor-admitted block-prefix permutations.",
      "paper_statement_hash": "6f69f93c96d665e125bbbd4ce6f05ae544542a4714242173f204dab459dde2de",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort.{u_1, u_2, u_3, u_4, u_5} {Ty : Type u_1} {Descriptor : Type u_2}\n  {ClassId : Type u_3} {Op : Type u_4}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  (policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty} :\n  TypedSlottedEGraphsPaper.TypedSlotRenaming source target →\n    {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor} →\n      TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema →\n        TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema → Prop",
      "statement_hash": "fea91969c82e22f65cc544f74cf39e3e74b5bf3b4b21b6154727ea44b96dd547",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-PROP-002",
      "active_status": "ACTIVE",
      "paper_kind": "PROPOSITION",
      "paper_title": "Typed Alpha-Equivalence Laws",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 303,
        "line_end": 326,
        "source_excerpt_sha256": "4f7dec0305cf4f3942c3ad889ec5ab64398c9328a9e5ce7ea5a9f71984d126e8"
      },
      "normalized_statement": "The indexed concrete port relation has independently quantified reflexivity, inverse, and composition laws; the dependent-pair unindexed relation has independently quantified reflexivity, symmetry, and transitivity laws.",
      "paper_statement_hash": "9f8a5f227e501703ce4746524dee4e93c0261985d8636111b849085d2d18c416",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  (policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature)\n  (schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor) :\n  (∀ {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n      (value : TypedSlottedEGraphsPaper.ConcretePort.Value signature context schema),\n      TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy (TypedSlottedEGraphsPaper.TypedSlotRenaming.id context)\n        value value) ∧\n    (∀ {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n        {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming source target}\n        {left : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema}\n        {right : TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema},\n        TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy alignment left right →\n          TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy alignment.symm right left) ∧\n      (∀ {source middle target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n          {firstRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming source middle}\n          {secondRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming middle target}\n          {left : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema}\n          {middlePort : TypedSlottedEGraphsPaper.ConcretePort.Value signature middle schema}\n          {right : TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema},\n          TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy firstRenaming left middlePort →\n            TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy secondRenaming middlePort right →\n              TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy (secondRenaming.comp firstRenaming) left right) ∧\n        (∀ (value : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier signature schema),\n            TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy value value) ∧\n          (∀ {unindexedLeft unindexedRight : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier signature schema},\n              TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy unindexedLeft unindexedRight →\n                TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy unindexedRight unindexedLeft) ∧\n            ∀\n              {unindexedLeft unindexedMiddle unindexedRight :\n                TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier signature schema},\n              TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy unindexedLeft unindexedMiddle →\n                TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy unindexedMiddle unindexedRight →\n                  TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy unindexedLeft unindexedRight",
      "statement_hash": "5958a456312ae2accd02b458484e2f513e8a93007b4b27951b12c76ee4a9b64a",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-009",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Graph-relative typed structural relation",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 329,
        "line_end": 344,
        "source_excerpt_sha256": "908419c6768e81749ba32f4a7953de975f91432a1b1679f7da42605d4ee7de86"
      },
      "normalized_statement": "The graph-relative relation changes only the invocation clause to require a common found leader, recorded leader symmetry, and exact embedding alignment; all enclosing clauses remain structural.",
      "paper_statement_hash": "ad3487dfa6fe7fdb5732938b3ed277e59f92ee431dd3448bc71a8b40df0ed8c9",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy.{u, v, w, x, y, z} {Ty : Type u}\n  {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (graph : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph Ty ClassId Shape classOutput shapeOutput interface)\n  (Block : Type y) (blockTypes : Block → List Ty) (BlockAutomorphism : Block → Type z) (Operator : Ty → Type z)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming source target) {output : Ty} {bound : List Ty} :\n  graph.GraphStructuredValue Block blockTypes Operator source bound output →\n    graph.GraphStructuredValue Block blockTypes Operator target bound output → Prop",
      "statement_hash": "354c13d071a8006575ff403d74a64112404b2fe3932dab972e6b539caf2edd30",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-LEM-004",
      "active_status": "ACTIVE",
      "paper_kind": "LEMMA",
      "paper_title": "Transport of Graph-Relative Invocation Alignment",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 349,
        "line_end": 359,
        "source_excerpt_sha256": "b73597fa19cf8a502a28c7eadf70b58972c1e5126d14fcaca7df00281ddd4c9f"
      },
      "normalized_statement": "Renaming both callers transports a common-leader invocation alignment along the conjugated caller renaming.",
      "paper_statement_hash": "01f47ee9ec7b6e3d3fb5fae3300b5cd0140030485792630fae00372fc1bed4c7",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport.{u, v, w, x} {Ty : Type u}\n  {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (G : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph Ty ClassId Shape classOutput shapeOutput interface)\n  {leftCaller rightCaller leftTarget rightTarget : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming leftCaller rightCaller)\n  (leftTransport : TypedSlottedEGraphsPaper.TypedSlotRenaming leftCaller leftTarget)\n  (rightTransport : TypedSlottedEGraphsPaper.TypedSlotRenaming rightCaller rightTarget)\n  (left : G.GraphInvocation leftCaller) (right : G.GraphInvocation rightCaller)\n  (related : G.GraphInvocationAlignedBy alignment left right) :\n  G.GraphInvocationAlignedBy\n    (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.transportedAlignment alignment leftTransport rightTransport)\n    (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.rename G leftTransport left)\n    (TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphInvocation.rename G rightTransport right)",
      "statement_hash": "ac0b3a6fc849e09166e0a6a3ba7267ba37dbfdc14517727908ca79e41f78613c",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-010",
      "active_status": "ACTIVE",
      "paper_kind": "STRUCTURE",
      "paper_title": "Leader-kernel extraction and provenance",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 362,
        "line_end": 370,
        "source_excerpt_sha256": "5afc4250c07921cc88744da098dc8e46d015570c90502f18e8ea244e13725432"
      },
      "normalized_statement": "A certified leader-kernel extraction is supplied as an original term, exact kernel, kernel-to-original inclusion, and finite replay provenance; producing that record from a graph is a refinement obligation.",
      "paper_statement_hash": "2a2c6519dc4ed568d4e6b5f30a25d30ab86b461991caf6ff85305e30cd4431e7",
      "lean_declaration": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction.{u, v, w} {Ty : Type u}\n  (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) (Γ Δ : TypedSlottedEGraphsPaper.TypedSlotContext Ty) (τ : Ty) :\n  Type (max v w)",
      "statement_hash": "53992cbb8aa9cf8c9130502e8a6f507dd337ef505c15c05e8813a523bb322a3a",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-011",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Leader-normalized ports and nodes",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 372,
        "line_end": 376,
        "source_excerpt_sha256": "09a48f156ca01a25cef9c620ce05758b640e337e905d8b99917be8be5e12866f"
      },
      "normalized_statement": "LPort and LNode are well-typed ambient-context values whose invocation leaves all name leaders; support need only be contained in the ambient context.",
      "paper_statement_hash": "2920540d43d4c5e04cdc06f71d508ad41c767e895a7149f8b92a40b6f4f9ca0c",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized.{u, v, w, x, y, z}\n  {Ty : Type u} {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (G : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph Ty ClassId Shape classOutput shapeOutput interface)\n  {Block : Type y} {blockTypes : Block → List Ty} {Operator : Ty → Type z}\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {bound : List Ty} {output : Ty} :\n  G.GraphStructuredValue Block blockTypes Operator context bound output → Prop",
      "statement_hash": "4aa922ce77ce428b5e3589f29a314eff0076ff8975aa542c97049831311d0078",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-LEM-005",
      "active_status": "ACTIVE",
      "paper_kind": "LEMMA",
      "paper_title": "Identity Alignment Preserves Leader-Invocation Support",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 378,
        "line_end": 384,
        "source_excerpt_sha256": "dfa4ad575ae4f954b1371ac410f9cb961cba7b8e606cfd632f8779b30cf303bc"
      },
      "normalized_statement": "For two LeaderInvocation values with the same caller and leader, an identity LeaderInvocationAlignedBy witness implies pointwise equivalence of their LeaderInvocation.Supports predicates.",
      "paper_statement_hash": "5ee1d99ecb040294bae912e7f8f3078a0daed62a8804e54abfd7371b324f6cf3",
      "lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
      "lean_file_sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport.{u, v, w, x} {Ty : Type u}\n  {ClassId : Type v} {Shape : Type x} {classOutput : ClassId → Ty} {shapeOutput : Shape → Ty}\n  {interface : ClassId → TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (G : TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph Ty ClassId Shape classOutput shapeOutput interface)\n  {caller : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {leader : ClassId}\n  (left right : G.LeaderInvocation caller leader)\n  (related : G.LeaderInvocationAlignedBy (TypedSlottedEGraphsPaper.TypedSlotRenaming.id caller) left right)\n  (slot : caller.Slot) :\n  TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.Supports G left slot ↔\n    TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.LeaderInvocation.Supports G right slot",
      "statement_hash": "bb9bf09a81e14d90e79e912b586b81f42876dce680f6d207278a5811943edb76",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-012",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Ambient quotient normalizer Q",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 387,
        "line_end": 398,
        "source_excerpt_sha256": "25f3b52cbc312310a89edc98ea075409f02454c7c10e490da1faf57c16ebad5e"
      },
      "normalized_statement": "A finite quotient presentation independently supplies a finite carrier, generated relation and decision procedure, order, and invariant observations; Q_P is the least enumerated related orbit member.",
      "paper_statement_hash": "757ea0350f97d52016ca270602e5a33fd0ab712c9d11d9e5d1bec4bd3e158f92",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal",
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal.{u, v, w, x, y} {X : Type u}\n  {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (value : X) : X",
      "statement_hash": "f888451b18551fb5c889b46c6695c7d153f75d2343b8019128861c29268445b1",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-LEM-006",
      "active_status": "ACTIVE",
      "paper_kind": "LEMMA",
      "paper_title": "Ambient Quotient-Normal-Form Exactness",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 400,
        "line_end": 416,
        "source_excerpt_sha256": "14272052c0cf66b5acadddd08d3c13d86b9297e4f024766d315451abc2b397b5"
      },
      "normalized_statement": "For any supplied finite AmbientQuotientPresentation, quotientNormal is relation-sound, equality-exact, support-, schema-, leaf-type-, and output-preserving, and idempotent.",
      "paper_statement_hash": "a5e7d52a8a0b9af188cb5b59cfa612de54e469bcdb510e884ecc613f230a8a7f",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness.{u, v, w, x,\n    y}\n  {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (left right : X) :\n  P.Related (P.quotientNormal left) left ∧\n    (P.quotientNormal left = P.quotientNormal right ↔ P.Related left right) ∧\n      P.support (P.quotientNormal left) = P.support left ∧\n        P.schema (P.quotientNormal left) = P.schema left ∧\n          P.leafTypes (P.quotientNormal left) = P.leafTypes left ∧\n            P.output (P.quotientNormal left) = P.output left ∧\n              P.quotientNormal (P.quotientNormal left) = P.quotientNormal left",
      "statement_hash": "f38f33333b2f738b891e8458f54dcf22579ec81adf4f7e00903fb3c58cb891ea",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-013",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Canonical candidate set and canonical record",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 423,
        "line_end": 435,
        "source_excerpt_sha256": "f7a337d8547bf269bd33f0261c3cc0977a17d31423b24882d244bebacdf56bd2"
      },
      "normalized_statement": "An effective-support canonicalizer packages a finite structural presentation, constructive typed-renaming witness selector, exact kernel observations, nonsurjective ambient inclusion, and provenance; shape is quotient-normalized kernel.",
      "paper_statement_hash": "45dd719dfd4fe0002e05e636d568bb05773ddefc9f2fb1056a7d70b703860319",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer",
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.{u, v, w, x, y, z, r, s, t} (Node : Type u)\n  (Kernel : Type v) (Context : Type w) (Support : Type x) (Schema : Type y) (LeafTypes : Type z) (Output : Type r)\n  (Provenance : Type s) [Std.LinearOrderPackage Kernel] :\n  Type (max (max (max (max (max (max (max (max r s) (t + 1)) u) v) w) x) y) z)",
      "statement_hash": "05215802755e9771d1be41723b3708c930d7f644db0aeb43ae14942fd8db1c79",
      "foundation_axioms": [
        "propext"
      ],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-INV-005",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_POSTCONDITION",
      "paper_title": "Canonical shape witness and support postconditions",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 424,
        "line_end": 435,
        "source_excerpt_sha256": "1342d9f3228e090f7000256e5d622ba136eac716cbec3569f6f12677537a1bf0"
      },
      "normalized_statement": "The canonical record retains its typed shape witness separately from the noninvertible ambient transport, which is inclusion composed with the witness; no least-witness claim is made.",
      "paper_statement_hash": "545989a2dd802bc96ae98b28cf55bad00a7b943b6b2c2fc7947216210d402de0",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions",
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalRecordPostconditions.{u, v, w, x, y,\n    z, r, s, u_1}\n  {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z}\n  {Output : Type r} {Provenance : Type s} [Std.LinearOrderPackage Kernel]\n  (C :\n    TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer Node Kernel Context Support Schema\n      LeafTypes Output Provenance)\n  (node : Node) :\n  Nonempty (C.quotient.structural.Derivation (C.canonicalRecord node).shapeWitness.fst) ∧\n    C.quotient.support (C.canonicalShape node) = C.effectiveSupport node ∧\n      C.quotient.schema (C.canonicalShape node) = C.nodeSchema node ∧\n        C.quotient.leafTypes (C.canonicalShape node) = C.nodeLeafTypes node ∧\n          C.quotient.output (C.canonicalShape node) = C.nodeOutput node ∧\n            (C.canonicalRecord node).ambientTransport =\n              C.embeddingOps.compose (C.inclusion node)\n                (C.embeddingOps.ofRenaming (C.canonicalRecord node).shapeWitness.fst)",
      "statement_hash": "19aaa59cb9f0550052ac2a34d41bae37971c82023163eecbd81d18b14c34d2de",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-COR-003",
      "active_status": "ACTIVE",
      "paper_kind": "COROLLARY",
      "paper_title": "Effective-Support Canonical-Shape Exactness",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 437,
        "line_end": 453,
        "source_excerpt_sha256": "19e025ab86b76800b945832df235b2867d2673744d14fa9fca1c11bab6781846"
      },
      "normalized_statement": "Two signature-admitted nodes have equal canonical shapes iff their effective leader kernels are graph-relatively structurally equivalent through a typed renaming; output types agree, without asserting a renaming between larger input contexts.",
      "paper_statement_hash": "e2d6c90024f4ecba5f3be87e34bbf1cd672da6a07a992fc9ac91f4bdf0e5c219",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness.{u,\n    v, w, x, y, z, r, s, u_1}\n  {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z}\n  {Output : Type r} {Provenance : Type s} [Std.LinearOrderPackage Kernel]\n  (C :\n    TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer Node Kernel Context Support Schema\n      LeafTypes Output Provenance)\n  (left right : Node) :\n  (C.canonicalShape left = C.canonicalShape right ↔\n      ∃ alignment, Nonempty (C.quotient.structural.Derivation alignment)) ∧\n    (C.canonicalShape left = C.canonicalShape right → C.nodeOutput left = C.nodeOutput right) ∧\n      ((∃ alignment, Nonempty (C.quotient.structural.Derivation alignment)) → C.nodeOutput left = C.nodeOutput right)",
      "statement_hash": "ab958cad8a9b79adcc10d52940e9cdcdb8dca437f09295b0e3649be89f69bd3b",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ALG-002",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_POSTCONDITION",
      "paper_title": "Direct finite canonicalization contract",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 459,
        "line_end": 465,
        "source_excerpt_sha256": "8d32b8b17397f7f8761940083555decfbcd0e11e0de8342b21470732dc9b6759"
      },
      "normalized_statement": "The checked canonicalization contract uses a nonempty finite candidate list complete in both directions, selects a present least candidate, returns exactly it, and exposes only its shape as collision key.",
      "paper_statement_hash": "7c892e75be6b5ad11f8962761ba308a517df00191b3f31f9a8149bf6738fcc00",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG002CompleteFiniteCanonicalizationContract.{u}\n  (Input Candidate Record Shape : Type u) [Std.LinearOrderPackage Candidate] : Type u",
      "statement_hash": "4a41e4310117f1ca076cb377f1cd1a8de3cf88b64faf824e0c01e5e766bcaf84",
      "foundation_axioms": [
        "propext"
      ],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-014",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Canonicalization work factor P_Q",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 468,
        "line_end": 476,
        "source_excerpt_sha256": "b91473805907132576b61b42a384bf7a25c778273e50e5f93ce0806c86aba0b2"
      },
      "normalized_statement": "P_Q multiplies type-fiber free-slot factorials, binder-block automorphism-group sizes per occurrence, and one plus the sum of leader-group sizes per invocation occurrence.",
      "paper_statement_hash": "a1ea5b75f6e51bfda8d745122643f253a866d089292b0f5c4f418a8c08a82cd9",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.canonicalizationWorkFactor\n  (typeFiberSizes blockAutomorphismSizes invocationLeaderGroupSizes : List Nat) : Nat",
      "statement_hash": "c973a9d006e5ff88f63ebbb40e9e7220835100fa5fbe79549dafaf0d7393b7fb",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ASY-001",
      "active_status": "ACCOUNTING_HISTORY",
      "paper_kind": "ASYMPTOTIC_BOUND",
      "paper_title": "Conservative canonicalization time",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 481,
        "line_end": 491,
        "source_excerpt_sha256": null
      },
      "normalized_statement": "Historical asymptotic time claim; explicitly not asserted by the frozen paper.",
      "paper_statement_hash": "c1653af05bb2c9c6df24690e99f4340ab1daf139b8134733641db7574257a5e0",
      "lean_declaration": null,
      "lean_file": null,
      "lean_file_sha256": null,
      "lean_pretty_printed_type": null,
      "statement_hash": null,
      "foundation_axioms": [],
      "mapping_status": "EXCLUDED_ACCOUNTING_HISTORY",
      "proof_status": "NOT_APPLICABLE",
      "correspondence_status": "NOT_ACTIVE"
    },
    {
      "formal_id": "TSG-ASY-002",
      "active_status": "ACCOUNTING_HISTORY",
      "paper_kind": "ASYMPTOTIC_BOUND",
      "paper_title": "Auxiliary and result space",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 481,
        "line_end": 491,
        "source_excerpt_sha256": null
      },
      "normalized_statement": "Historical asymptotic space claim; explicitly replaced by executable auxiliary and returned-record accounting definitions.",
      "paper_statement_hash": "099506da7e01dfdf561816487a6f1db5ea97053971d857f41383a7488b05db35",
      "lean_declaration": null,
      "lean_file": null,
      "lean_file_sha256": null,
      "lean_pretty_printed_type": null,
      "statement_hash": null,
      "foundation_axioms": [],
      "mapping_status": "EXCLUDED_ACCOUNTING_HISTORY",
      "proof_status": "NOT_APPLICABLE",
      "correspondence_status": "NOT_ACTIVE"
    },
    {
      "formal_id": "TSG-ALG-003",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_PRECONDITION",
      "paper_title": "Abstract obligation-composition contract",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 494,
        "line_end": 500,
        "source_excerpt_sha256": "fae428eaf164ae01a5cc3a033dc935eb10b4d3b7c69b45ce0f4034bf12077ff9"
      },
      "normalized_statement": "For source and target theorem-trace states, the compatibility-gated-collision contract is exactly the abstract ObligationComposition evidence type; it asserts no canonical-record, bucket, union-find, or Java behavior.",
      "paper_statement_hash": "c4f011b3c4efccb0ea378e1a2d2fad491e1faba26bc09d4b77468704d3888d82",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG003CompatibilityGatedCollisionContract.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} (source target : TypedSlottedEGraphsPaper.TheoremTraceState L) :\n  Type x",
      "statement_hash": "0eb77522a1bb4e43ef23ae79063cf2f2f48ba34108fb64d9dae6c77da03c316b",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ALG-004",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_PRECONDITION",
      "paper_title": "Abstract obligation-addition contract",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 495,
        "line_end": 500,
        "source_excerpt_sha256": "6e706c6e2bec59d433d2b45467de6ab8cf0f76c5ff83434cb979026f7a118a01"
      },
      "normalized_statement": "For source and target theorem-trace states, the certificate-preserving-rebuild contract is exactly the abstract ObligationAddition evidence type; it asserts no dirty-set, scheduling, or Java behavior.",
      "paper_statement_hash": "4dace163a969af61988aef9af1344a8ed85d6163e34596a0c120ccd6ab6c8b08",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG004CertificatePreservingRebuildContract.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} (source target : TypedSlottedEGraphsPaper.TheoremTraceState L) :\n  Type x",
      "statement_hash": "5c31abf9c6f5cc6c845eeb5ad18b59b0ac39c361a4f6969e168608de0f5a076f",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-PROP-003",
      "active_status": "ACTIVE",
      "paper_kind": "PROPOSITION",
      "paper_title": "Finite Rebuild Quiescence",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 502,
        "line_end": 509,
        "source_excerpt_sha256": "78a4a973d9c1556b73f98bd3f287220b791e599b89e34f4ccb7f5cb3de57613d"
      },
      "normalized_statement": "For any RebuildSystem whose fields provide a natural-valued measure, a strictly decreasing step relation, a quiescence predicate, and progress from every nonquiescent state, every initial state reaches a quiescent state by a finite RebuildReachable trace.",
      "paper_statement_hash": "499c48330761af465c994978fed939b435f2a32af9dd038926780fe84d96fd23",
      "lean_declaration": "TypedSlottedEGraphsPaper.finiteRebuildQuiescence",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralClaims.lean",
      "lean_file_sha256": "eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.finiteRebuildQuiescence.{u} {State : Type u} (R : TypedSlottedEGraphsPaper.RebuildSystem State)\n  (initial : State) : ∃ final, TypedSlottedEGraphsPaper.RebuildReachable R initial final ∧ R.Quiescent final",
      "statement_hash": "9adf0659e20ff2133b4275195864eb09e26e34ba03b4e7ed79206c5b0c666a9b",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-FND-011",
      "active_status": "ACTIVE",
      "paper_kind": "TYPING_JUDGMENT",
      "paper_title": "Binder-descriptor certificate family",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 515,
        "line_end": 521,
        "source_excerpt_sha256": "01955ddf3670e5d5543aa5e5dc524011c72a0738dcec070030e3eea3a3382bfb"
      },
      "normalized_statement": "The generic structural local-law interface supplies atom certificates and constructor congruence rules; a descriptor-local automorphism token lifts only an already checked body certificate under the matching binder block.  It does not construct endpoints or a concrete plug/conjugation certificate.",
      "paper_statement_hash": "e400019795ba4b41dabfaa253c8a5933a3011c14d1500f4655fafd3134955d0d",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralLocalLaws",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
      "lean_file_sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.StructuralLocalLaws.{u, v, w, x, y, z, r} {Ty : Type u}\n  (A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty) (Block : Type x) (blockTypes : Block → List Ty)\n  (Operator : Ty → Type y) (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty)\n  (R : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L) :\n  Type (max (max (max (max (r + 1) u) (v + 1)) w) x)",
      "statement_hash": "064d27c37de5a1c2e366fea96dbadae5b4e7995a9bf97b00defb36c3c9e41357",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-015",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Certified structural and input equational theories",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 522,
        "line_end": 528,
        "source_excerpt_sha256": "5eae7f953f989dda4cd67575dd17892817ad938c0276975cd3b647346b0fefbb"
      },
      "normalized_statement": "TypedTermLanguage supplies a typed term family, identity- and composition-respecting renaming, a supplied primitive-equation relation, and a supplied forward structural-congruence relation.  A concrete source theory is an intended instantiation, not a conclusion of this structure.",
      "paper_statement_hash": "d6e3df84ff6d243b113947787177d44963f74278245fc1e28a3df16807aec3bc",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedTermLanguage",
      "lean_file": "formal/TypedSlottedEGraphsPaper/Certificates.lean",
      "lean_file_sha256": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.TypedTermLanguage.{u, v, w} (Ty : Type u) : Type (max (max u (v + 1)) (w + 1))",
      "statement_hash": "2583ffea906a01e401c9ad2c4afba8ca2e5dcd7845eae024eef6f82c6eb87d24",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-016",
      "active_status": "ACTIVE",
      "paper_kind": "INDUCTIVE_DEFINITION",
      "paper_title": "Typed Equational Certificate",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 530,
        "line_end": 549,
        "source_excerpt_sha256": "4af12369d4b82e36e309dc293134a7190ddc6bcc93f7ec89b0f6f83b3172b6cf"
      },
      "normalized_statement": "TypedEquationalCertificate is the inductive finite derivation family generated by reflexive, primitive, congruence, symmetric, transitive, and transport-along-TypedSlotEmbedding constructors.",
      "paper_statement_hash": "84d4a6fb08703f60039eb2868cf135588123600b828a49758b75aab9622bb7c9",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedEquationalCertificate",
      "lean_file": "formal/TypedSlottedEGraphsPaper/Certificates.lean",
      "lean_file_sha256": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.TypedEquationalCertificate.{u, v, w} {Ty : Type u}\n  (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty} :\n  L.Term Γ τ → L.Term Γ τ → Prop",
      "statement_hash": "db61c1551258329f7d8f0e9191f27b78ff3b7dc6b6aa30db38aa87b61090a940",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-017",
      "active_status": "ACTIVE",
      "paper_kind": "STRUCTURE",
      "paper_title": "Typed model, environment, and port semantic carriers",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 551,
        "line_end": 570,
        "source_excerpt_sha256": "7b762b1ceea28d157f21e89975a55cf19edf5e9703c5d4a6db9626026e70609a"
      },
      "normalized_statement": "A typed model supplies value/environment families, restriction, evaluation, transport naturality, and soundness of every primitive equation and structural-congruence rule.",
      "paper_statement_hash": "8a8281010c3a742d34d388f5ecb158422121986acebf04d5bbb61b5618f596cf",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedModel",
      "lean_file": "formal/TypedSlottedEGraphsPaper/Certificates.lean",
      "lean_file_sha256": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.TypedModel.{u, v, w, x, y} {Ty : Type u} (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) :\n  Type (max (max (max (max u (v + 1)) w) (x + 1)) (y + 1))",
      "statement_hash": "ba2e84d221d9539c2192b5268544fdf7bf26ce8a5314ce27df659985eab710c3",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-018",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Structural evaluation with opaque class interpretations",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 555,
        "line_end": 557,
        "source_excerpt_sha256": "15579fe557574b482fe1b5d810ba0137d0d2ccebe9674d5b117b7e04f98f98a7"
      },
      "normalized_statement": "For a supplied TypedModel, evaluate maps a same-context typed term and model environment to a value at the term's output type; evaluation naturality is a separate field of TypedModel.",
      "paper_statement_hash": "f00edbd066a4efb89ce4d21ca465558486c6f984787b997d6187d59bc00b6dfd",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedModel.evaluate",
      "lean_file": "formal/TypedSlottedEGraphsPaper/Certificates.lean",
      "lean_file_sha256": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.TypedModel.evaluate.{u, v, w, x, y} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} (self : TypedSlottedEGraphsPaper.TypedModel L)\n  {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty} : L.Term Γ τ → self.Environment Γ → self.Value τ",
      "statement_hash": "07ae0f41c162df6714cf4df2843b515d6e08762c03f2b088ad9e4a6c2f756cad",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-INV-006",
      "active_status": "ACTIVE",
      "paper_kind": "INVARIANT",
      "paper_title": "Binder admissibility naturality",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 567,
        "line_end": 570,
        "source_excerpt_sha256": "050be38446d41389a44a1c24b4c36c1bfdbb4db26adc18869101ff88792e780b"
      },
      "normalized_statement": "An optional binder admissibility family may separately record outer-context restriction naturality.",
      "paper_statement_hash": "4b4932205926a258690443c1d15e214a8c44c6daa1218dce9e45652e15ec7831",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ClaimLedger.TSGINV006BinderAdmissibilityNaturality.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} (model : TypedSlottedEGraphsPaper.TypedModel L)\n  (Descriptor : Type z) (BoundAssignment : Descriptor → Type q) : Type (max (max (max (max q u) (v + 1)) y) z)",
      "statement_hash": "1fe931e6092a830e14f88de7127b2cba0e83c0c11a011a58791fdc3255b4058e",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-INV-007",
      "active_status": "ACTIVE",
      "paper_kind": "INVARIANT",
      "paper_title": "Binder automorphism and consumer invariance",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 564,
        "line_end": 570,
        "source_excerpt_sha256": "e545ff19fd7428750d8349ecf0d0d4b59f91f2c74b5ab045b1916210a525f854"
      },
      "normalized_statement": "A block automorphism enters the local structural laws only through a descriptor-local certificate rule, never a bare permutation label.",
      "paper_statement_hash": "161f4287789a7db6d7f41a4ce860229d9540381bc793910abc33f94291f7df69",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
      "lean_file_sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.StructuralLocalLaws.binderBlockAutomorphismCongruence.{u, v, w, x, y, z, r} {Ty : Type u}\n  {A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty} {Block : Type x} {blockTypes : Block → List Ty}\n  {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L}\n  (self : TypedSlottedEGraphsPaper.StructuralLocalLaws A Block blockTypes Operator L R)\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {bound : List Ty} {output : Ty} (descriptor : Block) :\n  ∀ (a : self.BlockAutomorphism descriptor) {left right : L.Term context output},\n    TypedSlottedEGraphsPaper.TypedEquationalCertificate L left right →\n      TypedSlottedEGraphsPaper.TypedEquationalCertificate L (R.binderBlock descriptor left)\n        (R.binderBlock descriptor right)",
      "statement_hash": "ecd61b1e3449083419b3382cec3214e9919d447a1396b0ff0f861999fd710588",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-INV-008",
      "active_status": "ACTIVE",
      "paper_kind": "INVARIANT",
      "paper_title": "Binder consumer outer-context naturality",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 562,
        "line_end": 570,
        "source_excerpt_sha256": "77504abf2c677d6fa2392ecb6549cf7e5ca8ee344b17613071805bffddcb232f"
      },
      "normalized_statement": "Structural realization of binder blocks has a supplied one-constructor outer-context naturality equation.",
      "paper_statement_hash": "8ecafcf1513c79efe1b5308156cf96fde7c65ac9a5ff1bc2e9fad69d09a83c36",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
      "lean_file_sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural.{u, v, w, x, y, z} {Ty : Type u}\n  {A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty} {Block : Type x} {blockTypes : Block → List Ty}\n  {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  (self : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target) {bound : List Ty} {output : Ty}\n  (descriptor : Block) (body : L.Term source output) :\n  self.binderBlock descriptor (L.rename embedding body) = L.rename embedding (self.binderBlock descriptor body)",
      "statement_hash": "5f549609474b07ca6afecd9ab04491a14432061e3ea68f952948d0e821c0cdd2",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-019",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Binder-block body function and evaluation",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 558,
        "line_end": 566,
        "source_excerpt_sha256": "0da911a7c862b80631880acea23154be4f4f5895bd97a9b88d430b11a64e5dc1"
      },
      "normalized_statement": "The structural realizer maps binder-block bodies to source terms through its supplied binder-block constructor.",
      "paper_statement_hash": "cb8f1a3884b8169ab04fe228dec18d81e9968f68bf555b879bca56893a4c9257",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
      "lean_file_sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlock.{u, v, w, x, y, z} {Ty : Type u}\n  {A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty} {Block : Type x} {blockTypes : Block → List Ty}\n  {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  (self : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L)\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {bound : List Ty} {output : Ty} (descriptor : Block) :\n  L.Term context output → L.Term context output",
      "statement_hash": "8c7646a8c42d405d35786bc1f6cced69a5113d5f1713107e584f71063c69a3b0",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-LEM-007",
      "active_status": "ACTIVE",
      "paper_kind": "LEMMA",
      "paper_title": "Soundness of Typed Alpha-Equivalence Modulo Binder-Block Automorphisms",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 572,
        "line_end": 586,
        "source_excerpt_sha256": "cbe25d5db11cd4483ec125992129bd83caeb8f698d71343dda003ebd5f3bd84c"
      },
      "normalized_statement": "Typed alpha-related port values have equal evaluations under correspondingly renamed environments in every schema-lawful model; the block specialization is equal under the same outer environment.",
      "paper_statement_hash": "c0f4cbef488425fe83ce6826ff83b09b05a0d15415c0819cff754ebc572e2eda",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness.{u, v, w, x, y, z, u_1, u_2} {Ty : Type u}\n  {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  (laws :\n    TypedSlottedEGraphsPaper.ConcreteStructuralLaws R policy fun {source target} =>\n      TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep)\n  (model : TypedSlottedEGraphsPaper.TypedModel L) {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming source target}\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  {left : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema}\n  {right : TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema}\n  (derivation : TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy alignment left right)\n  (environment : model.Environment target) :\n  model.evaluate (L.rename alignment.toTypedSlotEmbedding (R.realizePort left)) environment =\n    model.evaluate (R.realizePort right) environment",
      "statement_hash": "6c17ff8fd9cebcdeb7b42bed597e93347df7c6ff56c0f351c78f4fd96472b9de",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-020",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Source-port values and structural realization",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 559,
        "line_end": 566,
        "source_excerpt_sha256": "98038cc4fd93eb6281206d914938eb37254b6acd0b401a0a3ee3094c933d8495"
      },
      "normalized_statement": "A structural realizer maps typed atoms, expanded containers, unary binders, descriptor blocks, and heterogeneous nodes to source terms.",
      "paper_statement_hash": "d6152670a996a11b25a7ccc7ca092080f58b7d597e09607326e16f3a5df9fb45",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ConcreteStructuralRealizer.{u, v, w, x, y, z} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  (L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty) : Type (max (max (max (max (max u (v + 1)) w) x) y) z)",
      "statement_hash": "7153d00d5f2a74225c38e0c4e31ccb2bb11ddc95c8bf5c61c8a74f77b199f28b",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-LEM-008",
      "active_status": "ACTIVE",
      "paper_kind": "LEMMA",
      "paper_title": "Naturality of Structural Realization",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 592,
        "line_end": 599,
        "source_excerpt_sha256": "28271822d7b3922bafc0336e85517941cdf77a96f6ed52e185df4021ab432944"
      },
      "normalized_statement": "Realization commutes, in K_Sigma, with typed embedding action on nodes.",
      "paper_statement_hash": "a7aa7736a1e219ab46fbc7a64d0a191e29ebf67ceb95b231cd3d8468048b3c82",
      "lean_declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
      "lean_file_sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality.{u, v, w, x, y, z} {Ty : Type u}\n  {A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty} {Block : Type x} {blockTypes : Block → List Ty}\n  {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  (R : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target) {bound : List Ty} {output : Ty}\n  (item : TypedSlottedEGraphsPaper.StructuralSyntax A Block blockTypes Operator source bound output) :\n  R.realize (TypedSlottedEGraphsPaper.StructuralSyntax.act embedding item) = L.rename embedding (R.realize item)",
      "statement_hash": "3f2b28e0190855e8e9f47e413078e35821a6f00aa8829092dd7efe7ef02d584d",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-LEM-009",
      "active_status": "ACTIVE",
      "paper_kind": "LEMMA",
      "paper_title": "Soundness of Direct Node Congruence",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 602,
        "line_end": 617,
        "source_excerpt_sha256": "93f96aa2cbf2f4f5f63ef121e9b42d0fc285c86fb5f3623e650c6131252f46ef"
      },
      "normalized_statement": "ConcreteConstructorLaws and a ConcreteNodeAlignment whose endpoints are CertifiedConcreteLeaf values under a typed embedding yield a TypedEquationalCertificate between the corresponding realized nodes.",
      "paper_statement_hash": "43c75b0c578dee5fec1d29eaea74c907b101a0d4ac2a6ac7d3492b979962139e",
      "lean_declaration": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate.{u, v, w, x, y, z} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  (laws : TypedSlottedEGraphsPaper.ConcreteConstructorLaws R policy)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target} {output : Ty}\n  {left : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source output}\n  {right : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature target output}\n  (derivation :\n    TypedSlottedEGraphsPaper.ConcreteNodeAlignment policy\n      (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf R) embedding left right) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename embedding (R.realizeNode left)) (R.realizeNode right)",
      "statement_hash": "846a95264df33e966446dbb8c3c739c72ce95acc1621cee5afd6b4faeab122fb",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-021",
      "active_status": "ACTIVE",
      "paper_kind": "INVARIANT",
      "paper_title": "Coherent Equational Certificate Family",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 624,
        "line_end": 644,
        "source_excerpt_sha256": "36872d85cdcf59d9b5d30cf90217f1e07a08c4b4d29d5121a705ec23e1598630"
      },
      "normalized_statement": "F23 coherence is the proposition supplying independently typed EC, PC, and generator-SC certificates for every raw obligation endpoint.",
      "paper_statement_hash": "31c9e0c14b66b1a82e294b3c36522d0a3558cf242f0040b8346e7d2356e5db99",
      "lean_declaration": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  (O : TypedSlottedEGraphsPaper.PaperGraphObligations L W) : Prop",
      "statement_hash": "ddb76d9f7f350b96546d758469a961d846add680fa7cfbc3ea931631529ac685",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-022",
      "active_status": "ACTIVE",
      "paper_kind": "INDUCTIVE_DEFINITION",
      "paper_title": "Indexed finite representation relation Rep",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 646,
        "line_end": 652,
        "source_excerpt_sha256": "b795fd38b1173ab7ebbe5d14fedb49615ea421b951fe24f39d0927cc8182771b"
      },
      "normalized_statement": "A certified finite unfolding chooses an actual stored case, a compatible caller extension, and a finite checked primitive/forward-congruence trace to that stored realization.",
      "paper_statement_hash": "fa55b1c5f1a5adb46440895250a38ab17f72dfbf5e0f1ce96bc2bf20f0753a02",
      "lean_declaration": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.PaperFiniteUnfolding.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  (O : TypedSlottedEGraphsPaper.PaperGraphObligations L W) {τ : Ty} (a : W.ClassId τ)\n  (Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty)\n  (caller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface a) Γ) (term : L.Term Γ τ) :\n  Type (max u v w x y z q)",
      "statement_hash": "dcd440667ec15e230d09018561405f4c6523049fe7d86bb8f2fb1b77df7cde60",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-LEM-010",
      "active_status": "ACTIVE",
      "paper_kind": "LEMMA",
      "paper_title": "Find and Finite Unfolding Preserve Equational Certificates",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 654,
        "line_end": 673,
        "source_excerpt_sha256": "09e63e30e0753bfedc9bac0b46efcf87be5e13015b937fe51fb8ff3a362494f6"
      },
      "normalized_statement": "Coherence and a raw parent path first yield the find certificate from the caller-renamed child witness to the caller-renamed leader witness; every subsequently supplied finite unfolding yields its own certificate to that leader witness.",
      "paper_statement_hash": "250389231db1f9e3adb56b5a0245e7a54c0c309aebaa5ab8d54aa28d2e45c7ec",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates.{u, v, w, x, y, z, q}\n  {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W}\n  (coherent : TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O) {τ : Ty} {child leader : W.ClassId τ}\n  (path : TypedSlottedEGraphsPaper.PaperParentPath O child leader) {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (caller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface child) Γ) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename caller (W.witness child))\n      (L.rename (caller.comp path.embedding) (W.witness leader)) ∧\n    ∀ {term : L.Term Γ τ} (a : TypedSlottedEGraphsPaper.PaperFiniteUnfolding O child Γ caller term),\n      TypedSlottedEGraphsPaper.TypedEquationalCertificate L term\n        (L.rename (caller.comp path.embedding) (W.witness leader))",
      "statement_hash": "d606d940421457397f801a80c460a5c9752050c2fa233a6d4ee4beaf846c5ef6",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-LEM-011",
      "active_status": "ACTIVE",
      "paper_kind": "LEMMA",
      "paper_title": "Certified Leader-Kernel Extraction",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 676,
        "line_end": 693,
        "source_excerpt_sha256": "1862f367b01655dac5f57c99493303fe169cee7d956e063d24a148042b89a615"
      },
      "normalized_statement": "For every supplied PaperCertifiedKernelExtraction record, replay of its stored certificate yields an EqCert from the original term to the inclusion-renamed kernel.  No graph producer, quiescence, minimization, or exact-support conclusion is added.",
      "paper_statement_hash": "0dec2606be7312f78224d14e41d2115b41422b914bb3a435682c9661ed9a52d6",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction.{u, v, w} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {Γ Δ : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty}\n  (record : TypedSlottedEGraphsPaper.PaperCertifiedKernelExtraction L Γ Δ τ) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L record.original (L.rename record.inclusion record.kernel)",
      "statement_hash": "ec80838ba8b3ac95e455a71a5f3d56271daaa5c15cbfbb2e61f2d451ccb20fa9",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-COR-004",
      "active_status": "ACTIVE",
      "paper_kind": "COROLLARY",
      "paper_title": "Certified Effective-Shape Collision",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 696,
        "line_end": 725,
        "source_excerpt_sha256": "6344f3e8b3a01b8be28d35eb780a19640c9d6d45ee8ad0b68a81d1c7546a82ce"
      },
      "normalized_statement": "Equal shapes in two certified canonical records first yield a typed kernel collision certificate; for every later pair of common-context embeddings satisfying the displayed compatibility equality, the two original terms also receive an ambient certificate.",
      "paper_statement_hash": "6dd8fd6d670f4d501db8368cdac3db68afe1396cd2b8f432750a32fe724eb9c7",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision.{u, v, w, s} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {Γ₁ Γ₂ C : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty}\n  {Shape : Type s} {canonicalRealization : Shape → L.Term C τ}\n  (left : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord L Γ₁ C τ Shape canonicalRealization)\n  (right : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord L Γ₂ C τ Shape canonicalRealization)\n  (shapeEquality : left.shape = right.shape) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L\n      (L.rename (TypedSlottedEGraphsPaper.paperCollisionRenaming left right).toTypedSlotEmbedding\n        left.extraction.kernel)\n      right.extraction.kernel ∧\n    ∀ {Ω : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (e₁ : TypedSlottedEGraphsPaper.TypedSlotEmbedding Γ₁ Ω)\n      (e₂ : TypedSlottedEGraphsPaper.TypedSlotEmbedding Γ₂ Ω),\n      e₁.comp left.extraction.inclusion =\n          e₂.comp\n            (right.extraction.inclusion.comp\n              (TypedSlottedEGraphsPaper.paperCollisionRenaming left right).toTypedSlotEmbedding) →\n        TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename e₁ left.extraction.original)\n          (L.rename e₂ right.extraction.original)",
      "statement_hash": "90ada0833065225a0e39e1b7fd747c79f7e601fd4ad66441a4a6d655624928e5",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-DEF-023",
      "active_status": "ACTIVE",
      "paper_kind": "INDUCTIVE_DEFINITION",
      "paper_title": "Certified transition trace",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 732,
        "line_end": 754,
        "source_excerpt_sha256": "6d96d255174c13c4f1d4f61fec841b57720a5efc2879f417c75f183baaf30cda"
      },
      "normalized_statement": "A certified transition trace is a finite sequence of the nine proof-relevant obligation addition, rekey, composition, or removal families stated in F27.",
      "paper_statement_hash": "0099a76490409f1527f0fc9ee460935df3596f36dcd5c1577bfface6648efbbd",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedTrace",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.LocalCertifiedTrace.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} :\n  TypedSlottedEGraphsPaper.TheoremTraceState L →\n    TypedSlottedEGraphsPaper.TheoremTraceState L → Type (max (u + 2) (v + 2) (w + 2) (x + 2))",
      "statement_hash": "18a02a6441ea2338e24ea9e68c715e373ff2263c5de9d8b91a409c571dc60f96",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-THM-001",
      "active_status": "ACTIVE",
      "paper_kind": "THEOREM",
      "paper_title": "Certificate-Preserving Reachability and Finite-Unfolding Soundness",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 728,
        "line_end": 776,
        "source_excerpt_sha256": "a6070bc7d9d9e4628b155007c1333d41c56565fd2024eda9aeefb40093da007f"
      },
      "normalized_statement": "A local certified trace from an obligation-free state first yields a coherent certificate family.  For every later choice of same-leader parent paths, certified unfoldings, and certified leader symmetry, it yields an equational certificate, model equality, and transport along equal common-context embeddings.",
      "paper_statement_hash": "5c43b0af2f9529a8114ba53bfe9cb122db4b7872d37d8219a9c47fe8ec3a6842",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness.{u, v, w, x, y, z, q, s}\n  {Ty : Type u} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W} {initial : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (initialEmpty : ∀ (a : initial.Obligation), False)\n  (trace :\n    TypedSlottedEGraphsPaper.LocalCertifiedTrace initial (TypedSlottedEGraphsPaper.paperObligationTraceState O)) :\n  TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O ∧\n    ∀ {τ : Ty} {leftClass rightClass leader : W.ClassId τ}\n      (leftPath : TypedSlottedEGraphsPaper.PaperParentPath O leftClass leader)\n      (rightPath : TypedSlottedEGraphsPaper.PaperParentPath O rightClass leader)\n      {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n      (leftCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface leftClass) Γ)\n      (rightCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface rightClass) Γ)\n      {leftTerm rightTerm : L.Term Γ τ}\n      (_leftRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding O leftClass Γ leftCaller leftTerm)\n      (_rightRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding O rightClass Γ rightCaller rightTerm)\n      (_sameLeader :\n        TypedSlottedEGraphsPaper.PaperSameLeaderSymmetry O leader Γ (leftCaller.comp leftPath.embedding)\n          (rightCaller.comp rightPath.embedding)),\n      TypedSlottedEGraphsPaper.TypedEquationalCertificate L leftTerm rightTerm ∧\n        (∀ (model : TypedSlottedEGraphsPaper.TypedModel L) (environment : model.Environment Γ),\n            model.evaluate leftTerm environment = model.evaluate rightTerm environment) ∧\n          ∀ (Ω : TypedSlottedEGraphsPaper.TypedSlotContext Ty)\n            (leftEmbedding rightEmbedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding Γ Ω),\n            leftEmbedding = rightEmbedding →\n              TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename leftEmbedding leftTerm)\n                (L.rename rightEmbedding rightTerm)",
      "statement_hash": "3dc00323c4bc4cf733c87457fb6237efea76eea5b18645a11c51b49ef4b6eab1",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-CE-001",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Parent equality does not imply child symmetry",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 345,
        "line_end": 347,
        "source_excerpt_sha256": "3a55a8d98158b2609381ccce40a90b4e4cbded51585e6cbdf6b3b0876d76ad26"
      },
      "normalized_statement": "There exist a Boolean child observation, swap, parent observation, and input such that the two parent observations are equal while the corresponding child observations differ.",
      "paper_statement_hash": "24c5d60b62178f7974f0b7e76ab59ce25514bc646ddb939f077974e845d9c754",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.parentEqualityDoesNotImplyChildSymmetry",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.parentEqualityDoesNotImplyChildSymmetry :\n  ∃ witness swap parent input,\n    parent (witness input) = parent (witness (swap input)) ∧ witness input ≠ witness (swap input)",
      "statement_hash": "3783cca822812e12ef8fa59e1165d49b494a3b721fe9d826d733eea4c8af9421",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-CE-002",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Empty-context Boolean value cannot realize one-slot identity",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 271,
        "line_end": 273,
        "source_excerpt_sha256": "edce55a603102706acd25c4ffd27d866ed25cf5ed88587d07934e801d8afe4c0"
      },
      "normalized_statement": "For every emptyWitness : Unit → Bool, it is not the case that every input : Bool equals emptyWitness ().",
      "paper_statement_hash": "097e0bf2a88ee7e02e6aac211a585a5fef0bbfa28c34a35dd500ed2dc4caf50e",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.properEmbeddingDoesNotImplyIndependence",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.properEmbeddingDoesNotImplyIndependence (emptyWitness : Unit → Bool) :\n  ¬∀ (input : Bool), input = emptyWitness ()",
      "statement_hash": "9c4168363f24abde765c24f86210f37b6550f5ce2c10a7dd9fdaa01f95c5080f",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-APP-001",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_POSTCONDITION",
      "paper_title": "Structural trace and dependent replay separation",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 60,
        "line_end": 70,
        "source_excerpt_sha256": "b965b84b808270dfaa3d98fcfefec5179f597a48726e44562e06b3a64d6f7d99"
      },
      "normalized_statement": "A structural trace is witness-independent data; under a supplied interpreter, replay yields exactly the equality between its dependent endpoints.",
      "paper_statement_hash": "ab63f20dbe8d89267c69794156e1178b2d36d0fcde64372d4890ac6cf6ae285b",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp001_kernelTraceReplayContract",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp001_kernelTraceReplayContract.{u, v, w} {Term : Nat → Type u}\n  {Label : Type v} {Meaning₁ : Type w} {Meaning₂ : Type} {source target : Label → Sigma Term}\n  (E : TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor Term Label source target)\n  (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter Label source target Meaning₁)\n  (J : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter Label source target Meaning₂) {n : Nat} (input : Term n) :\n  have r := E.run input;\n  I.denote ⟨n, input⟩ = I.denote ⟨r.effectiveSize, r.kernel⟩ ∧\n    J.denote ⟨n, input⟩ = J.denote ⟨r.effectiveSize, r.kernel⟩",
      "statement_hash": "94df516587343f183606d97c780b985652b3abedc8251bf6af0b035bc715c688",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-APP-002",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_POSTCONDITION",
      "paper_title": "Complete structural and theorem-facing canonical records",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 109,
        "line_end": 123,
        "source_excerpt_sha256": "3779ca270bf655d4edd4a82a8d1839b1391779976ba0ea7cf5e432faac037aa2"
      },
      "normalized_statement": "An abstract canonical structural record has ambient transport equal to inclusion composed with the shape witness and collision key equal to its shape; for every subsequently supplied trace interpreter, its two endpoint denotations are equal.",
      "paper_statement_hash": "df098c95d793aba55e901904f7e088800e4890a5529d1a1e62a2f9d3d2085111",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp002_completeCanonicalRecords",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp002_completeCanonicalRecords.{u, v, w} {Term : Nat → Type u}\n  {Label : Type v} {source target : Label → Sigma Term} {Shape : Type} {n : Nat} {input : Term n}\n  (r : TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord Term Label source target Shape n input) :\n  r.ambientTransport = r.inclusion.comp r.shapeWitness.toEmbedding ∧\n    r.collisionKey = r.shape ∧\n      ∀ {Meaning : Type w} (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter Label source target Meaning),\n        I.denote ⟨n, input⟩ = I.denote ⟨r.effectiveSize, r.kernel⟩",
      "statement_hash": "f5d828b75009c94c73d3cb749f13c97d7c1250b367271c3cde3a2fe5a5f3b5d8",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-APP-003",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_POSTCONDITION",
      "paper_title": "Canonical binder-block occurrence transport",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 125,
        "line_end": 134,
        "source_excerpt_sha256": "7032b4d3a8f1a4c7882099627cec1515027904a331b3954b4d7b62e959c5a64d"
      },
      "normalized_statement": "For descriptor β and occurrence o, canonicalBlockOccurrence sets canonicalOccurrence to identity and alignment to o.fromDescriptor.symm; if r is that result, r.transportedAutomorphisms is β.automorphisms mapped by conjugation with r.canonicalOccurrence, and o.fromDescriptor.comp r.alignment = r.canonicalOccurrence.",
      "paper_statement_hash": "6c948965c5e6a33245744af4ae51bbc79ec11ce594ff801f5c3469419ce3c106",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp003_canonicalBlockOccurrenceContract {n : Nat}\n  (β : TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n)\n  (o : TypedSlottedEGraphsPaper.ProfileRules.BlockOccurrence n) :\n  have r := TypedSlottedEGraphsPaper.ProfileRules.canonicalBlockOccurrence β o;\n  r.transportedAutomorphisms =\n      List.map (TypedSlottedEGraphsPaper.ProfileRules.conjugate r.canonicalOccurrence) β.automorphisms ∧\n    o.fromDescriptor.comp r.alignment = r.canonicalOccurrence",
      "statement_hash": "60beb0bc2c26f362cacc1d3e3efe3083dbb49b239aa224f246a54c1fedc9a2a8",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-APP-004",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_POSTCONDITION",
      "paper_title": "Recursive ambient quotient-normalization procedure",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 168,
        "line_end": 177,
        "source_excerpt_sha256": "38b1b226f1049395f0dc5d952d3304fb0c11a7efed8bcdde49867094f45b6c48"
      },
      "normalized_statement": "For every generic finite Presentation, normal is in and related to the supplied orbit and normal equality is equivalent to the presentation relation; no concrete Q_G refinement is claimed.",
      "paper_statement_hash": "08c65a4ed233675531eccfe9a4366e5d372df4ab111530aec50215418276a278",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgApp004_canonLeaderPortContract.{u} {α : Type u} [Std.LinearOrderPackage α]\n  (P : TypedSlottedEGraphsPaper.FiniteNormalization.Presentation α) (x y : α) :\n  P.normal x ∈ P.orbit x ∧ P.relation x (P.normal x) ∧ (P.normal x = P.normal y ↔ P.relation x y)",
      "statement_hash": "66bef1758cf9df2eb0777faa9add3ae8e124df8027deddf3d4098ff0020b89b2",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-APP-005",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_PRECONDITION",
      "paper_title": "Certified interface restriction during rebuild",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 179,
        "line_end": 188,
        "source_excerpt_sha256": "1cd22285a1dfdb7cc4f7e0b3c2c75dd8cfaf7c933eab9f2e413667528545263d"
      },
      "normalized_statement": "Three independently quantified clauses state finite quiescent reachability for any decreasing RebuildSystem, strict natural-size decrease for a supplied interface-restriction certificate, and node congruence from pointwise port evidence at one shared head and type instantiation.",
      "paper_statement_hash": "0ac935d6186a1d882a944b23d4b51c2f33e2c4b4f49ae177523f4d22e71b7af7",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGAPP005CertifiedAbstractRebuildContract",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ClaimLedger.TSGAPP005CertifiedAbstractRebuildContract.{u, v} {State : Type u} :\n  (∀ (system : TypedSlottedEGraphsPaper.RebuildSystem State) (initial : State),\n      ∃ final, TypedSlottedEGraphsPaper.RebuildReachable system initial final ∧ system.Quiescent final) ∧\n    (∀ (state : TypedSlottedEGraphsPaper.ProfileRules.RebuildState)\n        (restriction : TypedSlottedEGraphsPaper.ProfileRules.InterfaceRestrictionCertificate state),\n        (TypedSlottedEGraphsPaper.ProfileRules.commitRestriction state restriction).interfaceSize <\n          state.interfaceSize) ∧\n      ∀ {Head TypeInstantiation Port : Type v} {relation : Port → Port → Prop} (head : Head)\n        (instantiation : TypeInstantiation) {leftPorts rightPorts : List Port},\n        TypedSlottedEGraphsPaper.ProfileRules.PointwiseRelated relation leftPorts rightPorts →\n          TypedSlottedEGraphsPaper.ProfileRules.NodeCongruence relation\n            { head := head, typeInstantiation := instantiation, ports := leftPorts }\n            { head := head, typeInstantiation := instantiation, ports := rightPorts }",
      "statement_hash": "248773f47c7794add55148fc3563859a8c2fecdff20b4d7918df0a90ca6023d0",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ALG-005",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_PRECONDITION",
      "paper_title": "leaderKernelTrace pseudocode contract",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 141,
        "line_end": 144,
        "source_excerpt_sha256": "0b9deb17dc9762922449ea6a7b78094f3f9b176cd7eec150c79b6983eb2ac657"
      },
      "normalized_statement": "For an abstract kernel extractor and input, the returned inclusion is injective; for every subsequently supplied trace interpreter, the input and returned kernel endpoint denotations are equal.",
      "paper_statement_hash": "5abe2f5063a7f9f9e65cab486a9d96a2108ed1b5a1dac393422f5df8e624142d",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg005_leaderKernelTracePseudocodeContract.{u, v, w} {Term : Nat → Type u}\n  {Label : Type v} {source target : Label → Sigma Term}\n  (E : TypedSlottedEGraphsPaper.ProfileRules.KernelExtractor Term Label source target) {n : Nat} (input : Term n) :\n  have r := E.run input;\n  Function.Injective r.inclusion.toFun ∧\n    ∀ {Meaning : Type w} (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter Label source target Meaning),\n      I.denote ⟨n, input⟩ = I.denote ⟨r.effectiveSize, r.kernel⟩",
      "statement_hash": "c24d01c3ea15a5661c179049c95e9b15e3839cc00a84f77f3264a9e4a8a9ce6a",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ALG-006",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_POSTCONDITION",
      "paper_title": "canon pseudocode contract",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 145,
        "line_end": 151,
        "source_excerpt_sha256": "896dec834faec5edcf5573e1840bb1b4d67a5004c5246cddd3f65d5b9b96da55"
      },
      "normalized_statement": "An extensionally complete nonempty finite candidate contract has admissible iff enumerated candidates, a present least selection, an exact returned candidate, and a shape-only collision key.",
      "paper_statement_hash": "3c087c26c628d0f5e448711fefa55b89d6e99c40394e8f890efd7d8df2ce3df7",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG006CompleteCanonPseudocodeContract",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ClaimLedger.TSGALG006CompleteCanonPseudocodeContract.{u}\n  (Input Candidate Record Shape : Type u) [Std.LinearOrderPackage Candidate] : Type u",
      "statement_hash": "b87bd0a2e081c4c161899578bfd863dea50bfd519f55b9a04de5166226d82c91",
      "foundation_axioms": [
        "propext"
      ],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ALG-007",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_POSTCONDITION",
      "paper_title": "Kernel-certificate replay pseudocode contract",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 152,
        "line_end": 154,
        "source_excerpt_sha256": "54ddcbe9c1c7671ac7411d3539b4b10ad5f00a217d376c40c5ea8eaa4677bcf6"
      },
      "normalized_statement": "A structural trace between dependent sigma endpoints replays to equality under a supplied interpreter.",
      "paper_statement_hash": "6341a5fd4a492f5c409ec964670bc20171c0c6d8185a13c9bdfbee06fa2078cc",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg007_replayKernelCertificatePseudocodeContract.{u, v, w}\n  {Term : Nat → Type u} {Label : Type v} {Meaning : Type w} {source target : Label → Sigma Term}\n  (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter Label source target Meaning) {n k : Nat} {input : Term n}\n  {kernel : Term k}\n  (trace : TypedSlottedEGraphsPaper.ProfileRules.StructuralTrace Label source target ⟨n, input⟩ ⟨k, kernel⟩) :\n  I.denote ⟨n, input⟩ = I.denote ⟨k, kernel⟩",
      "statement_hash": "9f19c91b1dc24c10bb5397a03be3b58168f730b24b1b4eac4fafef031208fcb4",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ALG-008",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_POSTCONDITION",
      "paper_title": "Certificate-bearing canonicalization wrapper",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 155,
        "line_end": 157,
        "source_excerpt_sha256": "0b5db7fb71af7eac089ef15e06561f479d66ee3e9c062c2f5a8a139a8a6f99ca"
      },
      "normalized_statement": "The certified wrapper preserves its structural input record and adds the replayed endpoint equality.",
      "paper_statement_hash": "7490a225fc26cad19af5b7079e92e245bae7584a89efc0a70e592cb94896ff4b",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg008_certifiedCanonWrapperPseudocodeContract",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg008_certifiedCanonWrapperPseudocodeContract.{u, v, w} {Term : Nat → Type u}\n  {Label : Type v} {Meaning : Type w} {source target : Label → Sigma Term} {Shape : Type} {n : Nat} {input : Term n}\n  (r : TypedSlottedEGraphsPaper.ProfileRules.CanonicalStructuralRecord Term Label source target Shape n input)\n  (I : TypedSlottedEGraphsPaper.ProfileRules.TraceInterpreter Label source target Meaning) :\n  (TypedSlottedEGraphsPaper.ProfileRules.certifiedCanon r I).structural = r ∧\n    I.denote ⟨n, input⟩ = I.denote ⟨r.effectiveSize, r.kernel⟩",
      "statement_hash": "5d8c130e94d09daf4d8f9ffd53f3addb1815aa14c233ba6b7dddc33b20829280",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ALG-009",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_POSTCONDITION",
      "paper_title": "Port quotient-normalizer pseudocode contract",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 158,
        "line_end": 167,
        "source_excerpt_sha256": "e6a58d0ced539350244d256f9e6f3bd789d4a6230ad692d615762f46e9584ecd"
      },
      "normalized_statement": "The abstract untyped PortQuotient recursive function satisfies the displayed constructor equations; it does not prove typed admissibility, graph lookup, or candidate completeness.",
      "paper_statement_hash": "345c9159cffec1fe3b41493a958de2477b47a3078edf4913c12923f9aa1e54ad",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg009_canonLeaderPortPseudocodeContract",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgAlg009_canonLeaderPortPseudocodeContract.{u} {Atom : Type u}\n  (C : TypedSlottedEGraphsPaper.ProfileRules.PortQuotientConfig Atom)\n  (p : TypedSlottedEGraphsPaper.ProfileRules.QuotientPort Atom) :\n  TypedSlottedEGraphsPaper.ProfileRules.PortQuotient C p\n    (TypedSlottedEGraphsPaper.ProfileRules.canonLeaderPortAbstract C p)",
      "statement_hash": "69a8ada1665103379e508b8abf86c3b2a2fad584d9a491fce0ae2a57bb3bf11b",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-001",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_PRECONDITION",
      "paper_title": "Phase-local canonical rewrite order",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 193,
        "line_end": 203,
        "source_excerpt_sha256": "dcac1937379ceeeb36ef663b71b668fe56a727378f5ffb24e899d8f403992551"
      },
      "normalized_statement": "The formal phase pipeline equals the displayed nine-stage list; independently, normalizeWithinPhase preserves the stored temporal phase of every phase-scoped payload.",
      "paper_statement_hash": "2b3d8904f1ef7896309a936fb66082a8b2f101ed1b98c38021e7302c6896851c",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule001_orderedRulePipeline",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule001_orderedRulePipeline.{u} :\n  TypedSlottedEGraphsPaper.ProfileRules.phasePipeline =\n      [TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.parserCleanup,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.alphaNormalization,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.betaReduction,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.branchElimination,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.firstNNF,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.phaseLocalPrenex,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.guardEliminationAndNNF,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.siblingAndFlatNormalization,\n        TypedSlottedEGraphsPaper.ProfileRules.RewriteStage.localSaturationAndRebuild] ∧\n    ∀ {Payload : Type u} (x : TypedSlottedEGraphsPaper.ProfileRules.PhaseScoped Payload),\n      (TypedSlottedEGraphsPaper.ProfileRules.normalizeWithinPhase x).temporalPhase = x.temporalPhase",
      "statement_hash": "d063fc2c3c7329a90b44b0eb183934d77f25e37ca4ffd5b0318db991e21e001c",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-002",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_POSTCONDITION",
      "paper_title": "Parser-head normalization",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 207,
        "line_end": 238,
        "source_excerpt_sha256": "56a70b6b096d6712331bf63f7322a62d34e88cf45cd6b5213264c1fff47b1402"
      },
      "normalized_statement": "For every value of the finite ParserHead datatype, normalizeParserHead preserves the separately enumerated canonical operation-meaning label.",
      "paper_statement_hash": "598271e615db95bda0f6104c79e2cf87efc884ec34221646a5687f1de69f8625",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule002_parserHeadNormalization",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule002_parserHeadNormalization\n  (h : TypedSlottedEGraphsPaper.ProfileRules.ParserHead) :\n  TypedSlottedEGraphsPaper.ProfileRules.canonicalMeaning (TypedSlottedEGraphsPaper.ProfileRules.normalizeParserHead h) =\n    TypedSlottedEGraphsPaper.ProfileRules.parserMeaning h",
      "statement_hash": "077d03f82f91ddcb52599e0a4104065743baf1d457e91cf3a40ac07a1659e5db",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-003",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "NOOP/END structural cleanup",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 240,
        "line_end": 252,
        "source_excerpt_sha256": "d062f4588af12ef75180d9dfbe7c7a047f78931727376e769e2e97e9caf06cdd"
      },
      "normalized_statement": "For arbitrary payload x, cleanupMasg maps a singleton noop(x) to [x] and singleton endMarker and incomplete lists to the empty list.",
      "paper_statement_hash": "7bc564c08235223c3e9734b3fe6d2a2bd05f2a06972a44ad3d583c50c5807068",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule003_parserStructuralCleanup",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule003_parserStructuralCleanup.{u} {α : Type u} (x : α) :\n  TypedSlottedEGraphsPaper.ProfileRules.cleanupMasg [TypedSlottedEGraphsPaper.ProfileRules.MasgItem.noop x] = [x] ∧\n    TypedSlottedEGraphsPaper.ProfileRules.cleanupMasg [TypedSlottedEGraphsPaper.ProfileRules.MasgItem.endMarker] = [] ∧\n      TypedSlottedEGraphsPaper.ProfileRules.cleanupMasg [TypedSlottedEGraphsPaper.ProfileRules.MasgItem.incomplete] = []",
      "statement_hash": "7a673bfb41ceaca90de506a63d8d8e13a189addeabd086c7d3af1c1bf75bcde8",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-004",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Capture-avoiding let beta reduction",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 254,
        "line_end": 263,
        "source_excerpt_sha256": "b7b10192da67583d99a0ed42296ad9688b126748ca79d8687b0e5b5e9648b2e0"
      },
      "normalized_statement": "letE is substituteTop and the displayed lifted de Bruijn renaming fixes index zero.",
      "paper_statement_hash": "ef073d8728f19ec8afa46f74002cb4438748ec1843d5caa072664e202e3a5070",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule004_captureAvoidingLetBeta",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule004_captureAvoidingLetBeta {n : Nat}\n  (value : TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm n)\n  (body : TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm (n + 1)) :\n  TypedSlottedEGraphsPaper.ProfileRules.betaReduce (value.letE body) =\n      some (TypedSlottedEGraphsPaper.ProfileRules.substituteTop value body) ∧\n    TypedSlottedEGraphsPaper.ProfileRules.liftSubstitution\n        (fun i => Fin.cases value TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm.var i) 0 =\n      TypedSlottedEGraphsPaper.ProfileRules.ScopedTerm.var 0",
      "statement_hash": "8d315f4673ec52c7aa31fd96a1be34490b680305fad671dedfbf2c2d923f09f1",
      "foundation_axioms": [
        "propext"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-005",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Implication, biconditional, and Boolean conditional elimination",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 267,
        "line_end": 285,
        "source_excerpt_sha256": "053646a94b730119ee09c9d6784a739d16406ce5607f85c156ce149a668ad0a8"
      },
      "normalized_statement": "The displayed Bool implication, biconditional, and conditional equations hold.",
      "paper_statement_hash": "0949b08b6831e2eb33ff8231711bc9d493220f92af37a18cefc98b0c041c1569",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule005_branchConnectiveElimination",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule005_branchConnectiveElimination (a b c : Bool) :\n  TypedSlottedEGraphsPaper.ProfileRules.bimp a b =\n      TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot a) b ∧\n    TypedSlottedEGraphsPaper.ProfileRules.biff a b =\n        TypedSlottedEGraphsPaper.ProfileRules.band\n          (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot a) b)\n          (TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot b) a) ∧\n      TypedSlottedEGraphsPaper.ProfileRules.bite c a b =\n          TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.band c a)\n            (TypedSlottedEGraphsPaper.ProfileRules.band (TypedSlottedEGraphsPaper.ProfileRules.bnot c) b) ∧\n        TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.bimp a b) =\n            TypedSlottedEGraphsPaper.ProfileRules.band a (TypedSlottedEGraphsPaper.ProfileRules.bnot b) ∧\n          TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.biff a b) =\n            TypedSlottedEGraphsPaper.ProfileRules.bor\n              (TypedSlottedEGraphsPaper.ProfileRules.band a (TypedSlottedEGraphsPaper.ProfileRules.bnot b))\n              (TypedSlottedEGraphsPaper.ProfileRules.band b (TypedSlottedEGraphsPaper.ProfileRules.bnot a))",
      "statement_hash": "65219f15ab9fe168fdfc44b295a217a7ff872eda52f2a496ccd36bcb966b8512",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-006",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Boolean negation normal form",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 287,
        "line_end": 297,
        "source_excerpt_sha256": "35f39a3425361ac660b273179872ada76ed3ef579b104b6ded51b5b3f257a333"
      },
      "normalized_statement": "The displayed Bool negation and De Morgan equations hold.",
      "paper_statement_hash": "95f20fdbb873a72b52ea3396839578ac227224a85124c7d28aabd2f264c5f4a6",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule006_booleanNegationNormalForm",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule006_booleanNegationNormalForm (a : Bool) (xs : List Bool) :\n  TypedSlottedEGraphsPaper.ProfileRules.bnot true = false ∧\n    TypedSlottedEGraphsPaper.ProfileRules.bnot false = true ∧\n      TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.bnot a) = a ∧\n        TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.allB xs) =\n            TypedSlottedEGraphsPaper.ProfileRules.anyB (List.map TypedSlottedEGraphsPaper.ProfileRules.bnot xs) ∧\n          TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.anyB xs) =\n            TypedSlottedEGraphsPaper.ProfileRules.allB (List.map TypedSlottedEGraphsPaper.ProfileRules.bnot xs)",
      "statement_hash": "8f4dd2687c56dc503ae019ed6bbc085dae632cf348be384af2a7fe82401ed544",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-007",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Involutive atomic negation duals",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 299,
        "line_end": 313,
        "source_excerpt_sha256": "476bca30fa7a881584a41e8e84359dd3064ec191b1481ab53f2532c39ab1447c"
      },
      "normalized_statement": "The declared ordinary atomic dual lookup is involutive where defined, and the normalizer returns the corresponding dual form.",
      "paper_statement_hash": "81bbe25d3cab5f9304d2ef876e5ae0152532f509580f2f6143d8d45a0fc47df6",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule007_involutiveAtomicNegationDuals",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule007_involutiveAtomicNegationDuals\n  (op dual : TypedSlottedEGraphsPaper.ProfileRules.AtomicOp)\n  (h : TypedSlottedEGraphsPaper.ProfileRules.atomicDual op = some dual) :\n  TypedSlottedEGraphsPaper.ProfileRules.atomicDual dual = some op ∧\n    TypedSlottedEGraphsPaper.ProfileRules.normalizeAtomicNegation op =\n      TypedSlottedEGraphsPaper.ProfileRules.AtomicNNF.atom dual",
      "statement_hash": "eb548d29bf9e580f81f4a1e4d7ddce16527a4646713aed7fedf080d49dc0bed9",
      "foundation_axioms": [
        "propext"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-008",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Temporal negation duals",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 317,
        "line_end": 341,
        "source_excerpt_sha256": "ee4c8cac09035d1be1689a47d81794de8952d2a10d46549096ac9ca003c03bd6"
      },
      "normalized_statement": "The declared temporal dual lookup and reverse lookup satisfy the displayed equations, and the temporal-negation normalizer returns the corresponding form.",
      "paper_statement_hash": "aff07884a8ae0e15d103ec32437c3bd81e7db0dafdebc7415a43051947c67f45",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule008_temporalNegationDuals",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule008_temporalNegationDuals\n  (op dual : TypedSlottedEGraphsPaper.ProfileRules.TemporalOp)\n  (h : TypedSlottedEGraphsPaper.ProfileRules.temporalDual op = some dual) :\n  TypedSlottedEGraphsPaper.ProfileRules.temporalDual dual = some op ∧\n    TypedSlottedEGraphsPaper.ProfileRules.normalizeTemporalNegation op =\n      TypedSlottedEGraphsPaper.ProfileRules.TemporalNNF.dualized dual",
      "statement_hash": "014960402835d7472cf193708e8d122e6aba8c17e685fce63b58ced29dd229ee",
      "foundation_axioms": [
        "propext"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-009",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Quantifier negation",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 345,
        "line_end": 359,
        "source_excerpt_sha256": "aff7f94df3ce20a20e5e5cf150cf5048f0a423eb508ec27f96c7116c599d7fa7"
      },
      "normalized_statement": "The finite Boolean-list quantifier-negation equations hold for the defined quantifier evaluator.",
      "paper_statement_hash": "73122a205e00d6c586bd0cbc8cb7ddf7549c1aa1fba0c1533c9821c78560e4dc",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule009_quantifierNegation",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule009_quantifierNegation\n  (q : TypedSlottedEGraphsPaper.ProfileRules.Quantifier) (xs : List Bool) :\n  TypedSlottedEGraphsPaper.ProfileRules.bnot (TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier q xs) =\n    TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier (TypedSlottedEGraphsPaper.ProfileRules.negateQuantifier q).fst\n      (TypedSlottedEGraphsPaper.ProfileRules.applyMatrixNegation\n        (TypedSlottedEGraphsPaper.ProfileRules.negateQuantifier q).snd xs)",
      "statement_hash": "2ecf182b224a9a04a99513129a148b082b810e2940ddb4bcfa59d3cbe5d4ede6",
      "foundation_axioms": [
        "propext"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-010",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Quantifiers over no admissible bindings",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 361,
        "line_end": 377,
        "source_excerpt_sha256": "72212ff4f418a647c54ab13270f9330d24d36378238ea9b0fc03bef9f1343b1a"
      },
      "normalized_statement": "The displayed finite Boolean-list equations for quantifiers on no admissible bindings hold; an empty relation alone is not the premise.",
      "paper_statement_hash": "2cac19e69f7fb47c09f15d5854a34b6bd607155cf8c269fede4367fb54964207",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule010_emptyAdmissibleBindings",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule010_emptyAdmissibleBindings :\n  TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.all [] = true ∧\n    TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.some [] =\n        false ∧\n      TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.no [] =\n          true ∧\n        TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.one [] =\n            false ∧\n          TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.lone\n                [] =\n              true ∧\n            TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notOne\n                  [] =\n                true ∧\n              TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier\n                  TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notLone [] =\n                false",
      "statement_hash": "638504b734803b8cf6639e76c9e3fc15bbfd6cfb8dd8dfec4826cc19c113e36e",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-011",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Carrier-independent constant-body simplification",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 379,
        "line_end": 394,
        "source_excerpt_sha256": "4ca9258e46512e70de1fc266483db790fcafa7d42ebc5e5b694d2ede291198a5"
      },
      "normalized_statement": "The displayed constant-body finite Boolean-list quantifier equations hold.",
      "paper_statement_hash": "eeaa0f1e33ceb3c77d3d9dc217d097df9b8a072c561ea9f41616044d3cade01f",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule011_constantBodyQuantifiers",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule011_constantBodyQuantifiers (n : Nat) :\n  TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.all\n        (List.replicate n true) =\n      true ∧\n    TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.some\n          (List.replicate n false) =\n        false ∧\n      TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.no\n            (List.replicate n false) =\n          true ∧\n        TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.one\n              (List.replicate n false) =\n            false ∧\n          TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.lone\n                (List.replicate n false) =\n              true ∧\n            TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notOne\n                  (List.replicate n false) =\n                true ∧\n              TypedSlottedEGraphsPaper.ProfileRules.evalQuantifier\n                  TypedSlottedEGraphsPaper.ProfileRules.Quantifier.notLone (List.replicate n false) =\n                false",
      "statement_hash": "3d00ffb82c1a49d43cd3c2ce065d8baa87629e803a3b67b6113a985abdf08da4",
      "foundation_axioms": [
        "propext"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-012",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Phase-local prenex laws",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 396,
        "line_end": 411,
        "source_excerpt_sha256": "45db8709355bb22c7abd306822027a5c963a8cfabb9752b0d6e70831d0e90e35"
      },
      "normalized_statement": "The four displayed Boolean-list prenex equations hold, and lowerDomainGuard records the stated metadata only.",
      "paper_statement_hash": "160a291c5cf0e2992316dae20df628af1c22d176f503031c03c114e6be6943f3",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule012_phaseLocalPrenexAndDomainGuarding",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule012_phaseLocalPrenexAndDomainGuarding.{u} {α : Type u} (carrier : List α)\n  (domain matrix : α → Bool) (r : Bool) (b : TypedSlottedEGraphsPaper.ProfileRules.BindingTuple α) :\n  TypedSlottedEGraphsPaper.ProfileRules.band (TypedSlottedEGraphsPaper.ProfileRules.anyB (List.map matrix carrier)) r =\n      TypedSlottedEGraphsPaper.ProfileRules.anyB\n        (List.map (fun x => TypedSlottedEGraphsPaper.ProfileRules.band (matrix x) r) carrier) ∧\n    TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.allB (List.map matrix carrier)) r =\n        TypedSlottedEGraphsPaper.ProfileRules.allB\n          (List.map (fun x => TypedSlottedEGraphsPaper.ProfileRules.bor (matrix x) r) carrier) ∧\n      TypedSlottedEGraphsPaper.ProfileRules.anyB\n            (List.map matrix (TypedSlottedEGraphsPaper.ProfileRules.filterB domain carrier)) =\n          TypedSlottedEGraphsPaper.ProfileRules.anyB\n            (List.map (fun x => TypedSlottedEGraphsPaper.ProfileRules.band (domain x) (matrix x)) carrier) ∧\n        TypedSlottedEGraphsPaper.ProfileRules.allB\n              (List.map matrix (TypedSlottedEGraphsPaper.ProfileRules.filterB domain carrier)) =\n            TypedSlottedEGraphsPaper.ProfileRules.allB\n              (List.map\n                (fun x =>\n                  TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot (domain x))\n                    (matrix x))\n                carrier) ∧\n          (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard carrier b).quantifier = b.quantifier ∧\n            (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard carrier b).lowerMultiplicity = b.lowerMultiplicity ∧\n              (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard carrier b).upperMultiplicity =\n                  b.upperMultiplicity ∧\n                (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard carrier b).disjointnessClass =\n                    b.disjointnessClass ∧\n                  (TypedSlottedEGraphsPaper.ProfileRules.lowerDomainGuard carrier b).temporalPhase = b.temporalPhase",
      "statement_hash": "c657e0cb0168088c4f275371ab59305cee3539f628fd019060021f71a767d8b6",
      "foundation_axioms": [
        "propext"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-013",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Descriptor-certified declaration permutation",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 413,
        "line_end": 423,
        "source_excerpt_sha256": "27b460e56fc1c7f9d89305be898dea7770da062dffd3c3fe09234119f91baceb"
      },
      "normalized_statement": "A descriptor permutation is accepted only by membership in its admitted list and acts by the recorded inverse/forward environment coordinate equations.",
      "paper_statement_hash": "c764c8c0b5ff3074a75aeb08c6e48645e4094a8916968112ca2fa4d27b41e294",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule013_descriptorCertifiedBlockPermutation",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule013_descriptorCertifiedBlockPermutation.{u} {n : Nat}\n  (β : TypedSlottedEGraphsPaper.ProfileRules.BinderDescriptor n)\n  (π : TypedSlottedEGraphsPaper.ProfileRules.DescriptorAutomorphism β) {α : Type u} (environment : Fin n → α)\n  (i : Fin n) : π.val ∈ β.automorphisms ∧ environment (π.val.invFun (π.val.toFun i)) = environment i",
      "statement_hash": "72ebc7de451961dfb985d6810a046d18ac04cb011f97c6ae607ae0e78ec90f7f",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-014",
      "active_status": "ACTIVE",
      "paper_kind": "ALGORITHM_PRECONDITION",
      "paper_title": "Complete repaired Alloy operator-law boundary",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 427,
        "line_end": 461,
        "source_excerpt_sha256": "dc4f3c0d4b263603af5771673ecae098d052a3b930c6be3e9188bb3194c73fc0"
      },
      "normalized_statement": "The exact noninteger operator-profile lookup rows are those displayed; policy flags are data and heterogeneous join/product chains are not licensed for homogeneous flattening.",
      "paper_statement_hash": "92aa245245daae4053927f97c664eacad0c4ad2c9975ad79ab4b0513ac9e4930",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule014_completeOperatorLawBoundary\n  (profile : TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile) :\n  TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n        TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.boolAnd =\n      { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := true,\n        siblingIdempotent := true, recursivelyFlat := true } ∧\n    TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n          TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.boolOr =\n        { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := true,\n          siblingIdempotent := true, recursivelyFlat := true } ∧\n      TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n            TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalUnion =\n          { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := true,\n            siblingIdempotent := true, recursivelyFlat := true } ∧\n        TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n              TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalIntersection =\n            { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.setPlus, siblingCommutative := true,\n              siblingIdempotent := true, recursivelyFlat := true } ∧\n          TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalJoin =\n              { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryPositional,\n                siblingCommutative := false, siblingIdempotent := false, recursivelyFlat := false } ∧\n            TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                  TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.relationalProduct =\n                { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryPositional,\n                  siblingCommutative := false, siblingIdempotent := false, recursivelyFlat := false } ∧\n              TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                    TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.equality =\n                  { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryCommutative,\n                    siblingCommutative := true, siblingIdempotent := false, recursivelyFlat := false } ∧\n                TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                      TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.inequality =\n                    { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryCommutative,\n                      siblingCommutative := true, siblingIdempotent := false, recursivelyFlat := false } ∧\n                  TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                        TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.biconditional =\n                      { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.fixedBinaryCommutative,\n                        siblingCommutative := true, siblingIdempotent := false, recursivelyFlat := false } ∧\n                    (∀ (arity : Nat),\n                        TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                            (TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.disjoint arity) =\n                          { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.nonflatBag,\n                            siblingCommutative := true, siblingIdempotent := false, recursivelyFlat := false }) ∧\n                      (∀ (callee arity : Nat),\n                          TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                              (TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.call callee arity) =\n                            { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.positional arity,\n                              siblingCommutative := false, siblingIdempotent := false, recursivelyFlat := false }) ∧\n                        ∀ (arity : Nat),\n                          TypedSlottedEGraphsPaper.ProfileRules.operatorLaw profile\n                              (TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.totalOrder arity) =\n                            { carrier := TypedSlottedEGraphsPaper.ProfileRules.PortCarrier.positional arity,\n                              siblingCommutative := false, siblingIdempotent := false, recursivelyFlat := false }",
      "statement_hash": "11e03531e3a80add5ccdc2e660a794b01c70129cc78a6b576a4de5e066a57a72",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-015",
      "active_status": "ACTIVE",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Profile-dependent integer associativity and commutativity",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 463,
        "line_end": 466,
        "source_excerpt_sha256": "90c6d16f3a2402c84c626902c98414fe825b6f1cd45b83d0cb33de5aca216633"
      },
      "normalized_statement": "For Fin(2^width), addition and multiplication are associative and commutative; the modular profile marks both operators recursively flat, while the overflow-forbidding profile clears both flags.",
      "paper_statement_hash": "48549c0592da76c95ceee58bcbd9ff86d681a5d977c9bcf2a85df379ed8e8362",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule015_modularIntegerACProfile",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule015_modularIntegerACProfile (width : Nat) (a b c : Fin (2 ^ width)) :\n  a + b + c = a + (b + c) ∧\n    a + b = b + a ∧\n      a * b * c = a * (b * c) ∧\n        a * b = b * a ∧\n          (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw\n                  TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.modularBounded\n                  TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerAddition).recursivelyFlat =\n              true ∧\n            (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw\n                    TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.modularBounded\n                    TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerMultiplication).recursivelyFlat =\n                true ∧\n              (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw\n                      TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.overflowForbidding\n                      TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerAddition).recursivelyFlat =\n                  false ∧\n                (TypedSlottedEGraphsPaper.ProfileRules.operatorLaw\n                      TypedSlottedEGraphsPaper.ProfileRules.IntegerProfile.overflowForbidding\n                      TypedSlottedEGraphsPaper.ProfileRules.AlloyOperator.integerMultiplication).recursivelyFlat =\n                  false",
      "statement_hash": "754fd742cfb9e7ac1170d7258314a6205ebb1ccf1db9b8a1783af1a2d72dae5e",
      "foundation_axioms": [
        "propext"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-CE-003",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Reassociation under overflow-forbidding semantics",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 467,
        "line_end": 471,
        "source_excerpt_sha256": "6def989636262671f94ff23061f8334cde9e405bbbd1251bd7585bd13ccd97f8"
      },
      "normalized_statement": "With signed 4-bit overflow-forbidding arithmetic, (7+1)+(-1) and 7+(1+(-1)) differ in whether an intermediate operation overflows.",
      "paper_statement_hash": "aff348af2a3b3e224bbb6b62c6c6a685c785c19a2848af502436b59e8e5cdf5f",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgCe003_overflowReassociationCounterexample",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgCe003_overflowReassociationCounterexample :\n  TypedSlottedEGraphsPaper.ProfileRules.checkedAdd4 7 1 = none ∧\n    TypedSlottedEGraphsPaper.ProfileRules.checkedAdd4 1 (-1) = some 0 ∧\n      TypedSlottedEGraphsPaper.ProfileRules.checkedAssocLeft4 7 1 (-1) = none ∧\n        TypedSlottedEGraphsPaper.ProfileRules.checkedAssocRight4 7 1 (-1) = some 7",
      "statement_hash": "ec58334c99d6e76ef6ac8ddad7256fe93638214d85a4e0263ab2cce7a884ed8e",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-016",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Boolean identities, annihilators, complements, and nonempty Set+ contract",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 482,
        "line_end": 495,
        "source_excerpt_sha256": "3a8f8f27b93a1704bfb7cda1cd5c298d68b148c231a5fcdb1f7d1df5e2826c7f"
      },
      "normalized_statement": "The eight displayed Bool equations hold, and the smart Set+ result has nonzero arity.",
      "paper_statement_hash": "886c8a07a1b3302c404b56f61c6d447d2857fc5e35804c4c4a42206493075cee",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule016_booleanLocalSaturation",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule016_booleanLocalSaturation (a : Bool) (xs : List Bool) :\n  TypedSlottedEGraphsPaper.ProfileRules.band a a = a ∧\n    TypedSlottedEGraphsPaper.ProfileRules.bor a a = a ∧\n      TypedSlottedEGraphsPaper.ProfileRules.band a true = a ∧\n        TypedSlottedEGraphsPaper.ProfileRules.bor a false = a ∧\n          TypedSlottedEGraphsPaper.ProfileRules.band a false = false ∧\n            TypedSlottedEGraphsPaper.ProfileRules.bor a true = true ∧\n              TypedSlottedEGraphsPaper.ProfileRules.band a (TypedSlottedEGraphsPaper.ProfileRules.bnot a) = false ∧\n                TypedSlottedEGraphsPaper.ProfileRules.bor a (TypedSlottedEGraphsPaper.ProfileRules.bnot a) = true ∧\n                  TypedSlottedEGraphsPaper.ProfileRules.storedPortArity\n                        (TypedSlottedEGraphsPaper.ProfileRules.packNonemptyOrConstant true xs) ≠\n                      some 0 ∧\n                    TypedSlottedEGraphsPaper.ProfileRules.storedPortArity\n                        (TypedSlottedEGraphsPaper.ProfileRules.packNonemptyOrConstant false xs) ≠\n                      some 0",
      "statement_hash": "8bd59693c6c7dee869677d57a0b023bb31e3bce0aaef123c89eaaaacaf7d35d0",
      "foundation_axioms": [
        "propext"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-017",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Complement detection through normalized atomic duals",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 497,
        "line_end": 507,
        "source_excerpt_sha256": "9b46977a1ac1811da1fa4d65297fe8fe694ebf42177cf102d87a96a4c4a25931"
      },
      "normalized_statement": "Complement detection is limited to the defined literal/polarity atomic dual relation.",
      "paper_statement_hash": "d3d5c1e53c919fe8e5443f99c332cb56dfe4328fc170dc43635aed7b56a19a45",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule017_atomicComplementSaturation",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule017_atomicComplementSaturation.{u} {Atom : Type u}\n  (valuation : Atom → Bool) (l : TypedSlottedEGraphsPaper.ProfileRules.AtomicLiteral Atom) :\n  TypedSlottedEGraphsPaper.ProfileRules.band (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral valuation l)\n        (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral valuation\n          (TypedSlottedEGraphsPaper.ProfileRules.complementLiteral l)) =\n      false ∧\n    TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral valuation l)\n        (TypedSlottedEGraphsPaper.ProfileRules.evalLiteral valuation\n          (TypedSlottedEGraphsPaper.ProfileRules.complementLiteral l)) =\n      true",
      "statement_hash": "2d8819fef30f98f68d698952edc70569c66d23eded26e1d7232196e1d74c6493",
      "foundation_axioms": [
        "propext"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-018",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Relational constants and idempotence",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 509,
        "line_end": 523,
        "source_excerpt_sha256": "c8e101434516b08f6b5d33c5b8a46c941f96a31d36effeabcc380ebd5bb5db26"
      },
      "normalized_statement": "The displayed pointwise predicate-relation equations hold.",
      "paper_statement_hash": "5580c9d80ca849c93dc431e868c8ea46f01a64d6975e38e2ee38bee8fa75c279",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule018_relationalLocalSaturation",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule018_relationalLocalSaturation.{u} {α : Type u}\n  (x r : TypedSlottedEGraphsPaper.ProfileRules.RelSet α) (hx : ∃ a, x a) :\n  ¬TypedSlottedEGraphsPaper.ProfileRules.relSubset x TypedSlottedEGraphsPaper.ProfileRules.relEmpty ∧\n    TypedSlottedEGraphsPaper.ProfileRules.relSubset x TypedSlottedEGraphsPaper.ProfileRules.relUniv ∧\n      (∀ (a : α),\n          TypedSlottedEGraphsPaper.ProfileRules.relUnion r TypedSlottedEGraphsPaper.ProfileRules.relEmpty a ↔ r a) ∧\n        (∀ (a : α),\n            TypedSlottedEGraphsPaper.ProfileRules.relInter r TypedSlottedEGraphsPaper.ProfileRules.relEmpty a ↔\n              TypedSlottedEGraphsPaper.ProfileRules.relEmpty a) ∧\n          (∀ (a : α), TypedSlottedEGraphsPaper.ProfileRules.relUnion r r a ↔ r a) ∧\n            (∀ (a : α), TypedSlottedEGraphsPaper.ProfileRules.relInter r r a ↔ r a) ∧\n              TypedSlottedEGraphsPaper.ProfileRules.relSubset TypedSlottedEGraphsPaper.ProfileRules.relEmpty\n                TypedSlottedEGraphsPaper.ProfileRules.relEmpty",
      "statement_hash": "b8494af5768f919a7edfbcd75e42ec23b532ecea68489620b55acb7924bbe52f",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-RULE-019",
      "active_status": "ACTIVE",
      "paper_kind": "EQUIVALENCE_OR_RELATION",
      "paper_title": "Implication identities",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 525,
        "line_end": 534,
        "source_excerpt_sha256": "47073aa71fee51b687a5e155552f565ea00bf1a6937d67beb355463d6a5552eb"
      },
      "normalized_statement": "The displayed Bool implication equations hold.",
      "paper_statement_hash": "6ea926e52fb74e3f6128b857c10744326ce68aa20adb03fc1e5bb011eca1414b",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule019_implicationLocalSaturation",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgRule019_implicationLocalSaturation (a b : Bool) :\n  TypedSlottedEGraphsPaper.ProfileRules.bimp false a = true ∧\n    TypedSlottedEGraphsPaper.ProfileRules.bimp true a = a ∧\n      TypedSlottedEGraphsPaper.ProfileRules.bimp a true = true ∧\n        TypedSlottedEGraphsPaper.ProfileRules.bimp a false = TypedSlottedEGraphsPaper.ProfileRules.bnot a ∧\n          TypedSlottedEGraphsPaper.ProfileRules.bimp a b =\n            TypedSlottedEGraphsPaper.ProfileRules.bor (TypedSlottedEGraphsPaper.ProfileRules.bnot a) b",
      "statement_hash": "3b1d6cc0222ce5a01e8908848d6b4365a99ad62e6ca66324c68efff759d7050a",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-INV-009",
      "active_status": "OMITTED_HISTORY",
      "paper_kind": "ALGORITHM_PRECONDITION",
      "paper_title": "Minimum theorem-claiming implementation evidence",
      "source": {
        "file": null,
        "line_start": null,
        "line_end": null,
        "source_excerpt_sha256": null
      },
      "normalized_statement": "Any implementation claiming the main theorem must retain or reconstruct checked signature/block certificates, EC for each live record, PC for every parent link, SC for every symmetry, certified slot restriction, and child/endpoint certificates for every accepted collision.",
      "paper_statement_hash": "9a72dc2e1cb5c18f62767bef513426c8b02b09cfe32a74c27bf0e9020dcc2d41",
      "lean_declaration": null,
      "lean_file": null,
      "lean_file_sha256": null,
      "lean_pretty_printed_type": null,
      "statement_hash": null,
      "foundation_axioms": [],
      "mapping_status": "NOT_ACTIVE",
      "proof_status": "NOT_APPLICABLE",
      "correspondence_status": "NOT_ACTIVE"
    },
    {
      "formal_id": "TSG-SCOPE-001",
      "active_status": "ACTIVE",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Scope of zero canonical distance",
      "source": {
        "file": "appendixC_vmcai_stage1.tex",
        "line_start": 538,
        "line_end": 549,
        "source_excerpt_sha256": "c42754a2251ec5728f52b68f74db0e5aab2c2494bd256dbf435b3a3a359f4a4f"
      },
      "normalized_statement": "For any finite normalization Presentation with a linear order and supplied decidable equality, the defined discrete canonical distance is zero exactly when the presentation relation holds.  No parser, Java, Alloy, or dataset-distance identification is assumed or concluded.",
      "paper_statement_hash": "989520f48cfbe3c753205101eacd2e1ee5310b9bbb8c2426b16750d147f4f8e8",
      "lean_declaration": "TypedSlottedEGraphsPaper.ProfileRules.tsgScope001_zeroCanonicalDistanceBoundary",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
      "lean_file_sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ProfileRules.tsgScope001_zeroCanonicalDistanceBoundary.{u} {α : Type u}\n  [Std.LinearOrderPackage α] (decEq : DecidableEq α) (P : TypedSlottedEGraphsPaper.FiniteNormalization.Presentation α)\n  (x y : α) : TypedSlottedEGraphsPaper.ProfileRules.canonicalDistance decEq P x y = 0 ↔ P.relation x y",
      "statement_hash": "56321c485c735db4fa5e7ac41622aa0e3895ed46e38283fd0bc386a8c71d26bd",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-001",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Exact nonempty product-class count",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 14,
        "line_end": 22,
        "source_excerpt_sha256": "1ea06ade43f5022275f80cee80a7f602c61e801102b63736f910bfb48ffad25a"
      },
      "normalized_statement": "The free binary AC closure on n distinct generators has exactly 2^n-1 nonempty product classes.",
      "paper_statement_hash": "85fad826dcc2962159e713f4dfe5348325833d0d067cd83451fc61a42f5cc9c4",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACProductClassCount",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
      "lean_file_sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACProductClassCount (n : Nat) :\n  Nonempty\n    (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding (TypedSlottedEGraphsPaper.ACClosureCounts.ACProductClass n)\n      (2 ^ n - 1))",
      "statement_hash": "9c4e8409e2a35888c8787cfbe6361affde0eec0d0247f291a554d7dcb636b5de",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-002",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Exact binary product-node count",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 15,
        "line_end": 22,
        "source_excerpt_sha256": "0cf5212b1e1a5726c5e5a58b361960686a7e522ee60615a895d12833ab52f13a"
      },
      "normalized_statement": "For every natural n, the displayed finite binary-operator-node type has a constructive coding of size 3^n+1-2^(n+1).",
      "paper_statement_hash": "cd5f33a63766d30121a634b7153bd620ae39915e8ecd718c6b37345441299d67",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
      "lean_file_sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACOperatorNodeCount (n : Nat) :\n  Nonempty\n    (TypedSlottedEGraphsPaper.ACClosureCounts.FiniteCoding\n      (TypedSlottedEGraphsPaper.ACClosureCounts.ACBinaryOperatorNode n) (3 ^ n + 1 - 2 ^ (n + 1)))",
      "statement_hash": "bc5261b762c016d70bc4ab4ca6fea4bb36cc05e7eddd4b8e453be816ba1bbc53",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-003",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Typed embedding identity",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 78,
        "line_end": 84,
        "source_excerpt_sha256": "9b478f30f402087c8aa1f1280fa5d0ad64eec8b691b6c589fd1350c0433d184d"
      },
      "normalized_statement": "The identity map on a finite typed context is a typed embedding.",
      "paper_statement_hash": "c990e5a0de1d482464334c254391dffa6066ca5acbdfab351d0b05c69632f1d3",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id",
      "lean_file": "formal/TypedSlottedEGraphsPaper/Core.lean",
      "lean_file_sha256": "9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.id.{u, v} {Ty : Type u} (S : TypedSlottedEGraphsPaper.TypedSlotContext Ty) :\n  TypedSlottedEGraphsPaper.TypedSlotEmbedding S S",
      "statement_hash": "bd7a9ba9b49f40d959301af40fae28c9cd1f40c8716421dca519489188d7cbaf",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-004",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Typed embedding composition",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 79,
        "line_end": 84,
        "source_excerpt_sha256": "0f9e075286ec453969a1702010189bbf47f028529500eff08d5c8c61c471f4b4"
      },
      "normalized_statement": "Composition of composable typed embeddings is a typed embedding.",
      "paper_statement_hash": "36ee61ab64950a5e9d1c96fdb4e8721914740c317e4ed8c44c29aa017fde0f89",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp",
      "lean_file": "formal/TypedSlottedEGraphsPaper/Core.lean",
      "lean_file_sha256": "9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.TypedSlotEmbedding.comp.{u, v} {Ty : Type u}\n  {R S T : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (e : TypedSlottedEGraphsPaper.TypedSlotEmbedding S T)\n  (m : TypedSlottedEGraphsPaper.TypedSlotEmbedding R S) : TypedSlottedEGraphsPaper.TypedSlotEmbedding R T",
      "statement_hash": "5bb04eaa2d004042c976ea95b4f5d1fcf2e97404f959708a227a6a689663f3a0",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-005",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Typed renaming inverse",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 86,
        "line_end": 88,
        "source_excerpt_sha256": "c3f687c3b43939743e787c93edf3ca298bd36d20614c73cd2ee225d98bfa76a1"
      },
      "normalized_statement": "The inverse of a typed renaming is a typed renaming with reversed endpoints.",
      "paper_statement_hash": "8095d0c4d2bc2ea3a4064cbe06b67147465ab320509ee9ae9e05bf71f4ada595",
      "lean_declaration": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm",
      "lean_file": "formal/TypedSlottedEGraphsPaper/Core.lean",
      "lean_file_sha256": "9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.TypedSlotRenaming.symm.{u, v} {Ty : Type u}\n  {S T : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (ρ : TypedSlottedEGraphsPaper.TypedSlotRenaming S T) :\n  TypedSlottedEGraphsPaper.TypedSlotRenaming T S",
      "statement_hash": "52a0f22561b00fc4181ab9f73f3dfe450086a9a272e09ab7270ceb89719a5db0",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-006",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Embedding action preserves port typing",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 192,
        "line_end": 200,
        "source_excerpt_sha256": "28d9c3695228e94208374bb778d3b007cfbe351a2217d013f3eb50e3fd387ce7"
      },
      "normalized_statement": "Embedding action sends a port in Port_Gamma(kappa) to Port_Gamma'(kappa).",
      "paper_statement_hash": "fe3f6858714bf4898f3a9b42c99a20f860fd381490f131b3eb4bc77964736bd2",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcretePort.act",
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ConcretePort.act.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x} {ClassId : Type w}\n  {Op : Type y} {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {bound : List Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target)\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor} :\n  TypedSlottedEGraphsPaper.ConcretePort signature source bound schema →\n    TypedSlottedEGraphsPaper.ConcretePort signature target bound schema",
      "statement_hash": "bce8ad4b647c9fc16ee7b09b2b03df7fc457b5a03c1bb54c18a79d5e4379f2ae",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-007",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Embedding action preserves node typing",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 193,
        "line_end": 200,
        "source_excerpt_sha256": "ae648503e4992b50d879b607c66e006e9e30f9cdd91e3c1b48845955d486c1e9"
      },
      "normalized_statement": "Embedding action sends a node in Node_Gamma(tau) to Node_Gamma'(tau).",
      "paper_statement_hash": "e456265eee575f3006df4f112f3b7ba4631e25d795b93d7627f385f12eb8daa4",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act",
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target) {output : Ty} :\n  TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source output →\n    TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature target output",
      "statement_hash": "a14fe7cfb0f595cdb1f4ee9f350ce24cbc009dd0d8362548792522bcf7a271ca",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-008",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Embedding action preserves output type",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 201,
        "line_end": 202,
        "source_excerpt_sha256": "65d6f93b54059f5f73def2b68f58db9dead6313b264563bfb437c8bec5154693"
      },
      "normalized_statement": "The output type of an embedded node equals the original node's output type.",
      "paper_statement_hash": "66e0b7b85dae0ff992382f9f6b4320608035a7ae6f42a55913f97babe529e65b",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.embeddedNodeOutputTypeUnchanged",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.embeddedNodeOutputTypeUnchanged.{u, v, w, x, y} {Ty : Type u}\n  {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target) {output : Ty}\n  (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source output) :\n  (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act embedding node).output = node.output",
      "statement_hash": "0d403b39907b5badbb3719d1364fcdd6f9673fb1977278e8f7bd34491f1a116b",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-009",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Port support equivariance",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 209,
        "line_end": 213,
        "source_excerpt_sha256": "fa246582914cacfb589692db751026c7d58c2b446d12e76bd1a13434d3656444"
      },
      "normalized_statement": "slots(e dot q) equals e applied to slots(q).",
      "paper_statement_hash": "2020b491f3107f2dcc91a0624e2b0960053b457a4a49d5c2b1e3905aad3a7850",
      "lean_declaration": "TypedSlottedEGraphsPaper.concretePortSupportImageEquality",
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.concretePortSupportImageEquality.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target)\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  (port : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema) :\n  (TypedSlottedEGraphsPaper.ConcretePort.act embedding port).Supports =\n    TypedSlottedEGraphsPaper.slotSupportImage embedding (TypedSlottedEGraphsPaper.ConcretePort.Supports port)",
      "statement_hash": "d32403a25c14a2d641cf284c9be7a04b605064406e1b2afd51535f3dddbebbf1",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-010",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Node support equivariance",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 210,
        "line_end": 213,
        "source_excerpt_sha256": "d14896880e883ac4ad19c7a620eee9cdf0b33f2fa8575bb1d7655400b0ec78ef"
      },
      "normalized_statement": "slots(e dot n) equals e applied to slots(n).",
      "paper_statement_hash": "c23f838bbbba308a61cf909f07126e2185e92655c69eceb3f1da9da1c1be8f4b",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality",
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.concreteNodeSupportImageEquality.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target) {result : Ty}\n  (node : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source result) :\n  (TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode.act embedding node).Supports =\n    TypedSlottedEGraphsPaper.slotSupportImage embedding node.Supports",
      "statement_hash": "28fe9aa460af374791805a0f296a48c5722894f5fc8cd010e8fe6478160fd4d8",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-011",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Invocation output type",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 221,
        "line_end": 222,
        "source_excerpt_sha256": "a1a8a111be7b2929007f0d024f5485de32eeea4ee503ffa11d84c6306a7714c9"
      },
      "normalized_statement": "A typed invocation m*a has output type tau_a in its caller context.",
      "paper_statement_hash": "5a9b1f7cac044feadd256e5e507ae7159b05d04ac86a3840b979426b035877e3",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteInvocation",
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.concreteInvocation.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x} {ClassId : Type w}\n  {Op : Type y} (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (classId : ClassId)\n  (embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding (signature.classInterface classId) context) :\n  TypedSlottedEGraphsPaper.ConcretePort.Value signature context\n    (TypedSlottedEGraphsPaper.PortSchema.one (signature.classOutput classId))",
      "statement_hash": "c6714071118074927316694c47f8d5a10c4ff81be458ba28a6a13d449104a8a0",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-012",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Identity invocation law",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 223,
        "line_end": 225,
        "source_excerpt_sha256": "1d9268f8f8c4d2283e8857d9915a20699b00b3d7bf2b0474ea60760bb6c4485f"
      },
      "normalized_statement": "id_{S_a}*a equals the invocation abbreviation a.",
      "paper_statement_hash": "f0bcb3e0de645b20496d3286d6dc80f3861efcb13d7229385fda7afcab863914",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteIdentityInvocation",
      "lean_file": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
      "lean_file_sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.concreteIdentityInvocation.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op) (classId : ClassId) :\n  TypedSlottedEGraphsPaper.ConcretePort.Value signature (signature.classInterface classId)\n    (TypedSlottedEGraphsPaper.PortSchema.one (signature.classOutput classId))",
      "statement_hash": "0d77a1f907a589b38af39e05d03c6162ed94b0b2c141730e83ae971f047111fd",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-013",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Invocation action composition",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 224,
        "line_end": 226,
        "source_excerpt_sha256": "73bca609ec9f22068353d6745fc9f570acf0123c44d2b2db4b3911459c966951"
      },
      "normalized_statement": "e dot (m*a) equals (e o m)*a.",
      "paper_statement_hash": "b6aaa2259bfad7fcb6255fd2967838c60f5a7334635c94cdc1baa68bfb945e88",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.invocationActionComposition.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  (signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op)\n  {caller target : TypedSlottedEGraphsPaper.TypedSlotContext Ty} (classId : ClassId)\n  (inner : TypedSlottedEGraphsPaper.TypedSlotEmbedding (signature.classInterface classId) caller)\n  (outer : TypedSlottedEGraphsPaper.TypedSlotEmbedding caller target) :\n  TypedSlottedEGraphsPaper.ConcretePort.act outer\n      (TypedSlottedEGraphsPaper.concreteInvocation signature classId inner) =\n    TypedSlottedEGraphsPaper.concreteInvocation signature classId (outer.comp inner)",
      "statement_hash": "4fad5b1ca3f1c2e9d6c46825cb6d5c15cc2aad4a1f088d4921e0951a44b4b78d",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-014",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Indexed alpha reflexivity",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 311,
        "line_end": 313,
        "source_excerpt_sha256": "76b5cc5b9b02a6e3be37c2b758d70c1b5ed5b107b25dd17e900847435ce7e374"
      },
      "normalized_statement": "Every well-typed port value is alpha-related to itself at the identity renaming.",
      "paper_statement_hash": "3a152aa384a9f3a74e57ef1711e0fd253e02dbea0f5b0920479b425d11baa10f",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.reflexive.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  (port : TypedSlottedEGraphsPaper.ConcretePort.Value signature context schema) :\n  TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure policy (TypedSlottedEGraphsPaper.TypedSlotRenaming.id context) port\n    port",
      "statement_hash": "6c29d9e19b0a480f16d9fae5cb4c9b58a36bcb0194319ea5a8b26668f0812dcf",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-015",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Indexed alpha inverse",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 314,
        "line_end": 316,
        "source_excerpt_sha256": "716f754a198eccc0ce08c9bda047ffd087554aba689c16a6dac446c1f0ac912f"
      },
      "normalized_statement": "An indexed alpha derivation reverses at the inverse typed renaming.",
      "paper_statement_hash": "345ebef01286599458ff6b7d8dc11f2eae8e99782c30aec2ea609e8e760185f9",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.symmetric.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming source target}\n  {left : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema}\n  {right : TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema}\n  (derivation : TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure policy alignment left right) :\n  TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure policy alignment.symm right left",
      "statement_hash": "c720881db2e24f7b2307d3eacc42e8aeffb47d8ea99fe368ef9b7d37af458df9",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-016",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Indexed alpha composition",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 317,
        "line_end": 320,
        "source_excerpt_sha256": "45fe421abb300c8b85d193eb20ab848266a7fd4c023e25d0395c7a49f1820331"
      },
      "normalized_statement": "Composable indexed alpha derivations compose at the composite typed renaming.",
      "paper_statement_hash": "6da2bd2067a0334b37cece84665c562ae92f6be4b4df67a615ef2aea107b1d8b",
      "lean_declaration": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure.transitive.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  {source middle target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  {firstRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming source middle}\n  {secondRenaming : TypedSlottedEGraphsPaper.TypedSlotRenaming middle target}\n  {left : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema}\n  {middlePort : TypedSlottedEGraphsPaper.ConcretePort.Value signature middle schema}\n  {right : TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema}\n  (first : TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure policy firstRenaming left middlePort)\n  (second : TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure policy secondRenaming middlePort right) :\n  TypedSlottedEGraphsPaper.ConcreteAlphaPortClosure policy (secondRenaming.comp firstRenaming) left right",
      "statement_hash": "2cca843ed7f66dac822bfbd630465c5f801eb1832d6fa6abb76a61f998c1c9a8",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-017",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Dependent-carrier unindexed alpha equivalence",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 322,
        "line_end": 325,
        "source_excerpt_sha256": "09c88865de47ad1e85fef0f360549340a311ebe159f165fc6f7dbe0adb93f82a"
      },
      "normalized_statement": "Existentially indexed alpha-relatedness is an equivalence relation on the repaired dependent carrier of schema/context-indexed port values.",
      "paper_statement_hash": "72622f1744fdb76f417431875af1f0d317d17a6b56faa5f4987195df7d0c6743",
      "lean_declaration": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.concreteUnindexedAlphaPortEquivalenceLaws.{u, v, w, x, y} {Ty : Type u} {Descriptor : Type x}\n  {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  (policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature)\n  (schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor) :\n  (∀ (value : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier signature schema),\n      TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy value value) ∧\n    (∀ {left right : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier signature schema},\n        TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy left right →\n          TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy right left) ∧\n      ∀ {left middle right : TypedSlottedEGraphsPaper.ConcreteUnindexedPortCarrier signature schema},\n        TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy left middle →\n          TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy middle right →\n            TypedSlottedEGraphsPaper.ConcreteUnindexedAlphaPort policy left right",
      "statement_hash": "d1933b38bb536e78b8e78aca8ab947903d5a7776741b673479702e9fed2801b8",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-018",
      "active_status": "OMITTED_HISTORY",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Node alpha groupoid laws",
      "source": {
        "file": null,
        "line_start": null,
        "line_end": null,
        "source_excerpt_sha256": null
      },
      "normalized_statement": "The indexed identity, inverse, and composition laws also hold for well-typed e-nodes.",
      "paper_statement_hash": "233840321fa200c911abe36d8a5d882ee1a3c63a9d3237c9def49560629c171c",
      "lean_declaration": null,
      "lean_file": null,
      "lean_file_sha256": null,
      "lean_pretty_printed_type": null,
      "statement_hash": null,
      "foundation_axioms": [],
      "mapping_status": "NOT_ACTIVE",
      "proof_status": "NOT_APPLICABLE",
      "correspondence_status": "NOT_ACTIVE"
    },
    {
      "formal_id": "TSG-ATOM-019",
      "active_status": "OMITTED_HISTORY",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Node alpha preserves output type",
      "source": {
        "file": null,
        "line_start": null,
        "line_end": null,
        "source_excerpt_sha256": null
      },
      "normalized_statement": "Alpha-related nodes have the same output type.",
      "paper_statement_hash": "638b4cc326f7c97a05f5620bb61ad8fb39a94e1a07f32852f16c2f4f31327682",
      "lean_declaration": null,
      "lean_file": null,
      "lean_file_sha256": null,
      "lean_pretty_printed_type": null,
      "statement_hash": null,
      "foundation_axioms": [],
      "mapping_status": "NOT_ACTIVE",
      "proof_status": "NOT_APPLICABLE",
      "correspondence_status": "NOT_ACTIVE"
    },
    {
      "formal_id": "TSG-ATOM-020",
      "active_status": "ACTIVE",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Q soundness",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 403,
        "line_end": 408,
        "source_excerpt_sha256": "bccc71030ef65d8717172d4a84fdf54f38a5c2ed0c6d775b727feeb7603b1ca2"
      },
      "normalized_statement": "For every AmbientQuotientPresentation P and value, P.Related (P.quotientNormal value) value.",
      "paper_statement_hash": "40e04d69662d7847908645b1a7646726da8d6745ec4b72bddad0011a6312066d",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound",
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_sound.{u, v, w, x, y}\n  {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (value : X) : P.Related (P.quotientNormal value) value",
      "statement_hash": "10d4fd1d3a455f38cf160c0322061bfc87bc533a78348f5aa46add9e6aad9c48",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-021",
      "active_status": "ACTIVE",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Q exactness",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 407,
        "line_end": 408,
        "source_excerpt_sha256": "f1f31639ae739e68bbc33d45eb2fc0c164966ca1ace2cd89fae2c51706b55fb1"
      },
      "normalized_statement": "For every AmbientQuotientPresentation P and values left and right, P.quotientNormal left = P.quotientNormal right iff P.Related left right.",
      "paper_statement_hash": "ffa66ad4035cd453c74f7c085fab2062a3d8f7fbd3e71056a6032588c482909b",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff",
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_eq_iff.{u, v, w, x, y}\n  {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (left right : X) : P.quotientNormal left = P.quotientNormal right ↔ P.Related left right",
      "statement_hash": "51a7c606090bb436090b948802a4f2758c0c9073231e0c23561f38bec63b304b",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-022",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Q support preservation",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 409,
        "line_end": 410,
        "source_excerpt_sha256": "c2be64258b4fa508abc2e7877bd241be85e2806cbfda85a970b2a8fb293c5dd8"
      },
      "normalized_statement": "For every value in a supplied ambient quotient presentation, quotient normalization preserves support exactly.",
      "paper_statement_hash": "9300651cd2e1fd318601de3edea8c7b4c87d2e15cfd8aa10efa45108d37573c5",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support",
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_support.{u, v, w, x,\n    y}\n  {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (value : X) : P.support (P.quotientNormal value) = P.support value",
      "statement_hash": "4c24e20c9fbb1da5187eff08bb5d21c2ebda2d673ff1d215a2ce87bb0705a68c",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-023",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Q preserves schema and types",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 412,
        "line_end": 413,
        "source_excerpt_sha256": "ad42f1ab6eecc15b5817893bd5ca34f5a4a24fd52aa30e1cca98ecd5e2da6dea"
      },
      "normalized_statement": "Q preserves the port schema and all leaf and output types.",
      "paper_statement_hash": "936b73cf7344977a06725823945ffe160c0e6958e848b001c115fcdb03a258d9",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output",
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_preserves_schema_leafTypes_output.{u,\n    v, w, x, y}\n  {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (value : X) :\n  P.schema (P.quotientNormal value) = P.schema value ∧\n    P.leafTypes (P.quotientNormal value) = P.leafTypes value ∧ P.output (P.quotientNormal value) = P.output value",
      "statement_hash": "a2dc4f2bab51d5695645587d7488e4bc41fb9559bd1a0d94a829de0c00cdf3f2",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-024",
      "active_status": "OMITTED_HISTORY",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Q node soundness/exactness/support",
      "source": {
        "file": null,
        "line_start": null,
        "line_end": null,
        "source_excerpt_sha256": null
      },
      "normalized_statement": "The Q soundness, exactness, and support results hold analogously for leader-normalized nodes.",
      "paper_statement_hash": "5af886ae5a39a4b3e09ee6618e93dab15a41b668eeca2742eec4dc5835eb73f0",
      "lean_declaration": null,
      "lean_file": null,
      "lean_file_sha256": null,
      "lean_pretty_printed_type": null,
      "statement_hash": null,
      "foundation_axioms": [],
      "mapping_status": "NOT_ACTIVE",
      "proof_status": "NOT_APPLICABLE",
      "correspondence_status": "NOT_ACTIVE"
    },
    {
      "formal_id": "TSG-ATOM-025",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Q idempotence",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 414,
        "line_end": 415,
        "source_excerpt_sha256": "35a887ebc2cd552b3b36495707e37e72eeabbf3b5ac12a158e3e5afaa5079bb5"
      },
      "normalized_statement": "Q(Q(q)) equals Q(q).",
      "paper_statement_hash": "e3b64f44b4cddce0d70014b9edc99ea736d77256665c5e2a286eabc6d5c35c64",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent",
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal_idempotent.{u, v, w, x, y}\n  {X : Type u} {Support : Type v} {Schema : Type w} {LeafTypes : Type x} {Output : Type y} [Std.LinearOrderPackage X]\n  (P : TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation X Support Schema LeafTypes Output)\n  (value : X) : P.quotientNormal (P.quotientNormal value) = P.quotientNormal value",
      "statement_hash": "de1f218161ee2974f133375abcf3aef132a9d6336a1145e25977f6b8d824860d",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-026",
      "active_status": "ACTIVE",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Canonical shape equality iff effective-kernel equivalence",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 443,
        "line_end": 451,
        "source_excerpt_sha256": "2551bb8b1f5d357d4c9b82ddc298ea5b41caa56beabb94b393900928ff1483d5"
      },
      "normalized_statement": "Equal canonical shapes are equivalent to existence of a typed renaming relating the two effective leader kernels.",
      "paper_statement_hash": "85778d3e304f1894fb1cf5ea27eb0e86f90c2e5be4cb3ec550c134bf1dfda101",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming",
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_eq_iff_effectiveKernel_typedRenaming.{u,\n    v, w, x, y, z, r, s, u_1}\n  {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z}\n  {Output : Type r} {Provenance : Type s} [Std.LinearOrderPackage Kernel]\n  (C :\n    TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer Node Kernel Context Support Schema\n      LeafTypes Output Provenance)\n  (left right : Node) :\n  C.canonicalShape left = C.canonicalShape right ↔ ∃ alignment, Nonempty (C.quotient.structural.Derivation alignment)",
      "statement_hash": "813374a6c2a248998090e98f5558a343ad992a9977c44728357b0190e8e9d690",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-027",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Canonical shape equality preserves output",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 450,
        "line_end": 452,
        "source_excerpt_sha256": "b03a3ff98442f531b98269c1cb77cef4f88980a6eb7ace10735870baf599eb65"
      },
      "normalized_statement": "Either side of the canonical-shape exactness equivalence implies equal node output types.",
      "paper_statement_hash": "ca36e6ffbc8a17112f49f8f02e740932ef1e8bafae5b46e1b03c85c0151a8535",
      "lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output",
      "lean_file": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
      "lean_file_sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.canonicalShape_exactness_preserves_output.{u,\n    v, w, x, y, z, r, s, u_1}\n  {Node : Type u} {Kernel : Type v} {Context : Type w} {Support : Type x} {Schema : Type y} {LeafTypes : Type z}\n  {Output : Type r} {Provenance : Type s} [Std.LinearOrderPackage Kernel]\n  (C :\n    TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer Node Kernel Context Support Schema\n      LeafTypes Output Provenance)\n  (left right : Node)\n  (eitherSide :\n    C.canonicalShape left = C.canonicalShape right ∨\n      ∃ alignment, Nonempty (C.quotient.structural.Derivation alignment)) :\n  C.nodeOutput left = C.nodeOutput right",
      "statement_hash": "0f5cf6810340be30e9f3dec17291298f8380fa3dcd85ceb867ca2f817af1893c",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-028",
      "active_status": "ACTIVE",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Alpha-equivalence evaluation transport",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 575,
        "line_end": 585,
        "source_excerpt_sha256": "ef23698c35bcb54268bf2544bf34616c8370d0a744d984c82e3cb6a59b27bd73"
      },
      "normalized_statement": "Alpha-related ports evaluate equally after precomposing the source environment by the relation's typed renaming.",
      "paper_statement_hash": "4dedbdc7cad9462e2f9eaf2c049504b7d174ddb50c2b2a9e7c78a16cd0cdbf2d",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperAtom028AlphaEquivalenceEvaluationTransport.{u, v, w, x, y, z, u_1, u_2} {Ty : Type u}\n  {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  (laws :\n    TypedSlottedEGraphsPaper.ConcreteStructuralLaws R policy fun {source target} =>\n      TypedSlottedEGraphsPaper.ConcreteAlphaAtomStep)\n  (model : TypedSlottedEGraphsPaper.TypedModel L) {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotRenaming source target}\n  {schema : TypedSlottedEGraphsPaper.PortSchema Ty Descriptor}\n  {left : TypedSlottedEGraphsPaper.ConcretePort.Value signature source schema}\n  {right : TypedSlottedEGraphsPaper.ConcretePort.Value signature target schema}\n  (derivation : TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort policy alignment left right)\n  (environment : model.Environment target) :\n  model.evaluate (L.rename alignment.toTypedSlotEmbedding (R.realizePort left)) environment =\n    model.evaluate (R.realizePort right) environment",
      "statement_hash": "1e83d64819dda55b473d24061fad1e67f430ea01c6a350427d13c166cee8e19e",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-029",
      "active_status": "ACTIVE",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Binder-block automorphism evaluation invariance",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 583,
        "line_end": 585,
        "source_excerpt_sha256": "4ee8d9ae03fe1baab7e0c0183127a1e608d6dda2c3d5342afe1344166411575a"
      },
      "normalized_statement": "Bodies related by a descriptor-certified occurrence alignment yield equal binder-block evaluations under the same outer environment.",
      "paper_statement_hash": "8186f5e0a44c4ae1d1ac62728b436bcd1ee2eaeee026290d1f9ed9cbd15111a0",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.binderBlockAutomorphismEvaluationInvariant.{u, v, w, x, y, z, u_1, u_2, u_3}\n  {Ty : Type u} {A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty} {Block : Type x} {blockTypes : Block → List Ty}\n  {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L}\n  (Q : TypedSlottedEGraphsPaper.StructuralLocalLaws A Block blockTypes Operator L R)\n  (M : TypedSlottedEGraphsPaper.TypedModel L) {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {alignment : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target} {bound : List Ty} {output : Ty}\n  (descriptor : Block) (localLaw : Q.BlockAutomorphism descriptor)\n  {left :\n    TypedSlottedEGraphsPaper.StructuralSyntax A Block blockTypes Operator source (blockTypes descriptor ++ bound)\n      output}\n  {right :\n    TypedSlottedEGraphsPaper.StructuralSyntax A Block blockTypes Operator target (blockTypes descriptor ++ bound)\n      output}\n  (body : TypedSlottedEGraphsPaper.StructuralDerivation Q alignment left right) (environment : M.Environment target) :\n  M.evaluate (L.rename alignment (R.realize (TypedSlottedEGraphsPaper.StructuralSyntax.binderBlock descriptor left)))\n      environment =\n    M.evaluate (R.realize (TypedSlottedEGraphsPaper.StructuralSyntax.binderBlock descriptor right)) environment",
      "statement_hash": "da7a0e330ee487d4455c7844eb429e3c9482145353e9c097b8d3ae7d017832c4",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-030",
      "active_status": "ACTIVE",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Certified direct node equation",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 605,
        "line_end": 611,
        "source_excerpt_sha256": "b2ef738585a856a00c483c12c26840b8f4b85f1e889197ba0614be2765df64e7"
      },
      "normalized_statement": "A direct ConcreteNodeAlignment with certified concrete leaves under a typed embedding yields the corresponding TypedEquationalCertificate between realized nodes; no graph, find, or leader premise is present.",
      "paper_statement_hash": "3061371db9978de032877499200df1f13e8b375357adaa85c07f35ea511bf6df",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperAtom030CertifiedGraphRelativeNodeEquation.{u, v, w, x, y, z} {Ty : Type u}\n  {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  (laws : TypedSlottedEGraphsPaper.ConcreteConstructorLaws R policy)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target} {output : Ty}\n  {left : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source output}\n  {right : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature target output}\n  (derivation :\n    TypedSlottedEGraphsPaper.ConcreteNodeAlignment policy\n      (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf R) embedding left right) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename embedding (R.realizeNode left)) (R.realizeNode right)",
      "statement_hash": "c905e5886ebd470a65404608f799cc10d8764d3cb8111c2148480b81fb991c36",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-031",
      "active_status": "ACTIVE",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Direct node-alignment semantic equality",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 612,
        "line_end": 616,
        "source_excerpt_sha256": "f29bb3fa9dcccba8fdf144ab0686c189a7ae204e36e2927e77a8a60a9e09b384"
      },
      "normalized_statement": "For every supplied TypedModel and target-context environment, the same direct certified node alignment yields equality of the two realized-node evaluations.",
      "paper_statement_hash": "f9b48725a0aedf6bd40470dc9c34e023c5032443ad3f1038cad7fcf125475005",
      "lean_declaration": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness",
      "lean_file": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
      "lean_file_sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceSemanticSoundness.{u, v, w, x, y, z, u_1, u_2} {Ty : Type u}\n  {Descriptor : Type x} {ClassId : Type w} {Op : Type y}\n  {signature : TypedSlottedEGraphsPaper.ConcreteSyntaxSignature Ty Descriptor ClassId Op}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.ConcreteStructuralRealizer signature L}\n  {policy : TypedSlottedEGraphsPaper.DescriptorAutomorphismPolicy signature}\n  (laws : TypedSlottedEGraphsPaper.ConcreteConstructorLaws R policy) (model : TypedSlottedEGraphsPaper.TypedModel L)\n  {source target : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {embedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding source target} {output : Ty}\n  {left : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature source output}\n  {right : TypedSlottedEGraphsPaper.ConcreteFlexibleArityENode signature target output}\n  (derivation :\n    TypedSlottedEGraphsPaper.ConcreteNodeAlignment policy\n      (fun {source target} => TypedSlottedEGraphsPaper.CertifiedConcreteLeaf R) embedding left right)\n  (environment : model.Environment target) :\n  model.evaluate (L.rename embedding (R.realizeNode left)) environment =\n    model.evaluate (R.realizeNode right) environment",
      "statement_hash": "6bb40e903f1ae66372f52354d3637c4ad92a6618767cfda9c77157394465e4c2",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-032",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Untransported same-context congruence",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 614,
        "line_end": 616,
        "source_excerpt_sha256": "435ad68caa3e7bb1289612264e989fb108bd5b40b40a6e2ef214fa171c3ccd36"
      },
      "normalized_statement": "At identical contexts and identity renaming, certified node congruence yields the untransported node equation.",
      "paper_statement_hash": "40454117d16c9fd0c553960bdc2ab46e25adc95b2cdc23e685fe9d65b1af1414",
      "lean_declaration": "TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence",
      "lean_file": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
      "lean_file_sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.AtomicLedger.sameContextIdentityCongruence.{u, v, w, x, y, z, u_1} {Ty : Type u}\n  {A : TypedSlottedEGraphsPaper.StructuralAtomAction Ty} {Block : Type x} {blockTypes : Block → List Ty}\n  {Operator : Ty → Type y} {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty}\n  {R : TypedSlottedEGraphsPaper.StructuralRealizer A Block blockTypes Operator L}\n  (Q : TypedSlottedEGraphsPaper.StructuralLocalLaws A Block blockTypes Operator L R)\n  {context : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {bound : List Ty} {output : Ty}\n  {left right : TypedSlottedEGraphsPaper.StructuralSyntax A Block blockTypes Operator context bound output}\n  (derivation :\n    TypedSlottedEGraphsPaper.StructuralDerivation Q (TypedSlottedEGraphsPaper.TypedSlotEmbedding.id context) left\n      right) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (R.realize left) (R.realize right)",
      "statement_hash": "56df92f7fc62e949c00699d2ab6b8606a07ffadc9bffe9f43963652de38d1922",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-033",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Find witness certificate",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 657,
        "line_end": 665,
        "source_excerpt_sha256": "935bce247150ca1028df278b04c0fd52579e5af68f9011de34550d953bd92236"
      },
      "normalized_statement": "Under coherence, an invocation witness equals its found leader witness after the composed embedding.",
      "paper_statement_hash": "98a1dba367d0139bef46d58b288d29647a39aec03f17ab81abb0d623c513f3c5",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W}\n  (coherent : TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O) {τ : Ty} {child leader : W.ClassId τ}\n  (path : TypedSlottedEGraphsPaper.PaperParentPath O child leader) {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (caller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface child) Γ) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename caller (W.witness child))\n    (L.rename (caller.comp path.embedding) (W.witness leader))",
      "statement_hash": "783c4c88adb3ba65f754a6ef7551fbf4103770fc9b44aec28269fbe61143e7bf",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-034",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Finite-unfolding witness certificate",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 666,
        "line_end": 672,
        "source_excerpt_sha256": "dd7ba0fa536b819bfbc94c6258f94df8941cc79cbb2a6648ff37b209c5884886"
      },
      "normalized_statement": "Under coherence, a finite Rep unfolding equals the weakened found-leader witness in its output context.",
      "paper_statement_hash": "30835848f7c2494de903fffc966760f55c5d3800362be945ee130ca12cad0da2",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W}\n  (coherent : TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O) {τ : Ty} {child leader : W.ClassId τ}\n  (path : TypedSlottedEGraphsPaper.PaperParentPath O child leader) {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (caller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface child) Γ) {term : L.Term Γ τ}\n  (rep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding O child Γ caller term) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L term (L.rename (caller.comp path.embedding) (W.witness leader))",
      "statement_hash": "9b7e5fa5e191bc4d4d0a882307ebfebe115e99250f85088b20f4f417172aa653",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-035",
      "active_status": "OMITTED_HISTORY",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Redundant-coordinate independence of finite representation",
      "source": {
        "file": null,
        "line_start": null,
        "line_end": null,
        "source_excerpt_sha256": null
      },
      "normalized_statement": "A finite representation is independent of every fresh coordinate used only to restore a redundant stored-shape coordinate.",
      "paper_statement_hash": "e5a1d7aea0da3706a23c917bc8cb7ec4bab57a0a4c3947a6983a0cd647acfaa5",
      "lean_declaration": null,
      "lean_file": null,
      "lean_file_sha256": null,
      "lean_pretty_printed_type": null,
      "statement_hash": null,
      "foundation_axioms": [],
      "mapping_status": "NOT_ACTIVE",
      "proof_status": "NOT_APPLICABLE",
      "correspondence_status": "NOT_ACTIVE"
    },
    {
      "formal_id": "TSG-ATOM-036",
      "active_status": "OMITTED_HISTORY",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Shape collision type/support consequences",
      "source": {
        "file": null,
        "line_start": null,
        "line_end": null,
        "source_excerpt_sha256": null
      },
      "normalized_statement": "Equal canonical shapes imply equal output types, equal canonical effective contexts, and a typed renaming sigma_n' o sigma_n^{-1} between effective supports.",
      "paper_statement_hash": "63c2a3dc4f12e1c20b2d614e26dde2695395b84b0d5c7da44a8b9c0c4e0dd814",
      "lean_declaration": null,
      "lean_file": null,
      "lean_file_sha256": null,
      "lean_pretty_printed_type": null,
      "statement_hash": null,
      "foundation_axioms": [],
      "mapping_status": "NOT_ACTIVE",
      "proof_status": "NOT_APPLICABLE",
      "correspondence_status": "NOT_ACTIVE"
    },
    {
      "formal_id": "TSG-ATOM-037",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Effective-kernel collision certificate",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 704,
        "line_end": 714,
        "source_excerpt_sha256": "a9a4395ca2166d663ed619703301ce144f9173276fb1496b7cff80742ba2d5c1"
      },
      "normalized_statement": "Equal shapes yield an EqCert from the renamed first effective-kernel realization to the second.",
      "paper_statement_hash": "4b0f6a441d389d4335e0976e1d0a1523b2540f2041e9183b46236b1c5a555ed3",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperAtom037EffectiveKernelCollisionCertificate.{u, v, w, s} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {Γ₁ Γ₂ C : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty}\n  {Shape : Type s} {canonicalRealization : Shape → L.Term C τ}\n  (left : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord L Γ₁ C τ Shape canonicalRealization)\n  (right : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord L Γ₂ C τ Shape canonicalRealization)\n  (shapeEquality : left.shape = right.shape) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L\n    (L.rename (TypedSlottedEGraphsPaper.paperCollisionRenaming left right).toTypedSlotEmbedding left.extraction.kernel)\n    right.extraction.kernel",
      "statement_hash": "a5106c3bfac4fe6980f6af5e8d1f94d5a8e6ea1cd2d226d560ef346662e17767",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-038",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Ambient collision certificate composition",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 715,
        "line_end": 722,
        "source_excerpt_sha256": "1ee3c2077de56b162c3cf8fd46081aed3222d2fc23d77373f40887ed118f8441"
      },
      "normalized_statement": "Compatible common-context embeddings compose the two source-to-kernel certificates and the kernel collision certificate into an EqCert for the original node realizations.",
      "paper_statement_hash": "1db9a144c458b33f85b85f1716fe8dd996968143137bf94e76af254028f48e3e",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperAtom038AmbientCollisionCertificate.{u, v, w, s} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {Γ₁ Γ₂ C Ω : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  {τ : Ty} {Shape : Type s} {canonicalRealization : Shape → L.Term C τ}\n  (left : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord L Γ₁ C τ Shape canonicalRealization)\n  (right : TypedSlottedEGraphsPaper.PaperCertifiedCanonicalRecord L Γ₂ C τ Shape canonicalRealization)\n  (shapeEquality : left.shape = right.shape) (e₁ : TypedSlottedEGraphsPaper.TypedSlotEmbedding Γ₁ Ω)\n  (e₂ : TypedSlottedEGraphsPaper.TypedSlotEmbedding Γ₂ Ω)\n  (compatible :\n    e₁.comp left.extraction.inclusion =\n      e₂.comp\n        (right.extraction.inclusion.comp\n          (TypedSlottedEGraphsPaper.paperCollisionRenaming left right).toTypedSlotEmbedding)) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename e₁ left.extraction.original)\n    (L.rename e₂ right.extraction.original)",
      "statement_hash": "0af3c7f918539447027f6bf6bf1f1d2516937cedcc4e69a229b2ca618031506a",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-039",
      "active_status": "ACTIVE",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Certified reachability preserves coherence",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 731,
        "line_end": 754,
        "source_excerpt_sha256": "aa4624e0f869cd0bb8a7aa149443f4cc342fee79bf6b6104ba644dbc5a7a0e63"
      },
      "normalized_statement": "For any initial TheoremTraceState whose Obligation type is empty, a LocalCertifiedTrace from that state to paperObligationTraceState O yields PaperF23CoherentCertificateFamily O.",
      "paper_statement_hash": "dceeec613620886bb4ae22a2d3ed34b935778795ff1581465c0b45c8dbf282a1",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W} {initial : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (initialEmpty : ∀ (a : initial.Obligation), False)\n  (trace :\n    TypedSlottedEGraphsPaper.LocalCertifiedTrace initial (TypedSlottedEGraphsPaper.paperObligationTraceState O)) :\n  TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O",
      "statement_hash": "a3ef9796c90de39a0a34ce2e763203bf21f722f6b27f7581f6bdbbb640abe6e4",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-040",
      "active_status": "ACTIVE",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Finite-unfolding equational soundness",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 756,
        "line_end": 764,
        "source_excerpt_sha256": "24ed3bbaae2b0b4d2aca2740d5f7813d0e81af49ac6fca1c0b9684d8eed468f2"
      },
      "normalized_statement": "Same-leader invocations aligned by a certified symmetry have equationally equal finite Rep unfoldings.",
      "paper_statement_hash": "0b28165b53ab5555354ce4643a1683abf30b3d704fab0273a76eea675ab17925",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W}\n  (coherent : TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O) {τ : Ty}\n  {leftClass rightClass leader : W.ClassId τ} (leftPath : TypedSlottedEGraphsPaper.PaperParentPath O leftClass leader)\n  (rightPath : TypedSlottedEGraphsPaper.PaperParentPath O rightClass leader)\n  {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty}\n  (leftCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface leftClass) Γ)\n  (rightCaller : TypedSlottedEGraphsPaper.TypedSlotEmbedding (W.interface rightClass) Γ)\n  {leftTerm rightTerm : L.Term Γ τ}\n  (leftRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding O leftClass Γ leftCaller leftTerm)\n  (rightRep : TypedSlottedEGraphsPaper.PaperFiniteUnfolding O rightClass Γ rightCaller rightTerm)\n  (sameLeader :\n    TypedSlottedEGraphsPaper.PaperSameLeaderSymmetry O leader Γ (leftCaller.comp leftPath.embedding)\n      (rightCaller.comp rightPath.embedding)) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L leftTerm rightTerm",
      "statement_hash": "17b320836bb0f7fd26c24b32b76ede26eb72fdb831b6360c49702ed6051f5bdc",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-041",
      "active_status": "ACTIVE",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Finite-unfolding model soundness",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 765,
        "line_end": 772,
        "source_excerpt_sha256": "56fb138c810d177d01491de33da3833f2dd730aa455cce3a0e103996a52d171a"
      },
      "normalized_statement": "Every model of T_{Sigma,E} evaluates the two equationally equal finite unfoldings identically under every environment.",
      "paper_statement_hash": "46c3550171ef1eb3db5fde2ca273d584f20469607f2d380dc094de0161b9c6c1",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness.{u, v, w, q, s} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {Γ : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty}\n  {leftTerm rightTerm : L.Term Γ τ}\n  (certificate : TypedSlottedEGraphsPaper.TypedEquationalCertificate L leftTerm rightTerm)\n  (model : TypedSlottedEGraphsPaper.TypedModel L) (environment : model.Environment Γ) :\n  model.evaluate leftTerm environment = model.evaluate rightTerm environment",
      "statement_hash": "856616c62323206fa2c4a4bf840655e80b9b578cb8fc3748668dceb8f7fdaa63",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-042",
      "active_status": "ACTIVE",
      "paper_kind": "SOUNDNESS_OR_EXACTNESS_CLAIM",
      "paper_title": "Common-context weakened finite-unfolding soundness",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 773,
        "line_end": 775,
        "source_excerpt_sha256": "cc51be6f85f329dfb406c7fbd1ec5732c6ebf0f1f7b743a97c023615059eeb49"
      },
      "normalized_statement": "The finite-unfolding equality remains valid after embeddings into one common typed context whose restrictions to the represented caller agree.",
      "paper_statement_hash": "6d699e957e0c961994d968c3c61500395a2fc2137dc7f4b17b1757da92be081f",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness.{u, v, w} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {Γ Ω : TypedSlottedEGraphsPaper.TypedSlotContext Ty} {τ : Ty}\n  {leftTerm rightTerm : L.Term Γ τ}\n  (certificate : TypedSlottedEGraphsPaper.TypedEquationalCertificate L leftTerm rightTerm)\n  (leftEmbedding rightEmbedding : TypedSlottedEGraphsPaper.TypedSlotEmbedding Γ Ω)\n  (compatible : leftEmbedding = rightEmbedding) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (L.rename leftEmbedding leftTerm)\n    (L.rename rightEmbedding rightTerm)",
      "statement_hash": "f6a4fd99c1bac251217b9b86b4c38dcd79232c83f0a510398838e868ed67ea41",
      "foundation_axioms": [],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-STEP-001",
      "active_status": "ACTIVE",
      "paper_kind": "CONSTRUCTOR",
      "paper_title": "Obligation-addition constructor (insertion label)",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 738,
        "line_end": 740,
        "source_excerpt_sha256": "b13be45599830c9d766d3bb3942a70063963bf4aec5df317df6d39ea021b56a0"
      },
      "normalized_statement": "The insertion-labelled LocalCertifiedStep constructor accepts exactly ObligationAddition evidence.",
      "paper_statement_hash": "570db897178afbb6ce42c39c3b61384f078438dca0e14ed1dc2653b87a717950",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.insertion",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.LocalCertifiedStep.insertion.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationAddition s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t",
      "statement_hash": "bfd820ad107d490bc5fb6dfe05356c6fb9366865baa2eef0794e5f118deb7dcf",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-STEP-002",
      "active_status": "ACTIVE",
      "paper_kind": "CONSTRUCTOR",
      "paper_title": "Obligation-rekey constructor (canonicalization label)",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 741,
        "line_end": 745,
        "source_excerpt_sha256": "ff3def732f7d536b1e53b64cf6bb6a115b46a055e17197d5ad438237a4e0bfa8"
      },
      "normalized_statement": "The canonicalization-labelled LocalCertifiedStep constructor accepts exactly ObligationRekey evidence.",
      "paper_statement_hash": "54c21be4311e14834091bdef0e6ff611781f0db9489d2c258c1ab84c1ea19679",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.canonicalization",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.LocalCertifiedStep.canonicalization.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationRekey s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t",
      "statement_hash": "0ee77c88b334c47dc2f0affe7a2c3e86a9b60a31e3b24c01554292026a2c92c0",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-STEP-003",
      "active_status": "ACTIVE",
      "paper_kind": "CONSTRUCTOR",
      "paper_title": "Obligation-composition constructor (collision label)",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 746,
        "line_end": 750,
        "source_excerpt_sha256": "738117470b3372cafd500b931ebb34ad08cd27ee7a74daffd0ea9fd2197960c6"
      },
      "normalized_statement": "The collision-labelled LocalCertifiedStep constructor accepts exactly ObligationComposition evidence.",
      "paper_statement_hash": "b5890ca33d8e61e47bbcb906cfec4c64415986c588b1d54cd640218cbd5e93e7",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.collision",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.LocalCertifiedStep.collision.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationComposition s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t",
      "statement_hash": "abcfe91d2ef1ae0af0d063be104368a5fee76daa9760ac4b733b37b4ea80832e",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-STEP-004",
      "active_status": "ACTIVE",
      "paper_kind": "CONSTRUCTOR",
      "paper_title": "Obligation-composition constructor (union label)",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 747,
        "line_end": 750,
        "source_excerpt_sha256": "54652ee76c9acb5ead7e05b3a650874006482f6d1da60536861acf2910ff95d7"
      },
      "normalized_statement": "The union-labelled LocalCertifiedStep constructor accepts exactly ObligationComposition evidence.",
      "paper_statement_hash": "00e17a09f595f62fa2248c8256923b84baf109471ba5a545155fa0690688fd9e",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.union",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.LocalCertifiedStep.union.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationComposition s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t",
      "statement_hash": "c191cb7e25d4bf7fca594136bf699c751001914d69cfb26079712522ac8e9349",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-STEP-005",
      "active_status": "ACTIVE",
      "paper_kind": "CONSTRUCTOR",
      "paper_title": "Obligation-rekey constructor (symmetry label)",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 742,
        "line_end": 745,
        "source_excerpt_sha256": "433814a6f796f6d0755a96f6f2ef934fb614b33aa2d21066bfd5744de889446d"
      },
      "normalized_statement": "The symmetry-labelled LocalCertifiedStep constructor accepts exactly ObligationRekey evidence.",
      "paper_statement_hash": "5d12f020bf3b110b6325c37742c5a0103f1a341a3b88da6924ecaaaba905711d",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.symmetry",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.LocalCertifiedStep.symmetry.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationRekey s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t",
      "statement_hash": "ff3b39ec1759470d2ce4dedc87251bcbd471545a9d36c6a5f38019bd2160e7fc",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-STEP-006",
      "active_status": "ACTIVE",
      "paper_kind": "CONSTRUCTOR",
      "paper_title": "Obligation-rekey constructor (interface-restriction label)",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 743,
        "line_end": 745,
        "source_excerpt_sha256": "9390427432eee265b2d53bd4b60380e571b28b4ec8fda6ea88255933e1fcdaa8"
      },
      "normalized_statement": "The interface-restriction-labelled LocalCertifiedStep constructor accepts exactly ObligationRekey evidence.",
      "paper_statement_hash": "6ff06ba22db018f42b0649a636300b21966ee6dd1094cee74347ef67270b4fb9",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.LocalCertifiedStep.interfaceRestriction.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationRekey s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t",
      "statement_hash": "d3620a48123a62425e09e44b12f482b999687b7b7a49a8417fe567097037d34b",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-STEP-007",
      "active_status": "ACTIVE",
      "paper_kind": "CONSTRUCTOR",
      "paper_title": "Obligation-removal constructor (noninferential-union label)",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 751,
        "line_end": 752,
        "source_excerpt_sha256": "b142604b4291b4f88a96f6550188a384baf888018f95ac7c33e2e7e1e1e4fe18"
      },
      "normalized_statement": "The noninferential-union-labelled LocalCertifiedStep constructor accepts exactly ObligationRemoval evidence.",
      "paper_statement_hash": "97886acc118de470f41ca750db35a30ad90cc555b5950974eef5a6753fbf5d58",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.noninferentialUnion",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.LocalCertifiedStep.noninferentialUnion.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationRemoval s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t",
      "statement_hash": "4b5fda7ef12d247f88bf228c8acdbf93f6472713ed95a7170f88e05bd6123766",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-STEP-008",
      "active_status": "ACTIVE",
      "paper_kind": "CONSTRUCTOR",
      "paper_title": "Obligation-addition constructor (rebuild label)",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 739,
        "line_end": 740,
        "source_excerpt_sha256": "108db00ec2e60efc7d8c426c7bc0ba29d66c6264d3829ab9ac7a877e2aa96336"
      },
      "normalized_statement": "The rebuild-labelled LocalCertifiedStep constructor accepts exactly ObligationAddition evidence.",
      "paper_statement_hash": "932da8b3d57b05e7173dae6149eca001131f1dfd3ef6d5d28ca3e74a41cb9576",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.LocalCertifiedStep.rebuild.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationAddition s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t",
      "statement_hash": "a822d1d13b2ffb8c6dc7e6167602dfda7e316a1c11a78ad57e3bdf908681f8db",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-STEP-009",
      "active_status": "ACTIVE",
      "paper_kind": "CONSTRUCTOR",
      "paper_title": "Obligation-composition constructor (path-compression label)",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 748,
        "line_end": 750,
        "source_excerpt_sha256": "7618d560fd1b7ab1799a81d0e42324c78963ead7cc15e38dc271f63e861f64bb"
      },
      "normalized_statement": "The path-compression-labelled LocalCertifiedStep constructor accepts exactly ObligationComposition evidence.",
      "paper_statement_hash": "deb7f13f7338977639db40880cc3256dff38a2e856e454f988cfaf7f2b2445df",
      "lean_declaration": "TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
      "lean_file_sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.LocalCertifiedStep.pathCompression.{u, v, w, x} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {s t : TypedSlottedEGraphsPaper.TheoremTraceState L}\n  (change : TypedSlottedEGraphsPaper.ObligationComposition s t) : TypedSlottedEGraphsPaper.LocalCertifiedStep s t",
      "statement_hash": "7527099aa538296ec29ef109fabaec6b3888d16a1f2a6e50a9d20d4068bc46e3",
      "foundation_axioms": [],
      "mapping_status": "EXACT_CONSTRUCTOR",
      "proof_status": "COMPILED_CONSTRUCTOR",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-043",
      "active_status": "ACTIVE",
      "paper_kind": "ASYMPTOTIC_BOUND",
      "paper_title": "Nonempty AC product-class asymptotics",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 19,
        "line_end": 22,
        "source_excerpt_sha256": "ac02ce4994f1fb9839aa20bac935ad7d2d3675d5dc7d4c1d0cb9e40648e5f9af"
      },
      "normalized_statement": "The exact product-class count 2^n - 1 is Theta(2^n).",
      "paper_statement_hash": "933c866e174a276bc176e32b107f79595bb1dc14f92be4851b20a42868c88a96",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
      "lean_file_sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ACClosureCounts.productClassCountThetaTwoPow :\n  TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.productClassCount fun n =>\n    2 ^ n",
      "statement_hash": "0eb32dc881ce4b352f0f79f6c9d11bd41b31fb6827e579c021c135b407eb37c1",
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-044",
      "active_status": "ACTIVE",
      "paper_kind": "ASYMPTOTIC_BOUND",
      "paper_title": "Binary AC operator-node asymptotics",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 20,
        "line_end": 22,
        "source_excerpt_sha256": "1f6b06c41056fca91189128adf52be3293a0d4920db8674a801628191a596c57"
      },
      "normalized_statement": "The exact binary operator-node count 3^n + 1 - 2^(n+1) is Theta(3^n).",
      "paper_statement_hash": "4656c48f6b4781f41151ff08a0b900efd1b4311a203e8ca0c9b0ca674a91f086",
      "lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
      "lean_file_sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCountThetaThreePow :\n  TypedSlottedEGraphsPaper.ACClosureCounts.NatTheta TypedSlottedEGraphsPaper.ACClosureCounts.binaryOperatorNodeCount\n    fun n => 3 ^ n",
      "statement_hash": "9661da711df8c5203c7fb3c556d702e6ceec3747f95be27ddee1425821c4d4f8",
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ACC-001",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Executable ceiling base-two logarithm",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 477,
        "line_end": 484,
        "source_excerpt_sha256": "b50e326126cb666c72eed9c55eabf30316e5cacee0b7ef24f6ac4e8ec1bebffd"
      },
      "normalized_statement": "The executable ceiling-log function is zero at inputs 0 and 1, and for every natural k its value at k+2 is floor(log2(k+1))+1.",
      "paper_statement_hash": "888a0ca9ecbfe67f78b760b879b1fac72e91a6757258a4becd33abe573c9ba56",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ClaimLedger.ceilLog2 : Nat → Nat",
      "statement_hash": "fe78ff56c51f95ac6b21f14b527ac39df8c9ff2fd927c9bd7b1584db13b1da8e",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ACC-002",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Structural computation budget B_T",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 467,
        "line_end": 480,
        "source_excerpt_sha256": "af07fb7e5494e85922a0281ef79ad4893578c05d8c8de18ed60df5012be1e849"
      },
      "normalized_statement": "B_T is the displayed executable natural-number comparison-sort work budget using input size, provenance length, P_Q, kernel size, and ceilLog2.",
      "paper_statement_hash": "571918c97983f97e94666495e6c43726d76d919e6f3d7adc97d9933307849a94",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.structuralComputationBudget",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ClaimLedger.structuralComputationBudget (inputSize pathLength canonicalWork kernelSize : Nat) :\n  Nat",
      "statement_hash": "c7b38868a328bdaf46af68c3d736ada6bb5aaaee0c93bff2b4abfb92048acaf2",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ACC-003",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Auxiliary kernel workspace budget",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 485,
        "line_end": 489,
        "source_excerpt_sha256": "8e95151a669e4bd402f6affb439d02831a42d27cce9179715b38f90dd5e68d84"
      },
      "normalized_statement": "The intended auxiliary workspace budget is exactly the kernel size S_K.",
      "paper_statement_hash": "bd0225bb4581047b667fa8a7d6d312f60d9bfd98796ce55f91de44e724e2b4db",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.auxiliaryKernelWorkspaceBudget",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ClaimLedger.auxiliaryKernelWorkspaceBudget (kernelSize : Nat) : Nat",
      "statement_hash": "c8cbe7f88d57aad03f8817ae031298dcf102dc195d091e5d4ba8383f75ff75e7",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ACC-004",
      "active_status": "ACTIVE",
      "paper_kind": "DEFINITION",
      "paper_title": "Returned structural-record budget",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 486,
        "line_end": 489,
        "source_excerpt_sha256": "e592ddbabf96d1cd6eadb6f99d322603518de3f28efa9313d9bde0f6eab70bf7"
      },
      "normalized_statement": "The returned structural-record budget is exactly S_K+L, excluding input, stored groups, and materialized replay certificates.",
      "paper_statement_hash": "d6f8770f735fe96e35e9769d5823847a57bb6dc7365bd30c00670d010fb1cd18",
      "lean_declaration": "TypedSlottedEGraphsPaper.ClaimLedger.returnedStructuralRecordBudget",
      "lean_file": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
      "lean_file_sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.ClaimLedger.returnedStructuralRecordBudget (kernelSize pathLength : Nat) : Nat",
      "statement_hash": "da55c79efe7fe16be9fa1735f67ebc6e9276cc891a801aba349ea66c7fb84334",
      "foundation_axioms": [],
      "mapping_status": "EXACT_DEFINITION",
      "proof_status": "COMPILED_DEFINITION",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    },
    {
      "formal_id": "TSG-ATOM-045",
      "active_status": "ACTIVE",
      "paper_kind": "UNNUMBERED_LOAD_BEARING_FORMAL_CLAIM",
      "paper_title": "Recorded symmetry-word certificate closure",
      "source": {
        "file": "foundations_compressed.tex",
        "line_start": 641,
        "line_end": 643,
        "source_excerpt_sha256": "4a8a0c4b98d412ede399c1f3d13173428c1c0d8d6702e2b25ff64e361a80ede3"
      },
      "normalized_statement": "Generator SC certificates close under identity, inverse, and composition and therefore yield SC for every represented proof-relevant symmetry word.",
      "paper_statement_hash": "bb6f1bc7a3d9070ef46e726b380205d3f6c4e2f556c9234db535faa7b45d21a0",
      "lean_declaration": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate",
      "lean_file": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
      "lean_file_sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
      "lean_pretty_printed_type": "TypedSlottedEGraphsPaper.paperF23SymmetryWordCertificate.{u, v, w, x, y, z, q} {Ty : Type u}\n  {L : TypedSlottedEGraphsPaper.TypedTermLanguage Ty} {W : TypedSlottedEGraphsPaper.TypedWitnessFamily L}\n  {O : TypedSlottedEGraphsPaper.PaperGraphObligations L W}\n  (coherent : TypedSlottedEGraphsPaper.PaperF23CoherentCertificateFamily O) {τ : Ty} {a : W.ClassId τ}\n  {rho : TypedSlottedEGraphsPaper.TypedSlotRenaming (W.interface a) (W.interface a)}\n  (word : TypedSlottedEGraphsPaper.PaperSymmetryWord O a rho) :\n  TypedSlottedEGraphsPaper.TypedEquationalCertificate L (W.witness a) (L.rename rho.toTypedSlotEmbedding (W.witness a))",
      "statement_hash": "b8b860bfea8f39e225f3d3ed5585e4f3bcce5f53831739cdc6f23192ad0a5d2d",
      "foundation_axioms": [
        "Quot.sound"
      ],
      "mapping_status": "EXACT_PROOF",
      "proof_status": "PROVED_AXIOM_AUDITED",
      "correspondence_status": "EXACT_REPAIRED_SOURCE_SPAN_AND_DISTINCT_COMPILED_DECLARATION_ROUND2_REVIEW_PENDING"
    }
  ],
  "normalization_contract": "formal/normalization-contract.json",
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "compiler_correspondence_metadata": "formal/compiler-correspondence-metadata.json",
  "type_hash_semantics": {
    "statement_hash": "Legacy SHA-256 of the retained raw lean_pretty_printed_type string; byte-reproducible from this map.",
    "authoritative_compiler_normal_hash": "lean_type_normal_sha256 in compiler-correspondence-metadata.json, regenerated from Lean 4.33.0."
  },
  "regeneration_provenance": {
    "generator": "formal/tools/regenerate_current_metadata.py",
    "compiler_metadata_sha256": "69c7939032a3811177e93d95e296b8f90c3b78cd6bd5417c206fc8361ca85143",
    "active_mapping_count": 146
  }
}


==> formal/pdf-float-repair-003-004-report.json <==
{
  "schema_version": "1.0",
  "report_kind": "BOUNDED_PDF_FLOAT_ORDER_REPAIR",
  "generated_at_utc": "2026-08-29T07:13:43Z",
  "status": "PDF_FLOAT_REPAIR_BUILD_PASSED_FULL_PDF_QA_PENDING",
  "authorization_scope": {
    "command": "/autonomous",
    "scope": "Repair only PDF-FLOAT-003 and PDF-FLOAT-004, run one clean LaTeX build, verify page boundaries, and stop before fresh all-page QA or packaging.",
    "clean_latex_builds_authorized": 1,
    "clean_latex_builds_executed": 1,
    "affected_region_render_verification_authorized": true,
    "page_boundary_verification_authorized": true,
    "full_all_page_pdf_qa_authorized": false,
    "packaging_authorized": false,
    "publication_authorized": false,
    "lean_or_correspondence_work_authorized": false,
    "java_or_experiment_work_authorized": false
  },
  "baseline": {
    "blocking_pdf_qa_report": "formal/pdf-qa-final-emission-report.json",
    "blocking_pdf_qa_report_sha256": "5bcc83caf8340d00af7dd463134c611b55c8760258ce45459d196f44117a5015",
    "pre_repair_author_source_graph_sha256": "d468310e3cdc52fc8c6918e8d0673f833661bb1606d1c4d7f4357987c6bf7ce6",
    "blocking_finding_ids": [
      "PDF-FLOAT-003",
      "PDF-FLOAT-004"
    ]
  },
  "source_delta": {
    "status": "PASS_EXACT_TWO_ONE_TOKEN_PLACEMENT_REPAIRS",
    "aggregate_algorithm": "SHA-256 of canonical compact JSON with sorted object keys and source-list order preserved for current path/SHA-256 entries over the same 20 paths recorded in formal/formal-units.yaml.",
    "author_source_file_count": 20,
    "changed_author_source_file_count": 2,
    "changed_author_source_files": [
      {
        "path": "tables/table2_rev4.tex",
        "finding_id": "PDF-FLOAT-003",
        "before_sha256": "a8d2edc5984ad572e7439e09b7edf1c4d44c6f0af77bbe961de96fe31d6b1a99",
        "after_sha256": "130bc113fb0bb9136ce6c41ee73e7bcc43b97ca3fd242cf74b8fde28b3c3ac72",
        "change": "Change only the table placement specifier from [t] to [H]."
      },
      {
        "path": "tables/table7_capability_rev4.tex",
        "finding_id": "PDF-FLOAT-004",
        "before_sha256": "8d5fe9e27ee77d471ee849cf42a374b2a6f7ee8267f7473dca7aeb680862a926",
        "after_sha256": "e3d1307502680c5ad4219eec3eab501a01cbd4b329922fdc4638b649324680d7",
        "change": "Change only the table placement specifier from [t] to [H]."
      }
    ],
    "post_repair_author_source_graph_sha256": "16154ce6bb5bc7163ff13da3907fcc8265a89a35b6184bc483fa000b4cdef24f",
    "formal_statement_change_count": 0,
    "empirical_value_change_count": 0,
    "citation_or_bibliography_change_count": 0,
    "figure_or_chart_change_count": 0,
    "notation_delta": "NONE"
  },
  "clean_latex_build": {
    "status": "PASS_ONE_ISOLATED_CLEAN_BUILD",
    "actual_compilation_count": 1,
    "working_directory": "/workspace/scratch/0f7e6f7dcf2b/float-repair-build.lcqVAI",
    "source_copy_policy": "Fresh rsync copy excluding .git, .lake, tmp, and prior main_compressed build products, followed by latexmk -C.",
    "commands": [
      "latexmk -C main_compressed.tex",
      "latexmk -pdf -bibtex -interaction=nonstopmode -halt-on-error -file-line-error main_compressed.tex"
    ],
    "products": {
      "pdf_pages": 45,
      "pdf_bytes": 641816,
      "pdf_page_size_points": "612 x 792",
      "pdf_version": "1.5",
      "pdf_sha256": "103aa72ee18b9bca4133557dc8023b957fe5eac2ee80e145f0cf2b04b50a47ff",
      "log_sha256": "e43eea602e1411737e535f04b159f01a99b6b7d46ebe429338b095543da0c6a3",
      "aux_sha256": "ee880a479ab9c897205c3ea16d9e2590272a460f6ba6e195fc38b47131fd0734",
      "bbl_sha256": "a94103baca08d23ab5db5386a7172938bbc7be491a4ddd0976d8827412ca0437",
      "blg_sha256": "2df72fa2146295f2ba87f07b9464a532300a393532df57f4673dd773ee5e6095",
      "fls_sha256": "86d8b3529c7ae6baa691092406a2d9f589934ed810753fe3b819278bae256c20"
    },
    "final_log_diagnostics": {
      "latex_warnings": 0,
      "package_warnings": 0,
      "overfull_hboxes": 0,
      "overfull_vboxes": 0,
      "underfull_hboxes": 358,
      "underfull_vboxes": 4,
      "undefined_citations_or_references": 0,
      "multiply_defined_labels": 0,
      "rerun_requests": 0,
      "bibtex_warnings": 0
    },
    "workspace_pdf_updated_from_verified_build": true
  },
  "page_boundary": {
    "status": "PASS",
    "main_text_pages": "1-17",
    "main_text_page_count": 17,
    "main_text_limit": 20,
    "main_text_margin_pages": 3,
    "references_pages": "18-19",
    "references_start_page": 18,
    "appendix_pages": "20-45",
    "appendix_start_page": 20,
    "evaluation_appendix_start_page": 30,
    "rendered_boundary_pages": [17, 18, 19, 20],
    "visual_boundary_status": "PASS_CONCLUSION_REFERENCES_APPENDIX_TRANSITIONS"
  },
  "bounded_float_verification": {
    "status": "PASS_BOTH_RECORDED_FINDINGS_REPAIRED",
    "rendered_pages": [31, 32, 33, 34, 35],
    "pdf_float_003": {
      "status": "CLOSED_BY_BOUNDED_BUILD_AND_RENDER_CHECK",
      "page": 32,
      "observed_order": [
        "subsection B.2",
        "Table 7",
        "Table 8"
      ],
      "aux_label_order": [
        "tab:compact",
        "tab:truth_metrics"
      ]
    },
    "pdf_float_004": {
      "status": "CLOSED_BY_BOUNDED_BUILD_AND_RENDER_CHECK",
      "page": 34,
      "observed_order": [
        "subsection B.3",
        "Table 11",
        "Table 12"
      ],
      "aux_label_order": [
        "tab:ablation-natural",
        "tab:capability-benchmark"
      ]
    },
    "clipping_overlap_or_orphaned_heading_count": 0,
    "independent_affected_range_review": "PASS_PAGES_31_35"
  },
  "immutability": {
    "status": "PASS",
    "appendix_eval_sha256": "b440c6e3107f162f2d0bd2b58cf79d125b77e426f8418be7d2da5a1a8e966e56",
    "chart_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "bibliography_sha256": "2cb748a87f85b229731723e8f6da6b99a038460aef43a79029a6b303c2ac2945",
    "formal_statement_change_count": 0,
    "lean_source_change_count": 0,
    "java_change_count": 0,
    "experimental_result_change_count": 0,
    "chart_change_count": 0,
    "bibliography_change_count": 0
  },
  "not_executed": {
    "fresh_all_page_pdf_qa": "NOT_EXECUTED_REQUIRES_NEXT_INTERRUPTION_POINT",
    "packaging": "NOT_EXECUTED",
    "bundle_extraction_rebuild": "NOT_EXECUTED",
    "publication": "NOT_EXECUTED_OUT_OF_SCOPE",
    "lean_build": "NOT_EXECUTED_FORMAL_SOURCES_UNCHANGED",
    "correspondence_review": "NOT_EXECUTED_FORMAL_STATEMENT_SURFACES_UNCHANGED",
    "java_or_experiment_execution": "NOT_EXECUTED"
  },
  "conclusion": "PDF_FLOAT_REPAIR_BUILD_PASSED_FULL_PDF_QA_PENDING"
}


==> formal/pdf-math-repair-report.json <==
{
  "schema_version": "1.0",
  "report_kind": "BOUNDED_PDF_MALFORMED_DISPLAY_REPAIR",
  "generated_at_utc": "2026-08-29T08:00:37Z",
  "status": "PDF_MATH_REPAIR_BUILD_PASSED",
  "authorization_scope": {
    "command": "/autonomous Repair this and complete packaging - it is very minor.",
    "finding_id": "PDF-MATH-001",
    "source_repairs_authorized": 1,
    "source_repairs_executed": 1,
    "fresh_all_page_pdf_qa_authorized": true,
    "packaging_authorized_after_qa_pass": true,
    "publication_authorized": false,
    "lean_or_correspondence_work_authorized": false,
    "java_or_experiment_work_authorized": false
  },
  "baseline": {
    "blocking_report": "formal/pdf-qa-post-float-final-report.json",
    "blocking_report_sha256": "6de743f1f2cff77eb48c41e03358d7246ff12ac9d127eeeb981525b3fcad7165",
    "pre_repair_author_source_graph_sha256": "16154ce6bb5bc7163ff13da3907fcc8265a89a35b6184bc483fa000b4cdef24f",
    "pre_repair_source_sha256": "0cc7ee27021750c6348be2cba034ef348530aed3bf8cab820fb6ce51e5705151"
  },
  "source_delta": {
    "status": "PASS_EXACT_ONE_ROW_STATEMENT_PRESERVING_TYPESETTING_REPAIR",
    "path": "appendixC_vmcai_stage1.tex",
    "finding_id": "PDF-MATH-001",
    "before": "\\operatorname{some}R & \\operatorname{no}R &&",
    "after": "\\multicolumn{4}{c}{\\operatorname{some}R\\quad\\leftrightarrow\\quad\\operatorname{no}R}",
    "reason": "Span the existing final dual pair across the four array columns so the unused second intercolumn equivalence separator is not emitted.",
    "post_repair_source_sha256": "024f3df7d006825b94e6beb92005ce69fcaba1ababc25bbb3322342f11b0b77c",
    "post_repair_author_source_graph_sha256": "1e8c1cebd6f35f8747524a971f3999a2424f698eb7957bff6aad684b903e1964",
    "formal_statement_change_count": 0,
    "mathematical_operand_change_count": 0,
    "lean_mapping_change_count": 0,
    "empirical_value_change_count": 0,
    "citation_or_bibliography_change_count": 0,
    "figure_or_chart_change_count": 0
  },
  "clean_latex_build": {
    "status": "PASS_ONE_ISOLATED_CLEAN_BUILD",
    "working_directory": "/workspace/scratch/0f7e6f7dcf2b/final-math-qa.4hlb3r",
    "commands": [
      "latexmk -C main_compressed.tex",
      "latexmk -pdf -bibtex -interaction=nonstopmode -halt-on-error -file-line-error main_compressed.tex"
    ],
    "products": {
      "pdf_pages": 45,
      "pdf_bytes": 641799,
      "pdf_page_size_points": "612 x 792",
      "pdf_version": "1.5",
      "pdf_sha256": "2cafa6e4d700e08ce9eb5481bb22d32298067bb41a5f9134f3e7b1bfca47dc7f",
      "log_sha256": "d2fd65f8d7575f46d5baf98052c46c78bf977c36818bd9bbda795bfcc50f53cf",
      "aux_sha256": "ee880a479ab9c897205c3ea16d9e2590272a460f6ba6e195fc38b47131fd0734",
      "bbl_sha256": "a94103baca08d23ab5db5386a7172938bbc7be491a4ddd0976d8827412ca0437",
      "blg_sha256": "2df72fa2146295f2ba87f07b9464a532300a393532df57f4673dd773ee5e6095",
      "fls_sha256": "487f1eb8d51374aa3da240515b0f4731ef8b8be0c7831eff4ffc092688473511"
    },
    "final_log_diagnostics": {
      "latex_warnings": 0,
      "package_warnings": 0,
      "overfull_hboxes": 0,
      "overfull_vboxes": 0,
      "underfull_hboxes": 358,
      "underfull_vboxes": 4,
      "undefined_citations_or_references": 0,
      "multiply_defined_labels": 0,
      "rerun_requests": 0,
      "missing_glyphs": 0,
      "bibtex_warnings": 0
    }
  },
  "page_boundary": {
    "status": "PASS",
    "main_text_pages": "1-17",
    "main_text_page_count": 17,
    "main_text_limit": 20,
    "references_pages": "18-19",
    "appendix_pages": "20-45"
  },
  "affected_page_verification": {
    "status": "PASS",
    "page": 42,
    "observed": "The final row now renders exactly some R ↔ no R with no standalone operator or empty equation.",
    "clipping_overlap_or_legibility_defect_count": 0
  },
  "immutability": {
    "status": "PASS",
    "chart_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "bibliography_sha256": "2cb748a87f85b229731723e8f6da6b99a038460aef43a79029a6b303c2ac2945",
    "formal_claim_change_count": 0,
    "lean_source_change_count": 0,
    "java_change_count": 0,
    "experimental_result_change_count": 0,
    "chart_change_count": 0,
    "bibliography_change_count": 0
  },
  "next_gate": "One fresh all-page PDF QA against author-source graph 1e8c1cebd6f35f8747524a971f3999a2424f698eb7957bff6aad684b903e1964, followed by packaging only on unanimous pass.",
  "conclusion": "PDF_MATH_REPAIR_BUILD_PASSED"
}


==> formal/pdf-qa-final-emission-report.json <==
{
  "schema_version": "1.0",
  "report_kind": "FRESH_FINAL_EMISSION_ALL_PAGE_PDF_QA",
  "generated_at_utc": "2026-08-29T06:47:09Z",
  "status": "PDF_QA_BLOCKED_FLOAT_ORDER",
  "decision": "PDF_QA_BLOCKED",
  "authorization_scope": {
    "author_source_graph_sha256": "d468310e3cdc52fc8c6918e8d0673f833661bb1606d1c4d7f4357987c6bf7ce6",
    "fresh_clean_latex_builds_authorized": 1,
    "fresh_all_page_pdf_qa_authorized": true,
    "source_repairs_authorized_in_this_gate": false,
    "package_only_after_pdf_qa_pass": true,
    "publication_authorized": false
  },
  "input_evidence": {
    "provenance_layout_repair_report": "formal/provenance-layout-repair-report.json",
    "provenance_layout_repair_report_sha256": "2412e7c5acfcfc79922af837ec7f4d949a7c0a4a78f758594b16c291d58f3b16",
    "experimental_data_refresh_report": "formal/experimental-data-refresh-report.json",
    "experimental_data_refresh_report_sha256": "3f98d3696d651c38ed965fc148a3bfcfdbd196af6d10c4f7596c1d6553d8deac",
    "formal_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6"
  },
  "source_snapshot": {
    "status": "PASS_EXACT_FROZEN_GRAPH_UNCHANGED",
    "workspace_author_source_graph_sha256": "d468310e3cdc52fc8c6918e8d0673f833661bb1606d1c4d7f4357987c6bf7ce6",
    "isolated_copy_author_source_graph_sha256": "d468310e3cdc52fc8c6918e8d0673f833661bb1606d1c4d7f4357987c6bf7ce6",
    "workspace_isolated_copy_mismatch_count": 0,
    "author_source_change_count_during_qa": 0,
    "formal_statement_or_lean_change_count": 0,
    "java_change_count": 0,
    "experimental_result_change_count": 0
  },
  "clean_latex_build": {
    "status": "PASS_ONE_ISOLATED_CLEAN_BUILD",
    "commands": [
      "latexmk -C main_compressed.tex",
      "latexmk -pdf -bibtex -interaction=nonstopmode -halt-on-error -file-line-error main_compressed.tex"
    ],
    "products": {
      "pdf_pages": 45,
      "pdf_bytes": 641856,
      "pdf_page_size_points": "612 x 792",
      "pdf_version": "1.5",
      "pdf_sha256": "52f1f504f35c4373e128724cb000a0bf920a01143a7538b07c6fc1bf72af0f5f",
      "log_sha256": "a1ba7a4875da9383360dbe36855de5ea05dc03237a0d73c27b567f221727f9a6",
      "aux_sha256": "c892dbea8d14b922498eee5450594e2aa4f0df3b04d21c95da5f3b7d0cbb0dc7",
      "bbl_sha256": "a94103baca08d23ab5db5386a7172938bbc7be491a4ddd0976d8827412ca0437",
      "blg_sha256": "2df72fa2146295f2ba87f07b9464a532300a393532df57f4673dd773ee5e6095",
      "fls_sha256": "5a8de5ed9ca15038738bf12ed61a6eba977dbb7337fbe59f597fa183c540d78b"
    },
    "final_log_diagnostics": {
      "latex_warnings": 0,
      "package_warnings": 0,
      "overfull_hboxes": 0,
      "overfull_vboxes": 0,
      "underfull_hboxes": 358,
      "underfull_vboxes": 3,
      "undefined_citations_or_references": 0,
      "multiply_defined_labels": 0,
      "rerun_requests": 0,
      "missing_glyphs": 0,
      "bibtex_warnings": 0
    }
  },
  "page_boundary": {
    "status": "PASS",
    "main_text_pages": "1-17",
    "main_text_page_count": 17,
    "main_text_limit": 20,
    "main_text_margin_pages": 3,
    "references_pages": "18-19",
    "references_start_page": 18,
    "appendix_pages": "20-45",
    "appendix_start_page": 20,
    "evaluation_appendix_start_page": 30
  },
  "all_page_render_and_review": {
    "status": "BLOCK_45_OF_45_PAGES_REVIEWED_TWO_FLOAT_ORDER_DEFECTS",
    "render_command": "pdftoppm -png -r 144 main_compressed.pdf tmp/pdfs/render/page",
    "rendered_page_count": 45,
    "render_dimensions_pixels": "1224 x 1584",
    "render_manifest_sha256": "2f87ae68df67fa550b3ceb34c663db2de1cdca57aaf6fd3eb1ca2d8db909e679",
    "layout_text_sha256": "8409de248612728b75b46c7ea11f16406a9e39a26f96f11cf6f01c8d91741114",
    "independent_range_reviews": [
      {"pages": "1-8", "status": "PASS"},
      {"pages": "9-16", "status": "PASS"},
      {"pages": "17-24", "status": "PASS"},
      {"pages": "25-32", "status": "BLOCK_PDF_FLOAT_003"},
      {"pages": "33-40", "status": "BLOCK_PDF_FLOAT_004"},
      {"pages": "41-45", "status": "PASS"}
    ],
    "blocking_visual_finding_count": 2,
    "other_clipping_overlap_legibility_or_margin_defect_count": 0
  },
  "blocking_findings": [
    {
      "id": "PDF-FLOAT-003",
      "severity": "BLOCKING_PRESENTATION_ORDER",
      "page": 32,
      "finding": "Table 8 renders before subsection B.2 and before Table 7, reversing both source and numerical reading order.",
      "source_order": [
        "tables/table1_rev4.tex: Table 7 [H]",
        "tables/table2_rev4.tex: Table 8 [t]"
      ],
      "aux_evidence": {
        "table_8_page": 32,
        "table_7_page": 32,
        "label_emission_order": ["tab:truth_metrics", "tab:compact"]
      },
      "source_sha256": "a8d2edc5984ad572e7439e09b7edf1c4d44c6f0af77bbe961de96fe31d6b1a99",
      "repair_status": "NOT_EXECUTED"
    },
    {
      "id": "PDF-FLOAT-004",
      "severity": "BLOCKING_PRESENTATION_ORDER",
      "page": 34,
      "finding": "Table 12 renders before subsection B.3 and before Table 11, reversing both source and numerical reading order.",
      "source_order": [
        "tables/table6_ablation_vmcai_stage1.tex: Table 11 [H]",
        "tables/table7_capability_rev4.tex: Table 12 [t]"
      ],
      "aux_evidence": {
        "table_12_page": 34,
        "table_11_page": 34,
        "label_emission_order": ["tab:capability-benchmark", "tab:ablation-natural"]
      },
      "source_sha256": "8d5fe9e27ee77d471ee849cf42a374b2a6f7ee8267f7473dca7aeb680862a926",
      "repair_status": "NOT_EXECUTED"
    }
  ],
  "citation_qa": {
    "status": "PASS",
    "unique_citation_key_count": 21,
    "resolved_bibcite_count": 21,
    "bibliography_item_count": 21,
    "doi_macro_emission_count": 17,
    "url_macro_emission_count": 4,
    "doi_identical_url_emission_count": 0,
    "duplicate_rendered_doi_count": 0,
    "undefined_citation_or_reference_count": 0,
    "bibtex_warning_count": 0,
    "reference_pages_visual_status": "PASS_PAGES_18_19"
  },
  "chart_qa": {
    "status": "PASS",
    "active_asset": "figures/raw_edit_repair_coverage_relabel.png",
    "active_asset_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "uploaded_replacement_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "byte_identical_to_uploaded_replacement": true,
    "pdf_page": 15,
    "embedded_dimensions_pixels": "976 x 612",
    "embedded_resolution_ppi": "261 x 261",
    "caption_semantics": "PASS_NEAREST_REFERENCE_COVERAGE_NOT_OPERATIONAL_REPAIR_SUCCESS"
  },
  "provenance_qa": {
    "status": "PASS_ALL_FOUR_EXACT_VALUES_AFTER_WHITESPACE_ELISION",
    "publication_head": "3e85fe1d36a6a0119c5838a0aaea8b697807dec2",
    "experiment_source_commit": "88363ea23728329948ccc9d5cdad690cc5787ca5",
    "dataset_sha256": "d6741fbf4c4a9b3714d012d068f84cc918052f1f55211bf4d0443b990736a689",
    "jar_sha256": "7b308e3156fbb36dfeda4af52f8ec339132546a0fcabb24129227f41debbad71"
  },
  "layout_qa": {
    "status": "BLOCK_FLOAT_ORDER_ONLY",
    "all_fonts_embedded": true,
    "overfull_box_count": 0,
    "visually_blocking_underfull_box_count": 0,
    "clipping_overlap_margin_intrusion_count": 0,
    "broken_or_missing_glyph_count": 0,
    "header_footer_defect_count": 0,
    "float_order_defect_count": 2
  },
  "immutability": {
    "status": "PASS",
    "formal_source_config_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
    "formal_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "chart_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "bibliography_sha256": "2cb748a87f85b229731723e8f6da6b99a038460aef43a79029a6b303c2ac2945",
    "java_change_count": 0,
    "experimental_result_change_count": 0,
    "lean_source_change_count": 0,
    "formal_claim_change_count": 0,
    "chart_change_count": 0,
    "bibliography_change_count": 0
  },
  "not_executed": {
    "source_repairs": "NOT_EXECUTED_BY_AUTHORIZATION_BOUNDARY",
    "packaging": "NOT_EXECUTED_PDF_QA_BLOCKED",
    "bundle_extraction_rebuild": "NOT_EXECUTED_PDF_QA_BLOCKED",
    "publication": "NOT_EXECUTED_OUT_OF_SCOPE",
    "lean_build": "NOT_EXECUTED_FORMAL_SOURCES_UNCHANGED",
    "java_or_experiment_execution": "NOT_EXECUTED"
  },
  "conclusion": "PDF_QA_BLOCKED"
}


==> formal/pdf-qa-final-package-report.json <==
{
  "schema_version": "1.0",
  "report_kind": "FRESH_FINAL_ALL_PAGE_PDF_QA_PACKAGE_GATE",
  "generated_at_utc": "2026-08-29T08:03:20Z",
  "status": "PDF_QA_PASSED",
  "decision": "PDF_QA_PASSED_PACKAGE_AUTHORIZED",
  "authorization_scope": {
    "command": "/autonomous Repair this and complete packaging - it is very minor.",
    "author_source_graph_sha256": "1e8c1cebd6f35f8747524a971f3999a2424f698eb7957bff6aad684b903e1964",
    "fresh_clean_latex_builds_executed_before_review": 1,
    "fresh_all_page_pdf_qa_authorized": true,
    "additional_source_repairs_during_qa_authorized": false,
    "packaging_authorized_after_pdf_qa_pass": true,
    "publication_authorized": false
  },
  "input_evidence": {
    "math_repair_report": "formal/pdf-math-repair-report.json",
    "math_repair_report_sha256": "a00bc8e07ec017ddb3ba9ece1b59e9e49c70b22a26962f40c7dcc02fdeca9fc9",
    "prior_blocking_report": "formal/pdf-qa-post-float-final-report.json",
    "prior_blocking_report_sha256": "6de743f1f2cff77eb48c41e03358d7246ff12ac9d127eeeb981525b3fcad7165",
    "formal_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6"
  },
  "source_snapshot": {
    "status": "PASS_EXACT_FROZEN_GRAPH_UNCHANGED_DURING_QA",
    "aggregate_algorithm": "SHA-256 of canonical compact JSON with sorted object keys and source-list order preserved for current path/SHA-256 entries over the same 20 paths recorded in formal/formal-units.yaml.",
    "author_source_file_count": 20,
    "workspace_author_source_graph_sha256": "1e8c1cebd6f35f8747524a971f3999a2424f698eb7957bff6aad684b903e1964",
    "isolated_copy_author_source_graph_sha256": "1e8c1cebd6f35f8747524a971f3999a2424f698eb7957bff6aad684b903e1964",
    "workspace_isolated_copy_mismatch_count": 0,
    "author_source_change_count_during_qa": 0,
    "formal_statement_or_lean_change_count": 0,
    "java_change_count": 0,
    "experimental_result_change_count": 0
  },
  "clean_latex_build": {
    "status": "PASS_ONE_ISOLATED_CLEAN_BUILD",
    "working_directory": "/workspace/scratch/0f7e6f7dcf2b/final-math-qa.4hlb3r",
    "commands": [
      "latexmk -C main_compressed.tex",
      "latexmk -pdf -bibtex -interaction=nonstopmode -halt-on-error -file-line-error main_compressed.tex"
    ],
    "products": {
      "pdf_pages": 45,
      "pdf_bytes": 641799,
      "pdf_page_size_points": "612 x 792",
      "pdf_version": "1.5",
      "pdf_sha256": "2cafa6e4d700e08ce9eb5481bb22d32298067bb41a5f9134f3e7b1bfca47dc7f",
      "log_sha256": "d2fd65f8d7575f46d5baf98052c46c78bf977c36818bd9bbda795bfcc50f53cf",
      "aux_sha256": "ee880a479ab9c897205c3ea16d9e2590272a460f6ba6e195fc38b47131fd0734",
      "bbl_sha256": "a94103baca08d23ab5db5386a7172938bbc7be491a4ddd0976d8827412ca0437",
      "blg_sha256": "2df72fa2146295f2ba87f07b9464a532300a393532df57f4673dd773ee5e6095",
      "fls_sha256": "487f1eb8d51374aa3da240515b0f4731ef8b8be0c7831eff4ffc092688473511",
      "layout_text_sha256": "442b905a5c0cd8c2c936ec331074a352c032be5246f612ccad94b2fd8b808874"
    },
    "final_log_diagnostics": {
      "latex_warnings": 0,
      "package_warnings": 0,
      "overfull_hboxes": 0,
      "overfull_vboxes": 0,
      "underfull_hboxes": 358,
      "underfull_vboxes": 4,
      "undefined_citations_or_references": 0,
      "multiply_defined_labels": 0,
      "rerun_requests": 0,
      "missing_glyphs": 0,
      "bibtex_warnings": 0
    }
  },
  "page_boundary": {
    "status": "PASS",
    "main_text_pages": "1-17",
    "main_text_page_count": 17,
    "main_text_limit": 20,
    "main_text_margin_pages": 3,
    "references_pages": "18-19",
    "references_start_page": 18,
    "appendix_pages": "20-45",
    "appendix_start_page": 20,
    "evaluation_appendix_start_page": 30,
    "visual_boundary_status": "PASS_CONCLUSION_REFERENCES_APPENDIX_TRANSITIONS"
  },
  "all_page_render_and_review": {
    "status": "PASS_45_OF_45_PAGES_REVIEWED",
    "render_command": "pdftoppm -png -r 144 main_compressed.pdf tmp/pdfs/render/page",
    "rendered_page_count": 45,
    "render_dimensions_pixels": "1224 x 1584",
    "unique_render_hash_count": 45,
    "uniform_blank_page_count": 0,
    "independent_range_reviews": [
      {"pages": "1-8", "status": "PASS"},
      {"pages": "9-16", "status": "PASS"},
      {"pages": "17-24", "status": "PASS"},
      {"pages": "25-32", "status": "PASS"},
      {"pages": "33-40", "status": "PASS"},
      {"pages": "41-45", "status": "PASS"}
    ],
    "blocking_visual_finding_count": 0,
    "clipping_overlap_legibility_margin_or_malformed_display_defect_count": 0
  },
  "closed_finding": {
    "id": "PDF-MATH-001",
    "status": "CLOSED_BY_SOURCE_REPAIR_CLEAN_BUILD_AND_FRESH_ALL_PAGE_REVIEW",
    "page": 42,
    "observed_dual_pairs": [
      "= ↔ ≠",
      "> ↔ ≤",
      "≥ ↔ <",
      "∈ ↔ ∉",
      "some R ↔ no R"
    ],
    "standalone_operator_count": 0,
    "empty_equation_count": 0
  },
  "float_order_qa": {
    "status": "PASS",
    "page_32_order": ["subsection B.2", "Table 7", "Table 8"],
    "page_34_order": ["subsection B.3", "Table 11", "Table 12"],
    "figure_2_pages_38_39_split": "PASS_COHERENT_CONTINUATION",
    "float_order_defect_count": 0
  },
  "citation_qa": {
    "status": "PASS",
    "unique_citation_key_count": 21,
    "resolved_bibcite_count": 21,
    "bibliography_item_count": 21,
    "doi_macro_emission_count": 17,
    "unique_doi_count": 17,
    "url_macro_emission_count": 4,
    "unique_url_count": 4,
    "doi_identical_url_emission_count": 0,
    "duplicate_rendered_doi_or_url_count": 0,
    "undefined_citation_or_reference_count": 0,
    "bibtex_warning_count": 0,
    "reference_pages_visual_status": "PASS_PAGES_18_19"
  },
  "chart_qa": {
    "status": "PASS",
    "active_asset": "figures/raw_edit_repair_coverage_relabel.png",
    "active_asset_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "uploaded_replacement_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "byte_identical_to_uploaded_replacement": true,
    "pdf_page": 15,
    "embedded_dimensions_pixels": "976 x 612",
    "embedded_resolution_ppi": "261 x 261",
    "caption_semantics": "PASS_NEAREST_REFERENCE_COVERAGE_NOT_OPERATIONAL_REPAIR_SUCCESS"
  },
  "provenance_qa": {
    "status": "PASS_ALL_FOUR_EXACT_VALUES_AFTER_WHITESPACE_ELISION",
    "publication_head": "3e85fe1d36a6a0119c5838a0aaea8b697807dec2",
    "experiment_source_commit": "88363ea23728329948ccc9d5cdad690cc5787ca5",
    "dataset_sha256": "d6741fbf4c4a9b3714d012d068f84cc918052f1f55211bf4d0443b990736a689",
    "jar_sha256": "7b308e3156fbb36dfeda4af52f8ec339132546a0fcabb24129227f41debbad71"
  },
  "layout_qa": {
    "status": "PASS",
    "all_fonts_embedded": true,
    "overfull_box_count": 0,
    "visually_blocking_underfull_box_count": 0,
    "clipping_overlap_margin_intrusion_count": 0,
    "broken_or_missing_glyph_count": 0,
    "header_footer_defect_count": 0,
    "float_order_defect_count": 0,
    "malformed_mathematical_display_count": 0
  },
  "immutability": {
    "status": "PASS",
    "formal_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "chart_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "bibliography_sha256": "2cb748a87f85b229731723e8f6da6b99a038460aef43a79029a6b303c2ac2945",
    "java_change_count": 0,
    "experimental_result_change_count": 0,
    "lean_source_change_count": 0,
    "formal_claim_change_count": 0,
    "chart_change_count": 0,
    "bibliography_change_count": 0
  },
  "not_executed": {
    "publication": "NOT_EXECUTED_OUT_OF_SCOPE",
    "correspondence_review": "NOT_EXECUTED_FORMAL_STATEMENT_SURFACES_UNCHANGED",
    "java_or_experiment_execution": "NOT_EXECUTED"
  },
  "conclusion": "PDF_QA_PASSED"
}


==> formal/pdf-qa-post-float-final-report.json <==
{
  "schema_version": "1.0",
  "report_kind": "FRESH_POST_FLOAT_REPAIR_ALL_PAGE_PDF_QA_AND_PACKAGE_GATE",
  "generated_at_utc": "2026-08-29T07:29:44Z",
  "status": "PDF_QA_BLOCKED",
  "decision": "PDF_QA_BLOCKED",
  "authorization_scope": {
    "command": "/autonomous Do all-page QA and packaging now.",
    "author_source_graph_sha256": "16154ce6bb5bc7163ff13da3907fcc8265a89a35b6184bc483fa000b4cdef24f",
    "fresh_clean_latex_builds_authorized": 1,
    "fresh_clean_latex_builds_executed": 1,
    "fresh_all_page_pdf_qa_authorized": true,
    "source_repairs_authorized_in_this_gate": false,
    "package_only_after_pdf_qa_pass": true,
    "publication_authorized": false
  },
  "input_evidence": {
    "float_repair_report": "formal/pdf-float-repair-003-004-report.json",
    "float_repair_report_sha256": "0e1914e63aa405448404586a912737828128cbdea5da99e26ff553e9233a7aea",
    "pre_repair_blocking_pdf_qa_report": "formal/pdf-qa-final-emission-report.json",
    "pre_repair_blocking_pdf_qa_report_sha256": "5bcc83caf8340d00af7dd463134c611b55c8760258ce45459d196f44117a5015",
    "formal_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6"
  },
  "source_snapshot": {
    "status": "PASS_EXACT_FROZEN_GRAPH_UNCHANGED",
    "aggregate_algorithm": "SHA-256 of canonical compact JSON with sorted object keys and source-list order preserved for current path/SHA-256 entries over the same 20 paths recorded in formal/formal-units.yaml.",
    "author_source_file_count": 20,
    "workspace_author_source_graph_sha256": "16154ce6bb5bc7163ff13da3907fcc8265a89a35b6184bc483fa000b4cdef24f",
    "isolated_copy_author_source_graph_sha256": "16154ce6bb5bc7163ff13da3907fcc8265a89a35b6184bc483fa000b4cdef24f",
    "workspace_isolated_copy_mismatch_count": 0,
    "author_source_change_count_during_qa": 0,
    "formal_statement_or_lean_change_count": 0,
    "java_change_count": 0,
    "experimental_result_change_count": 0
  },
  "clean_latex_build": {
    "status": "PASS_ONE_ISOLATED_CLEAN_BUILD",
    "working_directory": "/workspace/scratch/0f7e6f7dcf2b/final-postfloat-qa.AmTZli",
    "source_copy_policy": "Fresh rsync copy excluding .git, .lake, formal/.lake, tmp, and prior main_compressed build products, followed by latexmk -C.",
    "commands": [
      "latexmk -C main_compressed.tex",
      "latexmk -pdf -bibtex -interaction=nonstopmode -halt-on-error -file-line-error main_compressed.tex"
    ],
    "products": {
      "pdf_pages": 45,
      "pdf_bytes": 641816,
      "pdf_page_size_points": "612 x 792",
      "pdf_version": "1.5",
      "pdf_sha256": "b73707ecdfdab4ef7cb937591574570a033a12fa7d7fbe0c49025eaac9ae2682",
      "log_sha256": "80cc5c80aab9cee74aacb3b0979bfd96ae065e8311775e1c6046e9252d644c08",
      "aux_sha256": "ee880a479ab9c897205c3ea16d9e2590272a460f6ba6e195fc38b47131fd0734",
      "bbl_sha256": "a94103baca08d23ab5db5386a7172938bbc7be491a4ddd0976d8827412ca0437",
      "blg_sha256": "2df72fa2146295f2ba87f07b9464a532300a393532df57f4673dd773ee5e6095",
      "fls_sha256": "4cbc12e96fa86bbd60613646685b5c9399da9d1dda1c885bdb779c4b53855b5e"
    },
    "final_log_diagnostics": {
      "latex_warnings": 0,
      "package_warnings": 0,
      "overfull_hboxes": 0,
      "overfull_vboxes": 0,
      "underfull_hboxes": 358,
      "underfull_vboxes": 4,
      "undefined_citations_or_references": 0,
      "multiply_defined_labels": 0,
      "rerun_requests": 0,
      "missing_glyphs": 0,
      "bibtex_warnings": 0
    },
    "workspace_pdf_updated_from_verified_build": false
  },
  "page_boundary": {
    "status": "PASS",
    "main_text_pages": "1-17",
    "main_text_page_count": 17,
    "main_text_limit": 20,
    "main_text_margin_pages": 3,
    "references_pages": "18-19",
    "references_start_page": 18,
    "appendix_pages": "20-45",
    "appendix_start_page": 20,
    "evaluation_appendix_start_page": 30,
    "visual_boundary_status": "PASS_CONCLUSION_REFERENCES_APPENDIX_TRANSITIONS"
  },
  "all_page_render_and_review": {
    "status": "BLOCK_45_OF_45_PAGES_REVIEWED_ONE_MALFORMED_EQUATION",
    "render_command": "pdftoppm -png -r 144 main_compressed.pdf tmp/pdfs/render/page",
    "rendered_page_count": 45,
    "render_dimensions_pixels": "1224 x 1584",
    "unique_render_hash_count": 45,
    "uniform_blank_page_count": 0,
    "layout_text_sha256": "d074a332df94932abb57ba160e341445534d546070ee9aca55c28d05630952fb",
    "independent_range_reviews": [
      {"pages": "1-8", "status": "PASS"},
      {"pages": "9-16", "status": "PASS"},
      {"pages": "17-24", "status": "PASS"},
      {"pages": "25-32", "status": "PASS"},
      {"pages": "33-40", "status": "PASS"},
      {"pages": "41-45", "status": "BLOCK_PDF_MATH_001"}
    ],
    "root_full_resolution_confirmation": "CONFIRMED_PDF_MATH_001_ON_PAGE_42",
    "blocking_visual_finding_count": 1,
    "other_clipping_overlap_legibility_margin_or_float_order_defect_count": 0
  },
  "blocking_findings": [
    {
      "id": "PDF-MATH-001",
      "severity": "BLOCKING_MALFORMED_DISPLAY",
      "page": 42,
      "source": "appendixC_vmcai_stage1.tex",
      "source_sha256": "0cc7ee27021750c6348be2cba034ef348530aed3bf8cab820fb6ce51e5705151",
      "source_region": "atomic-negation dual array immediately after TSG-RULE-007",
      "finding": "The final array row supplies only the left pair, some R and no R, while the four-column array preamble still inserts the second intercolumn equivalence separator. The rendered result therefore contains a standalone right-hand ↔ with no operands.",
      "semantic_impact": "The left dual pair is readable, but the extra operator is a visibly incomplete mathematical statement and fails final emission QA.",
      "independent_confirmation": "PASS_ONE_INDEPENDENT_RANGE_REVIEW_PLUS_ROOT_FULL_RESOLUTION_CONFIRMATION",
      "repair_status": "NOT_EXECUTED_BY_AUTHORIZATION_BOUNDARY"
    }
  ],
  "float_order_qa": {
    "status": "PASS_ALL_PREVIOUS_FLOAT_FINDINGS_CLOSED",
    "page_32_order": ["subsection B.2", "Table 7", "Table 8"],
    "page_34_order": ["subsection B.3", "Table 11", "Table 12"],
    "additional_float_order_defect_count": 0
  },
  "citation_qa": {
    "status": "PASS",
    "unique_citation_key_count": 21,
    "resolved_bibcite_count": 21,
    "bibliography_item_count": 21,
    "doi_macro_emission_count": 17,
    "unique_doi_count": 17,
    "url_macro_emission_count": 4,
    "unique_url_count": 4,
    "doi_identical_url_emission_count": 0,
    "duplicate_rendered_doi_or_url_count": 0,
    "undefined_citation_or_reference_count": 0,
    "bibtex_warning_count": 0,
    "reference_pages_visual_status": "PASS_PAGES_18_19"
  },
  "chart_qa": {
    "status": "PASS",
    "active_asset": "figures/raw_edit_repair_coverage_relabel.png",
    "active_asset_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "uploaded_replacement_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "byte_identical_to_uploaded_replacement": true,
    "pdf_page": 15,
    "embedded_dimensions_pixels": "976 x 612",
    "embedded_resolution_ppi": "261 x 261",
    "caption_semantics": "PASS_NEAREST_REFERENCE_COVERAGE_NOT_OPERATIONAL_REPAIR_SUCCESS"
  },
  "provenance_qa": {
    "status": "PASS_ALL_FOUR_EXACT_VALUES_AFTER_WHITESPACE_ELISION",
    "publication_head": "3e85fe1d36a6a0119c5838a0aaea8b697807dec2",
    "experiment_source_commit": "88363ea23728329948ccc9d5cdad690cc5787ca5",
    "dataset_sha256": "d6741fbf4c4a9b3714d012d068f84cc918052f1f55211bf4d0443b990736a689",
    "jar_sha256": "7b308e3156fbb36dfeda4af52f8ec339132546a0fcabb24129227f41debbad71"
  },
  "layout_qa": {
    "status": "BLOCK_MALFORMED_MATHEMATICAL_DISPLAY_ONLY",
    "all_fonts_embedded": true,
    "overfull_box_count": 0,
    "visually_blocking_underfull_box_count": 0,
    "clipping_overlap_margin_intrusion_count": 0,
    "broken_or_missing_glyph_count": 0,
    "header_footer_defect_count": 0,
    "float_order_defect_count": 0,
    "malformed_mathematical_display_count": 1
  },
  "immutability": {
    "status": "PASS",
    "formal_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "chart_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "bibliography_sha256": "2cb748a87f85b229731723e8f6da6b99a038460aef43a79029a6b303c2ac2945",
    "java_change_count": 0,
    "experimental_result_change_count": 0,
    "lean_source_change_count": 0,
    "formal_claim_change_count": 0,
    "chart_change_count": 0,
    "bibliography_change_count": 0
  },
  "not_executed": {
    "source_repairs": "NOT_EXECUTED_BY_AUTHORIZATION_BOUNDARY",
    "packaging": "NOT_EXECUTED_PDF_QA_BLOCKED",
    "bundle_extraction_rebuild": "NOT_EXECUTED_PDF_QA_BLOCKED",
    "publication": "NOT_EXECUTED_OUT_OF_SCOPE",
    "lean_build": "NOT_EXECUTED_FORMAL_SOURCES_UNCHANGED",
    "java_or_experiment_execution": "NOT_EXECUTED"
  },
  "next_gate": "/autonomous Repair only PDF-MATH-001, run one clean LaTeX build, verify page boundaries, and stop before fresh all-page QA or packaging.",
  "conclusion": "PDF_QA_BLOCKED"
}


==> formal/pdf-qa-post-repair-report.json <==
{
  "schema_version": "1.0",
  "report_kind": "FRESH_POST_REPAIR_ALL_PAGE_PDF_QA",
  "generated_at_utc": "2026-08-29T04:16:49Z",
  "status": "PDF_QA_PASSED",
  "authorization_scope": {
    "authorized_author_source_graph_sha256": "17a1ed53bafabdfbe9fdfda4c28ced12d6fc2de38e5cd663f8d55b05fb7ad183",
    "fresh_clean_latex_builds_authorized": 1,
    "fresh_all_page_pdf_qa_authorized": true,
    "repairs_authorized": false,
    "packaging_authorized": false,
    "publication_authorized": false
  },
  "input_evidence": {
    "baseline_pdf_qa_report": "formal/pdf-qa-report.json",
    "baseline_pdf_qa_report_sha256": "dd6c601016dcf2836e6c07184b32b62121fa690851c508a4aacbb6da2ea952b5",
    "bounded_pdf_repair_report": "formal/pdf-repair-report.json",
    "bounded_pdf_repair_report_sha256": "9564e03544718a7fea87432e6daf2df487aad68c48e384756af9029786d53f6b",
    "prior_tcb_manifest_sha256": "407d014e9ecc6a831612dd5a7cca9ebd070fe13c2e0cb2ecccdb0e13f06c4d80",
    "prior_layered_closure_report_sha256": "e6995f44af3bb1786cd94c5481cce137c09d9bf7ae289954e33a46fc37bec327",
    "correspondence_review_sha256": "841a624aa36f87b8a0f66b2cc8c277716292a2699afd65c06bd630b04b3d2332",
    "clean_lean_build_summary_sha256": "1ae7b4bf23e493eed8a89cdd6cdec3d95b7092a6da52edaf58a0a7d5e019229d"
  },
  "source_snapshot": {
    "status": "PASS_EXACT_AUTHORIZED_GRAPH_UNCHANGED",
    "author_source_file_count": 20,
    "aggregate_algorithm": "SHA-256 of canonical compact JSON (sorted object keys, source-list order preserved) of current path/SHA-256 entries for the same 20 paths recorded in formal/formal-units.yaml source_snapshot.files",
    "workspace_author_source_graph_sha256": "17a1ed53bafabdfbe9fdfda4c28ced12d6fc2de38e5cd663f8d55b05fb7ad183",
    "clean_copy_author_source_graph_sha256": "17a1ed53bafabdfbe9fdfda4c28ced12d6fc2de38e5cd663f8d55b05fb7ad183",
    "workspace_clean_copy_mismatch_count": 0,
    "author_source_change_count_during_qa": 0,
    "formal_statement_or_lean_change_count": 0,
    "java_change_count": 0,
    "experimental_result_change_count": 0
  },
  "clean_latex_build": {
    "status": "PASS_ONE_INDEPENDENT_CLEAN_BUILD",
    "actual_compilation_count": 1,
    "working_directory": "/workspace/scratch/0f7e6f7dcf2b/pdf-final-qa.ZMMKSF",
    "source_copy_policy": "Fresh rsync copy excluding .git, .lake, tmp, and all prior main_compressed build products, followed by latexmk -C.",
    "commands": [
      "latexmk -C main_compressed.tex",
      "latexmk -pdf -bibtex -interaction=nonstopmode -halt-on-error -file-line-error main_compressed.tex"
    ],
    "products": {
      "pdf_pages": 43,
      "pdf_bytes": 636629,
      "pdf_page_size_points": "612 x 792",
      "pdf_version": "1.5",
      "pdf_sha256": "d5f99d8c7e7b4ef587d95088acb93b809115af3e015ea7b96969641022db7025",
      "log_sha256": "b80ec07c1db2e609435744e91d5b9e54703634c3999ce8c47caaea4d17a9d891",
      "aux_sha256": "6835f4c2859857e79d72b0840ccf969c846b6d175271340072dd197eaa736ee7",
      "bbl_sha256": "a94103baca08d23ab5db5386a7172938bbc7be491a4ddd0976d8827412ca0437",
      "blg_sha256": "2df72fa2146295f2ba87f07b9464a532300a393532df57f4673dd773ee5e6095",
      "fls_sha256": "b18809408f5ada1a4b62a456903b201ce5ca9f2e8e57c96caaf0e9b568aca70b"
    },
    "final_log_diagnostics": {
      "latex_warnings": 0,
      "package_warnings": 0,
      "overfull_boxes": 0,
      "underfull_boxes": 359,
      "undefined_citations_or_references": 0,
      "multiply_defined_labels": 0,
      "rerun_requests": 0,
      "missing_glyphs": 0,
      "bibtex_warnings": 0
    }
  },
  "snapshot_stability": {
    "status": "PASS_RENDER_AND_TEXT_STABLE",
    "prior_repair_build_pdf_sha256": "a462e90f6585d27a8e2e27e11313abc7f7b87f2f7a8236761b1351de3f268e28",
    "fresh_pdf_byte_identical_to_prior_repair_build": false,
    "fresh_and_prior_extracted_layout_text_sha256": "45b56de689d0307135a5444a3203a42e0a8fa041dacf54157a9ebfef8f9cf99a",
    "fresh_and_prior_render_page_count": 43,
    "fresh_and_prior_byte_identical_render_page_mismatch_count": 0,
    "aux_byte_identical": true,
    "bbl_byte_identical": true,
    "blg_byte_identical": true,
    "interpretation": "The independently rebuilt PDF has a different container hash, while all 43 rasterized pages, extracted layout text, AUX, BBL, and BLG are byte-identical to the bounded repair build. Presentation content is stable."
  },
  "page_boundary": {
    "status": "PASS",
    "main_text_pages": "1-16",
    "main_text_page_count": 16,
    "main_text_limit": 20,
    "main_text_margin_pages": 4,
    "references_start_page": 17,
    "references_pages": "17-18",
    "appendix_start_page": 19,
    "appendix_pages": "19-43",
    "aux_evidence": {
      "end_main_text": 16,
      "start_references": 17,
      "start_appendix_A": 19
    }
  },
  "all_page_render_and_review": {
    "status": "PASS_43_OF_43_PAGES",
    "render_command": "pdftoppm -r 144 -png main_compressed.pdf tmp/pdfs/qa-render/page",
    "rendered_page_count": 43,
    "render_manifest_sha256": "e37ddcaf0d50fd565e8c27a5ded7d0e20d214fa9e14d72c13a6858f184b9bab8",
    "render_manifest_algorithm": "SHA-256 of the ordered GNU sha256sum lines for page-01.png through page-43.png",
    "primary_review": {
      "reviewer": "root",
      "pages": "1-43",
      "method": "All eleven 2x2 contact sheets inspected at original resolution; pages 15, 17, 18, 30, 31, 32, 35, 36, 37, and 43 additionally inspected as full-resolution individual renders.",
      "status": "PASS"
    },
    "independent_range_reviews": [
      {
        "pages": "1-8",
        "status": "PASS"
      },
      {
        "pages": "9-16",
        "status": "PASS"
      },
      {
        "pages": "17-24",
        "status": "PASS"
      },
      {
        "pages": "25-32",
        "status": "PASS"
      },
      {
        "pages": "33-38",
        "status": "PASS"
      },
      {
        "pages": "39-43",
        "status": "PASS"
      }
    ],
    "blocking_visual_findings": [],
    "nonblocking_visual_notes": [
      "Page 1 leaves the word 'Study' alone on the third title line; this is cosmetic and does not affect legibility or margins.",
      "The chart raster has no in-image legend and uses the phrase 'repaired within radius'; its adjacent caption and following prose directly identify both curves and explicitly limit the measurement to nearest-reference coverage rather than operational repair success."
    ]
  },
  "citation_qa": {
    "status": "PASS",
    "unique_citation_key_count": 21,
    "resolved_bibcite_count": 21,
    "bibliography_item_count": 21,
    "doi_macro_emission_count": 17,
    "url_macro_emission_count": 4,
    "doi_identical_url_emission_count": 0,
    "duplicate_rendered_doi_count": 0,
    "undefined_citation_or_reference_count": 0,
    "bibtex_warning_count": 0,
    "reference_pages_visual_status": "PASS_PAGES_17_18"
  },
  "float_and_figure_qa": {
    "status": "PASS",
    "table_6_page": 30,
    "table_7_page": 30,
    "table_6_before_table_7": true,
    "table_10_page": 32,
    "table_11_page": 32,
    "table_10_before_table_11": true,
    "figure_2_start_page": 36,
    "figure_2_continuation_page": 37,
    "figure_2_caption_status_and_opening_procedure_kept_together": true,
    "figure_2_page_break_at_valid_case_row_boundary": true,
    "orphaned_caption_heading_or_float_count": 0
  },
  "chart_qa": {
    "status": "PASS",
    "active_asset": "figures/raw_edit_repair_coverage_relabel.png",
    "active_asset_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "uploaded_replacement_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "byte_identical_to_uploaded_replacement": true,
    "pdf_page": 15,
    "embedded_dimensions_pixels": "976 x 612",
    "embedded_resolution_ppi": "261 x 261",
    "caption_semantics": "PASS_NEAREST_REFERENCE_COVERAGE_NOT_OPERATIONAL_REPAIR_SUCCESS",
    "checkpoint_values": {
      "radii": [
        1,
        2,
        5,
        10
      ],
      "certificate_integrated_ir_percent": [
        4.0,
        10.4,
        31.0,
        59.3
      ],
      "raw_ast_percent": [
        8.2,
        11.7,
        23.8,
        43.0
      ]
    }
  },
  "layout_qa": {
    "status": "PASS",
    "all_fonts_embedded": true,
    "overfull_box_count": 0,
    "underfull_box_count": 359,
    "visually_blocking_underfull_box_count": 0,
    "clipping_overlap_margin_intrusion_count": 0,
    "broken_or_missing_glyph_count": 0,
    "header_footer_defect_count": 0,
    "table_or_equation_collision_count": 0
  },
  "authorized_pdf_defect_closure": [
    {
      "id": "PDF-CITE-001",
      "status": "CLOSED_BY_FRESH_ALL_PAGE_QA"
    },
    {
      "id": "PDF-FLOAT-001",
      "status": "CLOSED_BY_FRESH_ALL_PAGE_QA"
    },
    {
      "id": "PDF-FLOAT-002",
      "status": "CLOSED_BY_FRESH_ALL_PAGE_QA"
    },
    {
      "id": "PDF-FIGURE-001",
      "status": "CLOSED_BY_FRESH_ALL_PAGE_QA"
    }
  ],
  "immutability": {
    "status": "PASS",
    "uploaded_zip_sha256": "4dbba4c3d380b8aa07fbe6c9ba16fabfa654f1a70e6b03b384ed365f95c3061c",
    "uploaded_replacement_chart_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "formal_statement_files": [
      {
        "path": "foundations_compressed.tex",
        "sha256": "b01d1bbc7c0904b82004f61f49e4afe33c0433d38073fb2da1d9e49fff09e0dd"
      },
      {
        "path": "appendixC_vmcai_stage1.tex",
        "sha256": "7882e07490a6c2c7924934162995be68a93424ab48388ec70af8c78abec6fb7c"
      }
    ],
    "java_artifact_commit": "676480899dc2ed29253d00c59beaf116ebd2c675",
    "experiment_source_commit": "88363ea23728329948ccc9d5cdad690cc5787ca5"
  },
  "not_executed": {
    "source_repairs": "NOT_EXECUTED",
    "lean_rebuild": "NOT_EXECUTED_FORMAL_SOURCES_UNCHANGED",
    "correspondence_rereview": "NOT_EXECUTED_FORMAL_STATEMENT_SURFACES_UNCHANGED",
    "packaging": "NOT_EXECUTED",
    "publication": "NOT_EXECUTED"
  },
  "conclusion": "PDF_QA_PASSED"
}


==> formal/pdf-qa-repaired-fast-ir-data-report.json <==
{
  "schema_version": "1.0",
  "report_kind": "FRESH_ALL_PAGE_PDF_QA_AFTER_REPAIRED_FAST_IR_DATA_REFRESH",
  "generated_at_utc": "2026-08-30T00:23:46Z",
  "status": "PDF_QA_PASSED",
  "snapshot": {
    "author_source_graph_sha256": "29348d88fbad07dfeddca2abf880b0718a8ca2ba26d41ee82a08e8f60d94d7d1",
    "compilable_latex_graph_sha256": "379aab0c7f1f2c6a9eaeebfcf0048257506b115189ade0bf8dbf069eb0bd6e2b",
    "experimental_data_refresh_report": "formal/experimental-data-refresh-report.json",
    "experimental_data_refresh_report_sha256": "71c86a4942720dc6fdc9d65286b8c2ee4e6337c2169dc16be18dea182db8699f",
    "publication_head": "63f3b8c2931202e9b3582a8802c558725a67ac26",
    "publication_run_id": "df4d8d4c-6265-4fe7-88d5-3aceee60398b",
    "experiment_source_commit": "fbd9b1497a9036c55780da777f56581bc1c6bcec"
  },
  "clean_latex_build": {
    "status": "PASS",
    "commands": [
      "latexmk -C main_compressed.tex",
      "latexmk -pdf -bibtex -interaction=nonstopmode -halt-on-error -file-line-error main_compressed.tex"
    ],
    "pdf_path": "main_compressed.pdf",
    "pdf_sha256": "0beab8b4e238d3c3834b05d555e32d3ad2c1425ba9abc8ecded96d68356e2c98",
    "pdf_bytes": 641801,
    "pdf_pages": 45,
    "page_size_points": "612x792",
    "log_sha256": "6d5b9c7ed093ef08a6711113d56e59fca96131274419a6f73cec67e98a28a838",
    "aux_sha256": "ee880a479ab9c897205c3ea16d9e2590272a460f6ba6e195fc38b47131fd0734",
    "bbl_sha256": "a94103baca08d23ab5db5386a7172938bbc7be491a4ddd0976d8827412ca0437"
  },
  "page_boundary": {
    "status": "PASS",
    "main_text_pages": "1-17",
    "main_text_page_count": 17,
    "main_text_limit": 20,
    "references_start_page": 18,
    "references_pages": "18-19",
    "appendices_start_page": 20,
    "evaluation_appendix_start_page": 30
  },
  "all_page_review": {
    "status": "PASS_45_OF_45_PAGES",
    "render_dpi": 144,
    "pages_reviewed": 45,
    "blank_pages": 0,
    "clipping_or_overlap_defects": 0,
    "broken_glyphs": 0,
    "margin_violations": 0,
    "misplaced_float_defects": 0,
    "visible_layout_defects": 0,
    "pdf_text_changed_pages_against_baseline": [14, 15, 16, 30, 31, 33, 34, 35],
    "changed_page_classification": "Only the authorized numeric and provenance substitutions render on these pages."
  },
  "chart": {
    "status": "PASS_BYTE_UNCHANGED_AND_VISUALLY_LEGIBLE",
    "page": 15,
    "source_path": "figures/raw_edit_repair_coverage_relabel.png",
    "source_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "embedded_dimensions_pixels": "976x612",
    "series_current": true,
    "reason_unchanged": "The plotted raw-AST and Certificate-Integrated series did not change in the repaired run."
  },
  "citations_and_references": {
    "status": "PASS",
    "unique_cited_keys": 21,
    "bibliography_entries": 21,
    "missing_citation_keys": 0,
    "uncited_bibliography_entries": 0,
    "duplicate_bibliography_entries": 0,
    "undefined_references": 0,
    "question_mark_placeholders": 0,
    "reference_pages_text_identical_to_baseline": true,
    "bibliography_sha256": "2cb748a87f85b229731723e8f6da6b99a038460aef43a79029a6b303c2ac2945"
  },
  "float_order": {
    "status": "PASS_STABLE",
    "figure_1_page": 15,
    "table_1_page": 16,
    "evaluation_tables_6_through_12_pages": "31-34"
  },
  "build_diagnostics": {
    "overfull_boxes": 0,
    "latex_or_package_warnings": 0,
    "undefined_citations": 0,
    "undefined_references": 0,
    "nonblocking_underfull_notices": true,
    "underfull_interpretation": "Existing dense formal-appendix typesetting notices; no visible defect."
  },
  "independent_review": {
    "status": "PASS",
    "review_scope": "All 45 rendered pages, page boundaries, chart, citations, reference layout, float order, changed-page localization, and source-diff minimality.",
    "repairs_performed_during_qa": 0
  },
  "immutability": {
    "formal_claim_changes": 0,
    "lean_source_changes": 0,
    "java_changes": 0,
    "experimental_result_changes": 0,
    "bibliography_changes": 0,
    "chart_changes": 0,
    "layout_changes": 0
  },
  "next_gate": "Package the unchanged QA-passed source graph; do not publish without separate authorization."
}


==> formal/pdf-qa-report.json <==
{
  "schema_version": "1.0",
  "status": "PDF_QA_BLOCKED_PRESENTATION_DEFECTS",
  "decision": "PDF_QA_BLOCKED",
  "authorization_scope": "ONE_BOUNDED_FULL_PDF_QA_ROUND_ONLY",
  "review_rounds_executed_in_this_authorization": 1,
  "source_repair_performed": false,
  "packaging_executed": false,
  "publication_executed": false,
  "snapshot": {
    "snapshot_id": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
    "snapshot_manifest": "formal/review-snapshot-manifest.json",
    "snapshot_manifest_sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57",
    "active_manuscript_graph_sha256": "e5ed4bb73d6b1ca664b5428ad22a5d36b460ef67bca180f261d894c2c647203c",
    "formal_source_config_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
    "uploaded_zip_sha256": "4dbba4c3d380b8aa07fbe6c9ba16fabfa654f1a70e6b03b384ed365f95c3061c",
    "replacement_chart_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "artifact_refinement_map_sha256": "cbf13e4c8b3945ca211abd148e2e30d070af6a91d5e4964ef07cdc1bef3c5f8d",
    "edge_case_closure_sha256": "aa36c63af9f0dce435335165486094d66d9751c0569b8e27169245fd17f7cbfd"
  },
  "isolated_clean_latex_build": {
    "status": "PASS",
    "entrypoint": "main_compressed.tex",
    "prior_products_and_caches_excluded": true,
    "command": "latexmk -C main_compressed.tex; latexmk -pdf -bibtex -interaction=nonstopmode -halt-on-error -file-line-error main_compressed.tex",
    "pdftex_version": "pdfTeX 3.141592653-2.6-1.40.25 (TeX Live 2023/Debian)",
    "latexmk_version": "4.83",
    "poppler_pdftoppm_version": "26.05.0",
    "pdf_sha256": "526dc13aa1a286337b28950b65bc32fc18b98f6246a7da6af7bc4f9085d1c972",
    "pdf_bytes": 637859,
    "pdf_pages": 43,
    "log_sha256": "b2658e62679261425a81f55d81dd7d7023af6e53e1637c542c6348197351a0cc",
    "aux_sha256": "f135402ac15fb8beeaf91b7d6125c046231588a981cd33b6315c66ae86550477",
    "bbl_sha256": "46ead18a4485c28d62d0ca8d7468af271e29e1458d7d6f170d34a9b259b96f73",
    "blg_sha256": "637ff0cc0ff797e3c5d802aa2aa5dd1751f121957af665f0467b69483a1e786d",
    "fls_sha256": "cc16862758cac386e85da376d15071f8095daa184bbd3d772d96c003a1208fe8"
  },
  "page_boundary": {
    "status": "PASS",
    "main_text_pages": "1-16",
    "main_text_page_count": 16,
    "main_text_limit": 20,
    "main_text_margin_pages": 4,
    "references_pages": "17-18",
    "appendix_pages": "19-43",
    "aux_evidence": {
      "end_main_text": 16,
      "start_references": 17,
      "start_appendix_A": 19
    }
  },
  "build_log_and_citations": {
    "resolution_status": "PASS",
    "latex_warnings": 0,
    "package_warnings": 0,
    "overfull_boxes": 0,
    "missing_character_or_glyph_warnings": 0,
    "undefined_references_or_citations": 0,
    "multiply_defined_labels": 0,
    "rerun_requests": 0,
    "underfull_boxes": 365,
    "underfull_boxes_disposition": "NONBLOCKING_AFTER_VISUAL_INSPECTION; concentrated in the generated formal index, narrow appendix tables, and bibliography",
    "citation_occurrences": 25,
    "unique_citation_keys": 21,
    "resolved_bibliography_items": 21,
    "missing_bib_keys": [],
    "missing_bbl_keys": [],
    "duplicate_bib_keys": [],
    "unresolved_placeholder_pages": []
  },
  "chart_verification": {
    "status": "PASS",
    "active_asset": "figures/raw_edit_repair_coverage_relabel.png",
    "active_asset_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "uploaded_replacement": "../../upload/fig_curve_new.png",
    "uploaded_replacement_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "byte_identical": true,
    "dimensions": "976x612 RGBA",
    "fls_inclusion_verified": true,
    "embedded_pdf_page": 15,
    "embedded_dimensions": "976x612",
    "effective_resolution_ppi": "261x261",
    "caption_identifies_curves": true,
    "caption_preserves_full_denominator_and_radius_cap": true,
    "caption_disclaims_candidate_generation_execution_and_operational_repair_success": true,
    "checkpoint_prose": {
      "radii": [1, 2, 5, 10],
      "certificate_integrated_ir_percent": [4.0, 10.4, 31.0, 59.3],
      "raw_ast_percent": [8.2, 11.7, 23.8, 43.0]
    }
  },
  "rendered_page_review": {
    "status": "BLOCKED",
    "rendered_page_count": 43,
    "visually_reviewed_page_count": 43,
    "render_dpi": 144,
    "rendered_page_manifest_sha256": "08343e5b17232a1a97d64093410f5ec90121a27d2690ceb9ab9a0608650a2fb0",
    "page_range_reviews": [
      {"pages": "1-10", "result": "PASS_WITH_NONBLOCKING_PAGE_BREAK_OBSERVATIONS"},
      {"pages": "11-20", "result": "BLOCKED_DUPLICATE_DOI_RENDERING"},
      {"pages": "21-30", "result": "BLOCKED_TABLE_FLOAT_ORDER"},
      {"pages": "31-40", "result": "BLOCKED_TABLE_FLOAT_ORDER_AND_ORPHANED_FIGURE_CAPTION"},
      {"pages": "41-43", "result": "PASS"}
    ]
  },
  "blocking_findings": [
    {
      "id": "PDF-CITE-001",
      "severity": "BLOCKING_PRESENTATION_DEFECT",
      "pages": [17, 18],
      "finding": "Eight references render the same DOI twice, once as a DOI and again as an identical doi.org URL.",
      "references": [1, 3, 6, 7, 9, 10, 12, 16],
      "bib_keys": [
        "deBruijn",
        "conchon2012canonized",
        "kapur2021ModularAC",
        "alloy4funDataset2023",
        "maziarz2021HashingAlpha",
        "deMouraUllrich2021Lean4",
        "egraphsOG",
        "kodkod"
      ],
      "source_evidence": [
        "ref.bib:18-31",
        "ref.bib:86-98",
        "ref.bib:157-168",
        "ref.bib:234-250",
        "ref.bib:340-365",
        "ref.bib:368-398"
      ]
    },
    {
      "id": "PDF-FLOAT-001",
      "severity": "BLOCKING_READING_ORDER_DEFECT",
      "pages": [30],
      "finding": "Table 7 floats above subsection B.1 and above Table 6, reversing numerical and section reading order.",
      "source_evidence": [
        "appendix_eval.tex:10-49",
        "tables/table1_rev4.tex:1-18"
      ]
    },
    {
      "id": "PDF-FLOAT-002",
      "severity": "BLOCKING_READING_ORDER_DEFECT",
      "pages": [31, 32],
      "finding": "Page 31 announces Table 10, but Table 11 floats above Table 10 on page 32.",
      "source_evidence": [
        "appendix_eval.tex:57-74",
        "tables/table6_ablation_vmcai_stage1.tex:1-43"
      ]
    },
    {
      "id": "PDF-FIGURE-001",
      "severity": "BLOCKING_LAYOUT_DEFECT",
      "pages": [35, 36],
      "finding": "Figure 2's caption and status strip are orphaned at the bottom of page 35 while the pseudocode body begins on page 36 under a continuation header.",
      "source_evidence": [
        "appendixC_vmcai_stage1.tex:106-140",
        "figures/final_alg_vmcai_stage1.tex:13-40"
      ]
    }
  ],
  "nonblocking_observations": [
    "The title leaves the word Study on a third line.",
    "A few sentences, a one-line proof, and one display lead-in break awkwardly across pages in the main text.",
    "The y-axis wording uses repaired within radius, but the adjacent caption explicitly prevents an operational-repair interpretation.",
    "The generated formal index is dense and small but remains legible when zoomed.",
    "Page 43 ends with substantial blank space, consistent with a clean document end."
  ],
  "snapshot_stability": {
    "status": "PASS",
    "original_active_manuscript_files_checked": 20,
    "isolated_build_input_files_checked": 20,
    "formal_source_config_files_checked": 22,
    "original_active_manuscript_mismatches": [],
    "isolated_build_input_mismatches": [],
    "formal_source_config_mismatches": [],
    "snapshot_id_recomputed": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
    "java_artifact_or_experiment_changes": []
  },
  "gates": {
    "CLEAN_LATEX_BUILD": "PASS",
    "MAIN_TEXT_20_PAGE_LIMIT": "PASS_16_PAGES",
    "REFERENCE_AND_CITATION_RESOLUTION": "PASS",
    "CHART_IDENTITY_AND_SEMANTICS": "PASS",
    "ALL_PAGE_RENDER_AND_LAYOUT_QA": "BLOCKED",
    "SNAPSHOT_STABILITY": "PASS",
    "PAPER_FORMAL_CLOSURE": "BLOCKED_PENDING_BOUNDED_PDF_REPAIR_AND_FRESH_PDF_QA",
    "PACKAGING": "NOT_EXECUTED",
    "PUBLICATION": "NOT_EXECUTED",
    "PERMITTED_PUBLIC_LABEL": "NO_FORMAL_CLOSURE_CLAIM"
  },
  "next_playbook_requires_new_authorization": true
}


==> formal/pdf-repair-report.json <==
{
  "schema_version": "1.0",
  "report_kind": "BOUNDED_PDF_PRESENTATION_REPAIR",
  "generated_at_utc": "2026-08-29T03:50:23Z",
  "status": "PDF_REPAIR_BUILD_PASSED_PENDING_FRESH_ALL_PAGE_QA",
  "authorization_scope": {
    "authorized_defect_ids": [
      "PDF-CITE-001",
      "PDF-FLOAT-001",
      "PDF-FLOAT-002",
      "PDF-FIGURE-001"
    ],
    "clean_latex_builds_authorized": 1,
    "all_page_pdf_qa_authorized": false,
    "packaging_authorized": false,
    "publication_authorized": false
  },
  "baseline": {
    "correspondence_reviewed_snapshot_id": "1cde2549ab69cd53679935f4e3f82079b33d8c8c54dd49ee5a545b40ab745dd8",
    "review_snapshot_manifest": "formal/review-snapshot-manifest.json",
    "review_snapshot_manifest_sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57",
    "pdf_qa_report": "formal/pdf-qa-report.json",
    "pdf_qa_report_sha256": "dd6c601016dcf2836e6c07184b32b62121fa690851c508a4aacbb6da2ea952b5",
    "reviewed_author_source_graph_sha256": "e5ed4bb73d6b1ca664b5428ad22a5d36b460ef67bca180f261d894c2c647203c"
  },
  "source_delta": {
    "status": "PASS_EXACT_ALLOWLIST_FIVE_FILES",
    "aggregate_algorithm": "SHA-256 of canonical compact JSON (sorted object keys, source-list order preserved) of the same 20 path/SHA-256 entries recorded in formal/formal-units.yaml source_snapshot.files",
    "author_source_file_count": 20,
    "changed_file_count": 5,
    "unchanged_file_count": 15,
    "post_repair_author_source_graph_sha256": "17a1ed53bafabdfbe9fdfda4c28ced12d6fc2de38e5cd663f8d55b05fb7ad183",
    "changed_files": [
      {
        "path": "main_compressed.tex",
        "before_sha256": "28b9dc897e1d5f5a6a2a0a55611d67c24ff3886c5ace1dd2b120317e421d4003",
        "after_sha256": "4459c0d597fc0632bfa51f11fac8309252920cff5602682d12f806347e214c49",
        "change": "Load needspace for the bounded Figure 2 pagination guard."
      },
      {
        "path": "figures/final_alg_vmcai_stage1.tex",
        "before_sha256": "f30fa9e1e5f8bee9c140500441bbbd4eeef219d7342b274daf1eea2ccd7205dd",
        "after_sha256": "dbf196f23f146aabe44f74ef66d9aba9abaae028fd8297c5cedee418f2ae6c87",
        "change": "Reserve 18 small-font baselines for the Figure 2 caption, status strip, and opening procedure."
      },
      {
        "path": "tables/table1_rev4.tex",
        "before_sha256": "7367ca94f67b101e543a2c3e51a7dc0980ceeb6b22b55e8f29584431072d1cae",
        "after_sha256": "737b36c3732a9249f8b18370469a747ab4c35c5fd5011a310d8f4f1e080e1d82",
        "change": "Change Table 7 placement from [t] to [H]."
      },
      {
        "path": "tables/table6_ablation_vmcai_stage1.tex",
        "before_sha256": "d1c1be43db16e45eee63ba45a81ebc18dd30d9cc9a31fddb8f0f00cdbc75366f",
        "after_sha256": "a97c6b4ba1c4fcc82149001b416c55e7012fe6a45c103f6047acb10558b9de1f",
        "change": "Change Table 11 placement from [t] to [H]."
      },
      {
        "path": "ref.bib",
        "before_sha256": "cdbb195bc5ac3c575a403fba9efb40dcf7ca2f4d27f7085cb1d6a87f330786d9",
        "after_sha256": "2cb748a87f85b229731723e8f6da6b99a038460aef43a79029a6b303c2ac2945",
        "change": "Remove only the DOI-identical URL fields from the eight cited entries recorded by PDF-CITE-001; retain every DOI field."
      }
    ]
  },
  "defect_repairs": [
    {
      "id": "PDF-CITE-001",
      "repair_status": "SOURCE_REPAIRED_BUILD_VERIFIED_VISUAL_QA_PENDING",
      "details": "Removed eight redundant doi.org URL fields for egraphsOG, conchon2012canonized, deBruijn, kodkod, deMouraUllrich2021Lean4, alloy4funDataset2023, kapur2021ModularAC, and maziarz2021HashingAlpha. The canonical DOI fields remain. The generated BBL contains 21 bibliography items, 17 DOI emissions, zero explicit doi.org URL emissions, and zero BibTeX warnings."
    },
    {
      "id": "PDF-FLOAT-001",
      "repair_status": "SOURCE_REPAIRED_BUILD_VERIFIED_VISUAL_QA_PENDING",
      "details": "Table 7 is now nonfloating [H], following the already nonfloating Table 6. AUX labels place both on page 30 in source order."
    },
    {
      "id": "PDF-FLOAT-002",
      "repair_status": "SOURCE_REPAIRED_BUILD_VERIFIED_VISUAL_QA_PENDING",
      "details": "Table 11 is now nonfloating [H], following the already nonfloating Table 10. AUX labels place both on page 32 in source order."
    },
    {
      "id": "PDF-FIGURE-001",
      "repair_status": "SOURCE_REPAIRED_BUILD_VERIFIED_VISUAL_QA_PENDING",
      "details": "A Needspace reservation now keeps room for the Figure 2 caption, status strip, and opening procedure before the multipage longtable starts. The Figure 2 AUX label moved from page 35 to page 36."
    }
  ],
  "clean_latex_build": {
    "status": "PASS",
    "actual_compilation_count": 1,
    "working_directory": "/workspace/scratch/0f7e6f7dcf2b/pdf-repair-build.EUl08Y",
    "source_copy_policy": "Fresh rsync copy excluding prior LaTeX products and caches, followed by latexmk -C.",
    "commands": [
      "latexmk -C main_compressed.tex",
      "latexmk -pdf -bibtex -interaction=nonstopmode -halt-on-error -file-line-error main_compressed.tex"
    ],
    "orchestration_note": "One preceding launcher attempt stopped before TeX because it was invoked from the parent directory and could not find main_compressed.tex; it performed no compilation and is not counted as a build.",
    "tool_versions": {
      "pdftex": "pdfTeX 3.141592653-2.6-1.40.25 (TeX Live 2023/Debian)",
      "latexmk": "4.83",
      "bibtex": "0.99d (TeX Live 2023/Debian)"
    },
    "products": {
      "pdf_pages": 43,
      "pdf_bytes": 636629,
      "pdf_sha256": "a462e90f6585d27a8e2e27e11313abc7f7b87f2f7a8236761b1351de3f268e28",
      "log_sha256": "f5e285cdf5ee87d0a6514c697862fe4062ca8480cc64ecb26fd21e3ab845f27e",
      "aux_sha256": "6835f4c2859857e79d72b0840ccf969c846b6d175271340072dd197eaa736ee7",
      "bbl_sha256": "a94103baca08d23ab5db5386a7172938bbc7be491a4ddd0976d8827412ca0437",
      "blg_sha256": "2df72fa2146295f2ba87f07b9464a532300a393532df57f4673dd773ee5e6095",
      "fls_sha256": "f56ce4836964f5e4035e35387fe522be9de3ee0968ffa0a2c6554cb610694441"
    },
    "final_log_diagnostics": {
      "latex_warnings": 0,
      "package_warnings": 0,
      "overfull_boxes": 0,
      "underfull_boxes": 359,
      "undefined_citations_or_references": 0,
      "multiply_defined_labels": 0,
      "rerun_requests": 0,
      "missing_glyphs": 0,
      "bibtex_warnings": 0
    }
  },
  "page_boundary": {
    "status": "PASS",
    "main_text_pages": "1-16",
    "main_text_page_count": 16,
    "main_text_limit": 20,
    "main_text_margin_pages": 4,
    "references_start_page": 17,
    "references_pages": "17-18",
    "appendix_start_page": 19,
    "appendix_pages": "19-43",
    "aux_evidence": {
      "end_main_text": 16,
      "start_references": 17,
      "start_appendix_A": 19
    }
  },
  "immutability_and_statement_surface": {
    "status": "PASS",
    "formal_statement_files": [
      {
        "path": "foundations_compressed.tex",
        "sha256": "b01d1bbc7c0904b82004f61f49e4afe33c0433d38073fb2da1d9e49fff09e0dd"
      },
      {
        "path": "appendixC_vmcai_stage1.tex",
        "sha256": "7882e07490a6c2c7924934162995be68a93424ab48388ec70af8c78abec6fb7c"
      }
    ],
    "formal_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "formal_source_config_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "correspondence_review_sha256": "841a624aa36f87b8a0f66b2cc8c277716292a2699afd65c06bd630b04b3d2332",
    "clean_lean_build_summary_sha256": "1ae7b4bf23e493eed8a89cdd6cdec3d95b7092a6da52edaf58a0a7d5e019229d",
    "uploaded_zip_sha256": "4dbba4c3d380b8aa07fbe6c9ba16fabfa654f1a70e6b03b384ed365f95c3061c",
    "uploaded_replacement_chart_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "active_chart_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "artifact_refinement_map_sha256": "cbf13e4c8b3945ca211abd148e2e30d070af6a91d5e4964ef07cdc1bef3c5f8d",
    "edge_case_closure_sha256": "aa36c63af9f0dce435335165486094d66d9751c0569b8e27169245fd17f7cbfd",
    "java_artifact_commit": "676480899dc2ed29253d00c59beaf116ebd2c675",
    "experiment_source_commit": "88363ea23728329948ccc9d5cdad690cc5787ca5",
    "statement_or_lean_change_count": 0,
    "java_change_count": 0,
    "experimental_result_change_count": 0,
    "chart_byte_change_count": 0
  },
  "not_executed": {
    "fresh_all_page_render_and_pdf_qa": "NOT_EXECUTED_REQUIRES_SEPARATE_AUTONOMOUS_ROUND",
    "packaging": "NOT_EXECUTED",
    "publication": "NOT_EXECUTED",
    "lean_rebuild": "NOT_EXECUTED_FORMAL_SOURCES_UNCHANGED",
    "correspondence_rereview": "NOT_EXECUTED_FORMAL_STATEMENT_SURFACES_UNCHANGED"
  },
  "next_gate": "One fresh full all-page PDF QA against post-repair author-source graph 17a1ed53bafabdfbe9fdfda4c28ced12d6fc2de38e5cd663f8d55b05fb7ad183."
}


==> formal/proof-sketch-audit.json <==
{
  "schema_version": "2.0",
  "audit_status": "CURRENT_PROOF_AND_HYPOTHESIS_METADATA_REBOUND_PENDING_FRESH_REVIEW",
  "formal_registry_sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a",
  "entry_count": 19,
  "entries": [
    {
      "formal_id": "TSG-FND-001",
      "paper_title": "Size of a Complete Binary AC Closure",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.ACClosureCounts.completeBinaryACClosureCounts",
      "central_type_hash": "795bd01d724e2d55284a1df4603b64b85a2288907d875a57adfa159b425801ee",
      "principal_lean_dependencies": [],
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "induction_or_recursion_measure": "No hidden recursion; see the exact compiled declaration and appendix sketch.",
      "where_certificates_enter": "Only through the explicit certificate arguments shown in the Lean type.",
      "where_classical_or_extensional_reasoning_enters": "Controlled by the exact axiom list.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-FND-001 in formal/dependency-graph.json",
      "audit_result": "INTERNAL_REPAIRED_TYPE_AND_SKETCH_CHECK_COMPLETE_ROUND2_INDEPENDENT_REVIEW_PENDING",
      "registry_paper_direct_dependencies": [],
      "proof_sketch_principal_paper_dependencies": []
    },
    {
      "formal_id": "TSG-PROP-001",
      "paper_title": "Typed embedding identity, composition, and renaming inverse",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws",
      "central_type_hash": "e4334a5411bf148c35ad5c9d5e5756824b8bef0d76abcf5d1f05f10e9f4fe1fe",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.paperTypedEmbeddingRenamingDefinition"
      ],
      "foundation_axioms": [
        "Quot.sound"
      ],
      "induction_or_recursion_measure": "No hidden recursion; see the exact compiled declaration and appendix sketch.",
      "where_certificates_enter": "Only through the explicit certificate arguments shown in the Lean type.",
      "where_classical_or_extensional_reasoning_enters": "Controlled by the exact axiom list.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-PROP-001 in formal/dependency-graph.json",
      "audit_result": "INTERNAL_REPAIRED_TYPE_AND_SKETCH_CHECK_COMPLETE_ROUND2_INDEPENDENT_REVIEW_PENDING",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-002"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-002"
      ]
    },
    {
      "formal_id": "TSG-LEM-002",
      "paper_title": "Typed Embeddings Preserve Types",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes",
      "central_type_hash": "426190d09f950222d532f4dbc5ba7210ac497d1df1b0624a63118af38ee158b1",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.ClaimLedger.TSGDEF005ConcreteEmbeddingActionBundle"
      ],
      "foundation_axioms": [],
      "induction_or_recursion_measure": "No hidden recursion; see the exact compiled declaration and appendix sketch.",
      "where_certificates_enter": "Only through the explicit certificate arguments shown in the Lean type.",
      "where_classical_or_extensional_reasoning_enters": "Controlled by the exact axiom list.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-LEM-002 in formal/dependency-graph.json",
      "audit_result": "INTERNAL_REPAIRED_TYPE_AND_SKETCH_CHECK_COMPLETE_ROUND2_INDEPENDENT_REVIEW_PENDING",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-005"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-005"
      ]
    },
    {
      "formal_id": "TSG-COR-001",
      "paper_title": "Slot Support Invariance",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.concreteSlotSupportInvariance",
      "central_type_hash": "78ef31ac144d2be9ecca426520e86371ef4e65aa4329635bda03c454a1aec94f",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes"
      ],
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "induction_or_recursion_measure": "No hidden recursion; see the exact compiled declaration and appendix sketch.",
      "where_certificates_enter": "Only through the explicit certificate arguments shown in the Lean type.",
      "where_classical_or_extensional_reasoning_enters": "Controlled by the exact axiom list.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-COR-001 in formal/dependency-graph.json",
      "audit_result": "INTERNAL_REPAIRED_TYPE_AND_SKETCH_CHECK_COMPLETE_ROUND2_INDEPENDENT_REVIEW_PENDING",
      "registry_paper_direct_dependencies": [
        "TSG-LEM-002"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-LEM-002"
      ]
    },
    {
      "formal_id": "TSG-COR-002",
      "paper_title": "Type Safety of Invocation",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.concreteTypeSafetyOfInvocation",
      "central_type_hash": "5bdbd9a7c6ca45d3a93faaccff0fff6d1fc442d0ce837b564c5e133643ba9033",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws",
        "TypedSlottedEGraphsPaper.concreteTypedEmbeddingsPreserveTypes"
      ],
      "foundation_axioms": [],
      "induction_or_recursion_measure": "No hidden recursion; see the exact compiled declaration and appendix sketch.",
      "where_certificates_enter": "Only through the explicit certificate arguments shown in the Lean type.",
      "where_classical_or_extensional_reasoning_enters": "Controlled by the exact axiom list.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-COR-002 in formal/dependency-graph.json",
      "audit_result": "INTERNAL_REPAIRED_TYPE_AND_SKETCH_CHECK_COMPLETE_ROUND2_INDEPENDENT_REVIEW_PENDING",
      "registry_paper_direct_dependencies": [
        "TSG-PROP-001",
        "TSG-LEM-002"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-PROP-001",
        "TSG-LEM-002"
      ]
    },
    {
      "formal_id": "TSG-LEM-003",
      "paper_title": "Leaderization Contracts Support",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.leaderizationContractsSupport",
      "central_type_hash": "cc2cc05d276f8f6e9a3f3c90eb6f3f7352c0189a857802330b4fe746769d0644",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.f10FiniteQuiescentGraphEncoding"
      ],
      "foundation_axioms": [],
      "induction_or_recursion_measure": "No hidden recursion; see the exact compiled declaration and appendix sketch.",
      "where_certificates_enter": "Only through the explicit certificate arguments shown in the Lean type.",
      "where_classical_or_extensional_reasoning_enters": "Controlled by the exact axiom list.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-LEM-003 in formal/dependency-graph.json",
      "audit_result": "INTERNAL_REPAIRED_TYPE_AND_SKETCH_CHECK_COMPLETE_ROUND2_INDEPENDENT_REVIEW_PENDING",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-007"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-007"
      ]
    },
    {
      "formal_id": "TSG-PROP-002",
      "paper_title": "Typed Alpha-Equivalence Laws",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedAlphaFullEquivalenceLaws",
      "central_type_hash": "5958a456312ae2accd02b458484e2f513e8a93007b4b27951b12c76ee4a9b64a",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.ConcreteTypedAlphaPort",
        "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws"
      ],
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "induction_or_recursion_measure": "No hidden recursion; see the exact compiled declaration and appendix sketch.",
      "where_certificates_enter": "Only through the explicit certificate arguments shown in the Lean type.",
      "where_classical_or_extensional_reasoning_enters": "Controlled by the exact axiom list.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-PROP-002 in formal/dependency-graph.json",
      "audit_result": "INTERNAL_REPAIRED_TYPE_AND_SKETCH_CHECK_COMPLETE_ROUND2_INDEPENDENT_REVIEW_PENDING",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-008",
        "TSG-PROP-001"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-008",
        "TSG-PROP-001"
      ]
    },
    {
      "formal_id": "TSG-LEM-004",
      "paper_title": "Transport of Graph-Relative Invocation Alignment",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport",
      "central_type_hash": "ac0b3a6fc849e09166e0a6a3ba7267ba37dbfdc14517727908ca79e41f78613c",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy",
        "TypedSlottedEGraphsPaper.typedEmbeddingCategoryLaws"
      ],
      "foundation_axioms": [
        "Quot.sound"
      ],
      "induction_or_recursion_measure": "No hidden recursion; see the exact compiled declaration and appendix sketch.",
      "where_certificates_enter": "Only through the explicit certificate arguments shown in the Lean type.",
      "where_classical_or_extensional_reasoning_enters": "Controlled by the exact axiom list.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-LEM-004 in formal/dependency-graph.json",
      "audit_result": "INTERNAL_REPAIRED_TYPE_AND_SKETCH_CHECK_COMPLETE_ROUND2_INDEPENDENT_REVIEW_PENDING",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-009",
        "TSG-PROP-001"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-009",
        "TSG-PROP-001"
      ]
    },
    {
      "formal_id": "TSG-LEM-005",
      "paper_title": "Identity Alignment Preserves Leader-Invocation Support",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.identityAlignedLeaderSupport",
      "central_type_hash": "bb9bf09a81e14d90e79e912b586b81f42876dce680f6d207278a5811943edb76",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredAlignedBy",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.GraphStructuredValue.LeaderNormalized"
      ],
      "foundation_axioms": [
        "Quot.sound"
      ],
      "induction_or_recursion_measure": "No hidden recursion; see the exact compiled declaration and appendix sketch.",
      "where_certificates_enter": "Only through the explicit certificate arguments shown in the Lean type.",
      "where_classical_or_extensional_reasoning_enters": "Controlled by the exact axiom list.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-LEM-005 in formal/dependency-graph.json",
      "audit_result": "INTERNAL_REPAIRED_TYPE_AND_SKETCH_CHECK_COMPLETE_ROUND2_INDEPENDENT_REVIEW_PENDING",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-009",
        "TSG-DEF-011"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-009",
        "TSG-DEF-011"
      ]
    },
    {
      "formal_id": "TSG-LEM-006",
      "paper_title": "Ambient Quotient-Normal-Form Exactness",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness",
      "central_type_hash": "f38f33333b2f738b891e8458f54dcf22579ec81adf4f7e00903fb3c58cb891ea",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.quotientNormal"
      ],
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "induction_or_recursion_measure": "No hidden recursion; see the exact compiled declaration and appendix sketch.",
      "where_certificates_enter": "Only through the explicit certificate arguments shown in the Lean type.",
      "where_classical_or_extensional_reasoning_enters": "Controlled by the exact axiom list.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-LEM-006 in formal/dependency-graph.json",
      "audit_result": "INTERNAL_REPAIRED_TYPE_AND_SKETCH_CHECK_COMPLETE_ROUND2_INDEPENDENT_REVIEW_PENDING",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-012"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-012"
      ]
    },
    {
      "formal_id": "TSG-COR-003",
      "paper_title": "Effective-Support Canonical-Shape Exactness",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
      "central_type_hash": "ab958cad8a9b79adcc10d52940e9cdcdb8dca437f09295b0e3649be89f69bd3b",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport",
        "TypedSlottedEGraphsPaper.NormalizationBridge.AmbientQuotientPresentation.ambientQuotientNormalFormExactness"
      ],
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "induction_or_recursion_measure": "No hidden recursion; see the exact compiled declaration and appendix sketch.",
      "where_certificates_enter": "Only through the explicit certificate arguments shown in the Lean type.",
      "where_classical_or_extensional_reasoning_enters": "Controlled by the exact axiom list.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-COR-003 in formal/dependency-graph.json",
      "audit_result": "INTERNAL_REPAIRED_TYPE_AND_SKETCH_CHECK_COMPLETE_ROUND2_INDEPENDENT_REVIEW_PENDING",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-013",
        "TSG-LEM-004",
        "TSG-LEM-006"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-013",
        "TSG-LEM-004",
        "TSG-LEM-006"
      ]
    },
    {
      "formal_id": "TSG-PROP-003",
      "paper_title": "Finite Rebuild Quiescence",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.finiteRebuildQuiescence",
      "central_type_hash": "9adf0659e20ff2133b4275195864eb09e26e34ba03b4e7ed79206c5b0c666a9b",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.rebuildStepWellFounded",
        "TypedSlottedEGraphsPaper.RebuildSystem.progress",
        "TypedSlottedEGraphsPaper.RebuildReachable.reflexive",
        "TypedSlottedEGraphsPaper.RebuildReachable.step"
      ],
      "foundation_axioms": [
        "propext",
        "Classical.choice",
        "Quot.sound"
      ],
      "induction_or_recursion_measure": "Well-founded induction on the supplied natural dirty measure R.dirtyMeasure; progress strictly decreases it.",
      "where_certificates_enter": "Not applicable: F18 is the abstract administrative rebuild termination result.",
      "where_classical_or_extensional_reasoning_enters": "The audited declaration depends only on propext, Classical.choice, and Quot.sound.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-PROP-003 in formal/dependency-graph.json",
      "audit_result": "REGENERATED_FROM_APPENDIX_SKETCH_AND_EXACT_LEAN_DEPENDENCIES",
      "registry_paper_direct_dependencies": [],
      "proof_sketch_principal_paper_dependencies": []
    },
    {
      "formal_id": "TSG-LEM-007",
      "paper_title": "Soundness of Typed Alpha-Equivalence Modulo Binder-Block Automorphisms",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.concreteTypedAlphaSemanticSoundness",
      "central_type_hash": "6c17ff8fd9cebcdeb7b42bed597e93347df7c6ff56c0f351c78f4fd96472b9de",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.concreteAlphaPortClosureCertificateSoundness",
        "TypedSlottedEGraphsPaper.typedCertificateSemanticSoundness"
      ],
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "induction_or_recursion_measure": "Induction on ConcreteAlphaPortClosure, followed by induction on TypedEquationalCertificate for semantic soundness.",
      "where_certificates_enter": "ConcreteStructuralLaws supplies certificates for direct leaves; closure constructors compose them.",
      "where_classical_or_extensional_reasoning_enters": "The audited declaration depends on propext and Quot.sound.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-LEM-007 in formal/dependency-graph.json",
      "audit_result": "REGENERATED_FROM_APPENDIX_SKETCH_AND_EXACT_LEAN_DEPENDENCIES",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-008",
        "TSG-DEF-019",
        "TSG-INV-006",
        "TSG-INV-007",
        "TSG-INV-008"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-008",
        "TSG-DEF-019",
        "TSG-INV-006",
        "TSG-INV-007",
        "TSG-INV-008"
      ]
    },
    {
      "formal_id": "TSG-LEM-008",
      "paper_title": "Naturality of Structural Realization",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality",
      "central_type_hash": "3f2b28e0190855e8e9f47e413078e35821a6f00aa8829092dd7efe7ef02d584d",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.StructuralSyntax.rec",
        "TypedSlottedEGraphsPaper.StructuralRealizer.atomNatural",
        "TypedSlottedEGraphsPaper.StructuralRealizer.containerNatural",
        "TypedSlottedEGraphsPaper.StructuralRealizer.binderNatural",
        "TypedSlottedEGraphsPaper.StructuralRealizer.binderBlockNatural",
        "TypedSlottedEGraphsPaper.StructuralRealizer.nodeNatural"
      ],
      "foundation_axioms": [],
      "induction_or_recursion_measure": "Mutual structural recursion over StructuralSyntax values and StructuralForest children.",
      "where_certificates_enter": "Not applicable: F21 is a naturality theorem for structural realization.",
      "where_classical_or_extensional_reasoning_enters": "None; the audited declaration has an empty axiom set.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-LEM-008 in formal/dependency-graph.json",
      "audit_result": "REGENERATED_FROM_APPENDIX_SKETCH_AND_EXACT_LEAN_DEPENDENCIES",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-005",
        "TSG-DEF-015",
        "TSG-DEF-020"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-005",
        "TSG-DEF-015",
        "TSG-DEF-020"
      ]
    },
    {
      "formal_id": "TSG-LEM-009",
      "paper_title": "Soundness of Direct Node Congruence",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
      "central_type_hash": "846a95264df33e966446dbb8c3c739c72ce95acc1621cee5afd6b4faeab122fb",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.certifiedConcreteStructuralLaws",
        "TypedSlottedEGraphsPaper.concreteNodeAlignmentCertificateSoundness"
      ],
      "foundation_axioms": [
        "propext",
        "Quot.sound"
      ],
      "induction_or_recursion_measure": "Recursive certificate construction over ConcreteNodeAlignment and its port/argument alignment derivations.",
      "where_certificates_enter": "Every CertifiedConcreteLeaf supplies a certificate; constructor laws close the recursive alignment cases.",
      "where_classical_or_extensional_reasoning_enters": "The audited declaration depends on propext and Quot.sound.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-LEM-009 in formal/dependency-graph.json",
      "audit_result": "REGENERATED_FROM_APPENDIX_SKETCH_AND_EXACT_LEAN_DEPENDENCIES",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-009",
        "TSG-LEM-007",
        "TSG-LEM-008",
        "TSG-DEF-020"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-016",
        "TSG-DEF-020"
      ]
    },
    {
      "formal_id": "TSG-LEM-010",
      "paper_title": "Find and Finite Unfolding Preserve Equational Certificates",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.paperF24FindAndFiniteUnfoldingPreserveEquationalCertificates",
      "central_type_hash": "d606d940421457397f801a80c460a5c9752050c2fa233a6d4ee4beaf846c5ef6",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.paperAtom033FindWitnessCertificate",
        "TypedSlottedEGraphsPaper.paperAtom034FiniteUnfoldingWitnessCertificate",
        "TypedSlottedEGraphsPaper.PaperParentPath.callerCertificate",
        "TypedSlottedEGraphsPaper.certifiedFiniteUnfoldingTraceCertificate"
      ],
      "foundation_axioms": [],
      "induction_or_recursion_measure": "Induction on the raw parent path and on the finite local unfolding trace.",
      "where_certificates_enter": "PC certificates enter the find path; EC plus primitive/congruence certificates enter finite unfolding.",
      "where_classical_or_extensional_reasoning_enters": "None; the audited declaration has an empty axiom set.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-LEM-010 in formal/dependency-graph.json",
      "audit_result": "REGENERATED_FROM_APPENDIX_SKETCH_AND_EXACT_LEAN_DEPENDENCIES",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-021",
        "TSG-DEF-022",
        "TSG-LEM-008",
        "TSG-LEM-009"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-021",
        "TSG-DEF-022",
        "TSG-ATOM-033",
        "TSG-ATOM-034"
      ]
    },
    {
      "formal_id": "TSG-LEM-011",
      "paper_title": "Certified Leader-Kernel Extraction",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction",
      "central_type_hash": "ec80838ba8b3ac95e455a71a5f3d56271daaa5c15cbfbb2e61f2d451ccb20fa9",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.certifiedKernelReplayCertificate"
      ],
      "foundation_axioms": [],
      "induction_or_recursion_measure": "Induction on CertifiedKernelReplay.",
      "where_certificates_enter": "Replay constructors build certificates by reflexivity, primitive steps, congruence, symmetry, and transitivity.",
      "where_classical_or_extensional_reasoning_enters": "None; the audited declaration has an empty axiom set.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-LEM-011 in formal/dependency-graph.json",
      "audit_result": "REGENERATED_FROM_APPENDIX_SKETCH_AND_EXACT_LEAN_DEPENDENCIES",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-010",
        "TSG-DEF-016"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-010",
        "TSG-DEF-016"
      ]
    },
    {
      "formal_id": "TSG-COR-004",
      "paper_title": "Certified Effective-Shape Collision",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.paperF26CertifiedEffectiveShapeCollision",
      "central_type_hash": "90ada0833065225a0e39e1b7fd747c79f7e601fd4ad66441a4a6d655624928e5",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.NormalizationBridge.EffectiveSupportCanonicalizer.effectiveSupportCanonicalShapeExactness",
        "TypedSlottedEGraphsPaper.QuiescentFiniteTypedEGraph.graphInvocationAlignment_transport",
        "TypedSlottedEGraphsPaper.StructuralRealizer.structuralRealizationNaturality",
        "TypedSlottedEGraphsPaper.concretePortAndNodeCongruenceCertificate",
        "TypedSlottedEGraphsPaper.paperF25CertifiedLeaderKernelExtraction"
      ],
      "foundation_axioms": [
        "Quot.sound"
      ],
      "induction_or_recursion_measure": "No hidden recursion; see the exact compiled declaration and appendix sketch.",
      "where_certificates_enter": "Only through the explicit certificate arguments shown in the Lean type.",
      "where_classical_or_extensional_reasoning_enters": "Controlled by the exact axiom list.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-COR-004 in formal/dependency-graph.json",
      "audit_result": "INTERNAL_REPAIRED_TYPE_AND_SKETCH_CHECK_COMPLETE_ROUND2_INDEPENDENT_REVIEW_PENDING",
      "registry_paper_direct_dependencies": [
        "TSG-COR-003",
        "TSG-LEM-004",
        "TSG-LEM-008",
        "TSG-LEM-009",
        "TSG-LEM-011"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-COR-003",
        "TSG-LEM-004",
        "TSG-LEM-008",
        "TSG-LEM-009",
        "TSG-LEM-011"
      ]
    },
    {
      "formal_id": "TSG-THM-001",
      "paper_title": "Certificate-Preserving Reachability and Finite-Unfolding Soundness",
      "central_lean_declaration": "TypedSlottedEGraphsPaper.paperF27CertificatePreservingReachabilityAndFiniteUnfoldingSoundness",
      "central_type_hash": "3dc00323c4bc4cf733c87457fb6237efea76eea5b18645a11c51b49ef4b6eab1",
      "principal_lean_dependencies": [
        "TypedSlottedEGraphsPaper.paperAtom039CertifiedReachabilityPreservesCoherence",
        "TypedSlottedEGraphsPaper.paperAtom040FiniteUnfoldingEquationalSoundness",
        "TypedSlottedEGraphsPaper.paperAtom041FiniteUnfoldingModelSoundness",
        "TypedSlottedEGraphsPaper.paperAtom042CommonContextWeakenedFiniteUnfoldingSoundness"
      ],
      "foundation_axioms": [
        "Quot.sound"
      ],
      "induction_or_recursion_measure": "LocalCertifiedTrace induction establishes coherence; the finite-unfolding helpers recurse on symmetry words, parent paths, and finite unfolding traces.",
      "where_certificates_enter": "ATOM-039 preserves the family, ATOM-040 constructs the unfolding certificate, ATOM-041 applies model soundness, and ATOM-042 transports it to a common context.",
      "where_classical_or_extensional_reasoning_enters": "The audited declaration depends only on Quot.sound.",
      "appendix_proof_pointer": "appendix_formal.tex; exact dependency node TSG-THM-001 in formal/dependency-graph.json",
      "audit_result": "REGENERATED_FROM_APPENDIX_SKETCH_AND_EXACT_LEAN_DEPENDENCIES",
      "registry_paper_direct_dependencies": [
        "TSG-DEF-023",
        "TSG-DEF-021",
        "TSG-ATOM-039",
        "TSG-ATOM-040",
        "TSG-ATOM-041",
        "TSG-ATOM-042"
      ],
      "proof_sketch_principal_paper_dependencies": [
        "TSG-DEF-023",
        "TSG-DEF-021",
        "TSG-ATOM-039",
        "TSG-ATOM-040",
        "TSG-ATOM-041",
        "TSG-ATOM-042"
      ]
    }
  ],
  "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "dependency_field_semantics": {
    "registry_paper_direct_dependencies": "Exact curated direct_dependencies copied mechanically from formal-units.yaml.",
    "proof_sketch_principal_paper_dependencies": "The smaller narrative path emphasized by the appendix proof sketch; it is not asserted to equal the registry graph.",
    "principal_lean_dependencies": "Named Lean declarations emphasized by the proof sketch; compiler-used ACTIVE edges live in compiler-dependency-graph.json."
  },
  "regeneration_provenance": {
    "paper_fields_regenerated": true,
    "Lean_proof_fields_carried_forward_by_exact_file_hash": true
  }
}


==> formal/provenance-layout-repair-report.json <==
{
  "schema_version": "1.0",
  "report_kind": "BOUNDED_PROVENANCE_IDENTIFIER_LAYOUT_REPAIR",
  "generated_at_utc": "2026-08-29T06:19:30Z",
  "status": "PROVENANCE_LAYOUT_REPAIR_BUILD_PASSED_FULL_PDF_QA_PENDING",
  "authorization_scope": {
    "command": "/autonomous",
    "scope": "Repair only the four current provenance-identifier overflows, run one clean LaTeX build, verify exact values and the page boundary, then stop.",
    "clean_latex_builds_authorized": 1,
    "clean_latex_builds_executed": 1,
    "affected_page_render_verification_authorized": true,
    "full_all_page_pdf_qa_authorized": false,
    "packaging_authorized": false,
    "publication_authorized": false,
    "lean_or_correspondence_work_authorized": false,
    "java_or_experiment_work_authorized": false
  },
  "baseline": {
    "empirical_data_refresh_report": "formal/experimental-data-refresh-report.json",
    "empirical_data_refresh_report_sha256": "3f98d3696d651c38ed965fc148a3bfcfdbd196af6d10c4f7596c1d6553d8deac",
    "pre_repair_author_source_graph_sha256": "285527fc185771fdc43be9b618669deef64bda55418d4654a3310042ab2b10b4",
    "pre_repair_appendix_eval_sha256": "374e7c9f7af8f89faa501caf84cbae04535fdf47f6b6c3d627e76088ef92c062",
    "pre_repair_pdf_sha256": "c43cd41480d125ee33ba44ec71ed348df008570dc0ce3c23916c508ddfd649b5",
    "pre_repair_overfull_hboxes": 4,
    "formal_source_config_sha256": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
    "formal_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6"
  },
  "source_delta": {
    "status": "PASS_EXACT_ONE_AUTHOR_SOURCE_FILE",
    "aggregate_algorithm": "SHA-256 of canonical compact JSON with sorted object keys and source-list order preserved for the current path/SHA-256 entries over the same 20 paths recorded in formal/formal-units.yaml.",
    "author_source_file_count": 20,
    "changed_author_source_file_count": 1,
    "changed_author_source_file": {
      "path": "appendix_eval.tex",
      "before_sha256": "374e7c9f7af8f89faa501caf84cbae04535fdf47f6b6c3d627e76088ef92c062",
      "after_sha256": "b440c6e3107f162f2d0bd2b58cf79d125b77e426f8418be7d2da5a1a8e966e56",
      "reason_code": "C",
      "change": "Enable hexadecimal URL breakpoints only inside the provenance paragraph; retain every identifier as one contiguous source literal."
    },
    "post_repair_author_source_graph_sha256": "d468310e3cdc52fc8c6918e8d0673f833661bb1606d1c4d7f4357987c6bf7ce6",
    "formal_statement_change_count": 0,
    "empirical_value_change_count": 0,
    "provenance_identifier_value_change_count": 0,
    "notation_delta": "NONE"
  },
  "provenance_identifiers": [
    {
      "kind": "ACGN_PUBLICATION_HEAD",
      "value": "3e85fe1d36a6a0119c5838a0aaea8b697807dec2",
      "characters": 40,
      "source_literal_contiguous": true,
      "pdf_exact_value_present_after_whitespace_elision": true
    },
    {
      "kind": "EXPERIMENT_SOURCE_COMMIT",
      "value": "88363ea23728329948ccc9d5cdad690cc5787ca5",
      "characters": 40,
      "source_literal_contiguous": true,
      "pdf_exact_value_present_after_whitespace_elision": true
    },
    {
      "kind": "DATASET_SHA256",
      "value": "d6741fbf4c4a9b3714d012d068f84cc918052f1f55211bf4d0443b990736a689",
      "characters": 64,
      "source_literal_contiguous": true,
      "pdf_exact_value_present_after_whitespace_elision": true
    },
    {
      "kind": "EXECUTABLE_JAR_SHA256",
      "value": "7b308e3156fbb36dfeda4af52f8ec339132546a0fcabb24129227f41debbad71",
      "characters": 64,
      "source_literal_contiguous": true,
      "pdf_exact_value_present_after_whitespace_elision": true
    }
  ],
  "pdf_text_verification": {
    "normalization": "Run pdftotext -layout, remove whitespace only, and require each exact identifier as a contiguous substring; no character folding, punctuation deletion, abbreviation, or prefix matching is permitted.",
    "status": "PASS_ALL_FOUR_EXACT_VALUES",
    "verified_suffixes": [
      "7807dec2",
      "c5787ca5",
      "0736a689",
      "debbad71"
    ]
  },
  "clean_latex_build": {
    "status": "PASS_ONE_CLEAN_IN_PLACE_BUILD_AFTER_LATEXMK_C",
    "commands": [
      "latexmk -C main_compressed.tex",
      "latexmk -pdf -bibtex -interaction=nonstopmode -halt-on-error -file-line-error main_compressed.tex"
    ],
    "latexmk_version": "4.83",
    "pdftex_version": "pdfTeX 3.141592653-2.6-1.40.25 (TeX Live 2023/Debian)",
    "pdf_sha256": "d839e2798a9804f7726e9f3bb903c274f4d814823300cd22814d185027f45f6c",
    "pdf_bytes": 641856,
    "pdf_pages": 45,
    "log_sha256": "f306ccc098b1a21c6393dba6f408138cd26170f6a9ff7ec33005848686790249",
    "aux_sha256": "c892dbea8d14b922498eee5450594e2aa4f0df3b04d21c95da5f3b7d0cbb0dc7",
    "bbl_sha256": "a94103baca08d23ab5db5386a7172938bbc7be491a4ddd0976d8827412ca0437",
    "blg_sha256": "2df72fa2146295f2ba87f07b9464a532300a393532df57f4673dd773ee5e6095",
    "fls_sha256": "92fb7e6864c38423bd95b86d1d7849b81f1e8ba309e5a375b8c3f7f4ad36072a",
    "diagnostics": {
      "latex_warnings": 0,
      "package_warnings": 0,
      "overfull_hboxes": 0,
      "overfull_vboxes": 0,
      "underfull_hboxes": 358,
      "underfull_vboxes": 3,
      "undefined_citations": 0,
      "undefined_references": 0,
      "multiply_defined_labels": 0,
      "rerun_requests": 0
    }
  },
  "page_boundary": {
    "status": "PASS",
    "main_text_pages": "1-17",
    "main_text_page_count": 17,
    "main_text_limit": 20,
    "main_text_margin_pages": 3,
    "references_pages": "18-19",
    "references_start_page": 18,
    "appendix_pages": "20-45",
    "appendix_start_page": 20,
    "evaluation_appendix_start_page": 30,
    "aux_evidence": {
      "end_main_text": 17,
      "start_references": 18,
      "start_appendix_A": 20,
      "start_appendix_B": 30
    }
  },
  "affected_page_render_check": {
    "status": "PASS_PAGES_30_AND_31_ONLY",
    "render_command": "pdftoppm -f 30 -l 31 -r 200 -png main_compressed.pdf tmp/pdfs/provenance",
    "reviewed_pages": [30, 31],
    "clipped_identifier_count": 0,
    "margin_intrusion_count": 0,
    "missing_identifier_suffix_count": 0,
    "full_all_page_review": "NOT_EXECUTED"
  },
  "immutability": {
    "status": "PASS",
    "formal_source_config_sha256_after": "1ee980165520906477f21d527631463639833c3bd9f601854a8c74c5982d6299",
    "formal_registry_sha256_after": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "normalization_contract_sha256_after": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "correspondence_review_sha256_after": "841a624aa36f87b8a0f66b2cc8c277716292a2699afd65c06bd630b04b3d2332",
    "clean_lean_build_summary_sha256_after": "1ae7b4bf23e493eed8a89cdd6cdec3d95b7092a6da52edaf58a0a7d5e019229d",
    "experimental_data_refresh_report_sha256_after": "3f98d3696d651c38ed965fc148a3bfcfdbd196af6d10c4f7596c1d6553d8deac",
    "chart_sha256_after": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "uploaded_replacement_chart_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "bibliography_sha256_after": "2cb748a87f85b229731723e8f6da6b99a038460aef43a79029a6b303c2ac2945",
    "table7_sha256_after": "8d5fe9e27ee77d471ee849cf42a374b2a6f7ee8267f7473dca7aeb680862a926",
    "uploaded_zip_sha256": "4dbba4c3d380b8aa07fbe6c9ba16fabfa654f1a70e6b03b384ed365f95c3061c",
    "java_change_count": 0,
    "experimental_result_change_count": 0,
    "lean_source_change_count": 0,
    "formal_claim_change_count": 0,
    "chart_change_count": 0,
    "bibliography_change_count": 0,
    "capability_table_change_count": 0
  },
  "not_executed": {
    "fresh_all_page_pdf_qa": "NOT_EXECUTED_REQUIRES_NEW_AUTHORIZATION",
    "packaging": "NOT_EXECUTED",
    "publication": "NOT_EXECUTED",
    "lean_build": "NOT_EXECUTED_FORMAL_SOURCES_UNCHANGED",
    "correspondence_review": "NOT_EXECUTED_FORMAL_STATEMENT_SURFACES_UNCHANGED",
    "java_or_experiment_execution": "NOT_EXECUTED"
  },
  "conclusion": "PROVENANCE_LAYOUT_REPAIR_BUILD_PASSED_FULL_PDF_QA_PENDING"
}


==> formal/review-snapshot-manifest.json <==
{
  "schema_version": "4.0",
  "status": "FROZEN_CURRENT_SINGLE_ROUND_CORRESPONDENCE_REVIEW_INPUT",
  "snapshot_id": "8f7729dfd0f97230f30039b1a66553c65a2df0c9e7643bac47e084c2de3be203",
  "snapshot_id_algorithm": "SHA-256 of canonical compact JSON with sorted keys of snapshot_material",
  "snapshot_material": {
    "repair_scope": "LISTED_LITERAL_DEFECTS_AND_EXACT_TRACE_WITNESS_BINDING_ONLY",
    "input_zip_sha256": "736ab5787c2c1f32c9904df432a256fea8e453d7fbd71e687c2e475b21305a61",
    "active_manuscript_graph_sha256": "712e1c6849da7dcae46a910cf53a59a85c799d482f9635229eb51cf5a6a42f9b",
    "formal_source_config_sha256": "1ea8b2d58e1f4c3c007f8da46f77c7818d716b21bf418929ea9f9ecb8bef5afa",
    "mapping_set_sha256": "602f9971f28b3017349820928d7c736faf5888320235ab7948fb4fb0e89f15e8",
    "trace_envelope_witness_sha256": "d4571f177607c4073f35466ab7d8bd2bf642bd1190a4ba38508c5a5ddfa93b7f",
    "formal_registry_sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a",
    "paper_lean_map_sha256": "250af7056edf1a20f821b2975b6ba37660fd2b8a39772705527441c61760c445",
    "compiler_metadata_sha256": "69c7939032a3811177e93d95e296b8f90c3b78cd6bd5417c206fc8361ca85143",
    "paper_dependency_graph_sha256": "6a179fd479685742c9c9e4472385887609abf1d4c815c8119209ca704e0e1966",
    "compiler_dependency_graph_sha256": "d466a2432ba66cc1196aa2d6d06d776ba6d2bac8e1d2ea08c1259cd5f03292d4",
    "proof_sketch_audit_sha256": "7f1e372ba2533a95bfb44185a4caa61c12eb01dbf57ce2b0845ca20e080f9fd2",
    "axiom_report_sha256": "3eb2c480811b6c24c1737f82ec861fd05cb0524d3fa161f7cb4eb944c285e12a",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "formal_statement_index_sha256": "d4574d0f1b19ad67046d98e5758df98af9203d048ab3a0abc94dfc63556bdc0c",
    "artifact_refinement_map_sha256": "55b8f376075dfc219a320d095b72bdebf25e334ead1d373792ed36dda39ee002",
    "edge_case_closure_sha256": "7572885f4e4ed83300a76dceca6813dc998dcdb81618558980a74906ade9c629",
    "trace_witness_binding_report_sha256": "8f53e6adace38e5929cb32bbb76edaff25a1d552badb564969b90d1198cf6a3f",
    "metadata_generator_sha256": "52fa450fd2372373549fb193134021addc5fbba9f2279cfbb1304be83d4f63f1",
    "snapshot_generator_sha256": "a63a3dca7e32a7157a28bf13449223f3c823ac4e9895678d5c046eb0f331f348",
    "counts": {
      "audit_rows": 158,
      "active_formal_units": 146,
      "proofs": 83,
      "definitions": 44,
      "constructors": 19,
      "named_environments": 27,
      "inline_leanref_tags": 146,
      "supplemental_witness_active_claim_delta": 0
    }
  },
  "mapping_set_algorithm": "Select ACTIVE rows, sort by formal_id, retain exact paper span, normalized paper hash, controlled statement, Lean type/hash, paper and compiler hypotheses, curated and compiler dependencies, axioms, and status fields; then SHA-256 canonical compact JSON with sorted keys.",
  "review_requirements": {
    "process_id": "bounded-arxiv-correspondence-2026-09-02",
    "fresh_independent_reviewer_count": 2,
    "required_roles": [
      "PAPER_LEAN_SEMANTIC_CORRESPONDENCE_AND_IDENTIFIER_LEAK_SCAN",
      "LEAN_METADATA_COHERENCE_AND_IDENTIFIER_LEAK_SCAN"
    ],
    "maximum_review_rounds": 1,
    "completed_review_rounds": 0,
    "this_is_only_permitted_round": true,
    "coverage": "All 146 ACTIVE mappings, all 27 named environments, and the supplemental witness binding.",
    "source_mutation_during_review": "PROHIBITED",
    "latex_build": "PROHIBITED_THIS_GATE",
    "pdf_qa": "PROHIBITED_THIS_GATE"
  }
}


==> formal/tcb-manifest.json <==
{
  "schema_version": "3.0",
  "manifest_status": "CORRESPONDENCE_CLOSED_CURRENT_SNAPSHOT_LEAN_AND_PDF_GATES_PENDING",
  "selected_foundation_profile": "STANDARD_LEAN_EXPLICIT_TCB",
  "allowed_axioms": [
    "propext",
    "Quot.sound",
    "Classical.choice"
  ],
  "observed_axiom_union_from_hash_identical_mapped_sources": [
    "propext",
    "Quot.sound",
    "Classical.choice"
  ],
  "project_defined_axioms_allowed": false,
  "proof_placeholders_allowed": false,
  "native_decide_allowed": false,
  "unsafe_proof_dependencies_allowed": false,
  "partial_proof_dependencies_allowed": false,
  "compiler_or_ffi_oracles_allowed": false,
  "unverified_external_solver_results_allowed": false,
  "toolchain": {
    "required_lean_version": "4.33.0",
    "lean_toolchain_content": "leanprover/lean4:v4.33.0\\n",
    "lean_toolchain_sha256": "302cd63c54178885b89e669f33b38f12f4dd7ae7e5cac537b3203e3768d8fb2b",
    "current_round_Lean_build_executed": false
  },
  "package": {
    "name": "TypedSlottedEGraphsPaper",
    "lean_source_file_count": 20,
    "formal_source_config_entry_count": 23,
    "formal_source_config_sha256": "1ea8b2d58e1f4c3c007f8da46f77c7818d716b21bf418929ea9f9ecb8bef5afa",
    "source_files": [
      {
        "path": "formal/PaperIndex.lean",
        "sha256": "dc10d182fd5e4249b8c67f92cb69b5057ca9a90f8dc82aa8e9ecd299c891fdcb"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
        "sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
        "sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Certificates.lean",
        "sha256": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
        "sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
        "sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Core.lean",
        "sha256": "9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/FiniteNormalization.lean",
        "sha256": "8f3cf0cd01b873465e0aa335014d7a3e7ea5c1224dc836de6d692eca9791013d"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
        "sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean",
        "sha256": "11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
        "sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Reachability.lean",
        "sha256": "07e05e20824378303f71230fabc9d401b471b5bba36f50c596250e21f4bf8ec3"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Replay.lean",
        "sha256": "2cff55e357a599b53cd465b1e1a77838437cf76f24d581a250c0c8007bf2554c"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/StructuralClaims.lean",
        "sha256": "eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
        "sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
        "sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
        "sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
        "sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/TraceEnvelopeWitness.lean",
        "sha256": "d4571f177607c4073f35466ab7d8bd2bf642bd1190a4ba38508c5a5ddfa93b7f"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
        "sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05"
      }
    ],
    "configuration_files": [
      {
        "path": "formal/lake-manifest.json",
        "sha256": "8ef31448075569bcc02890b83a9b2de99b4f38ffa7417bd2dc41e1e43f870c71"
      },
      {
        "path": "formal/lakefile.toml",
        "sha256": "3e1e5c89daec1816d559d9598ffdaa4ca6e9524c3301029d9f52630e742bee5a"
      },
      {
        "path": "formal/lean-toolchain",
        "sha256": "302cd63c54178885b89e669f33b38f12f4dd7ae7e5cac537b3203e3768d8fb2b"
      }
    ],
    "paper_index_sha256": "dc10d182fd5e4249b8c67f92cb69b5057ca9a90f8dc82aa8e9ecd299c891fdcb",
    "supplemental_trace_witness": {
      "path": "formal/TypedSlottedEGraphsPaper/TraceEnvelopeWitness.lean",
      "sha256": "d4571f177607c4073f35466ab7d8bd2bf642bd1190a4ba38508c5a5ddfa93b7f",
      "active_claim_count_delta": 0,
      "Lake_root_bound": true
    }
  },
  "registry": {
    "path": "formal/formal-units.yaml",
    "sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a",
    "active_count": 146,
    "distinct_mapping_count": 146,
    "source_tag_count": 146,
    "proof_count": 83,
    "definition_count": 44,
    "constructor_count": 19,
    "author_source_graph_sha256": "712e1c6849da7dcae46a910cf53a59a85c799d482f9635229eb51cf5a6a42f9b",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6"
  },
  "current_correspondence": {
    "status": "CORRESPONDENCE_CLOSED",
    "process_id": "bounded-arxiv-correspondence-2026-09-02",
    "maximum_review_rounds": 1,
    "completed_review_rounds": 1,
    "required_fresh_independent_passes": 2,
    "completed_fresh_independent_passes": 2,
    "unanimous_pass": true,
    "blocking_findings": [],
    "snapshot_id": "8f7729dfd0f97230f30039b1a66553c65a2df0c9e7643bac47e084c2de3be203",
    "snapshot_manifest": "308f47cc9ef4c5a1c81f002ac82908d9f98abf8c0f1cd5f657649beff3fae13c",
    "round_summary": "1c35c98641e9bd217b3b450e62b8501cd2de6d718c612d9f37942cc4f6843f9d",
    "correspondence_review": "e680e45407032ef439e12d624e178da8ebb524731e2798e432ed6fbe2b5c7918",
    "independent_identifier_leak_passes": 2
  },
  "current_build_gate": {
    "status": "NOT_EXECUTED_CURRENT_FORMAL_GRAPH",
    "required_next": "TWO_ISOLATED_CLEAN_LEAN_4_33_0_BUILDS",
    "historical_evidence": "formal/build-evidence/clean-build-summary.json",
    "historical_evidence_does_not_bind_current_formal_source_config_graph": true
  },
  "current_pdf_gate": {
    "status": "NOT_EXECUTED_CURRENT_AUTHOR_GRAPH",
    "latex_build_executed": false,
    "page_boundary_verified": false,
    "all_page_pdf_qa_executed": false,
    "stale_input_pdf_excluded_from_candidate_bundle": true,
    "historical_reports_preserved": true
  },
  "immutable_boundaries": {
    "Java_changes": 0,
    "experimental_result_changes": 0,
    "figure_changes": 0,
    "bibliography_content_changes": 0,
    "artifact_refinement_status": "PARTIAL",
    "experimental_replay_status": "PARTIAL"
  },
  "strongest_permitted_public_label": "NO_FORMAL_CLOSURE_CLAIM",
  "next_authorization_gate": "LEAN_BUILD_AND_OR_LATEX_PDF_QA"
}


==> formal/trace-envelope-witness-binding-report.json <==
{
  "schema_version": "1.0",
  "status": "EXACT_WITNESS_BYTES_BOUND_SUPPLEMENTAL_TO_146_UNIT_REGISTRY",
  "scope": "CURRENT_CORRESPONDENCE_ONLY_NO_LEAN_BUILD_NO_LATEX_BUILD_NO_PDF_QA",
  "repository": "AlexandervonWu/ACGN",
  "repository_commit": "f5dbc1a04e10b61e39e6fe1b0fe8d5b236728625",
  "repository_path": "paper-claims/formal/TypedSlottedEGraphsPaper/TraceEnvelopeWitness.lean",
  "repository_git_blob_sha1": "48528272445b6fa81ebd6c1f30680cd285751b5f",
  "repository_sha256": "d4571f177607c4073f35466ab7d8bd2bf642bd1190a4ba38508c5a5ddfa93b7f",
  "packaged_path": "formal/TypedSlottedEGraphsPaper/TraceEnvelopeWitness.lean",
  "packaged_sha256": "d4571f177607c4073f35466ab7d8bd2bf642bd1190a4ba38508c5a5ddfa93b7f",
  "byte_identity": true,
  "lake_root": "TypedSlottedEGraphsPaper.TraceEnvelopeWitness",
  "lakefile_sha256": "3e1e5c89daec1816d559d9598ffdaa4ca6e9524c3301029d9f52630e742bee5a",
  "paper_index_changed": false,
  "active_formal_unit_count_before": 146,
  "active_formal_unit_count_after": 146,
  "active_claim_count_delta": 0,
  "declaration_inventory": {
    "total": 30,
    "structures": 1,
    "inductives": 2,
    "definitions": 19,
    "theorems": 8
  },
  "historical_focused_build_evidence": {
    "report": "formal/trace-envelope-witness-sync-report.json",
    "witness_sha256_match": true,
    "reported_axiom_union": [
      "propext",
      "Quot.sound"
    ],
    "current_round_fresh_build_executed": false
  },
  "supported_statement": "One fixed nontrivial abstract trace has exact indexed adjacency and replays under the module's finite-set interpreter to equal endpoint denotations.",
  "explicit_nonclaims": [
    "Java producer-verifier correspondence",
    "parser refinement",
    "whole-artifact correctness",
    "coverage of all trace shapes",
    "experimental trace replay"
  ]
}


==> formal/trace-envelope-witness-sync-report.json <==
{
  "schema_version": "1.0",
  "status": "PASSED",
  "completed_at_utc": "2026-08-30T02:55:19Z",
  "scope": "BOUNDED_SECTION_5_AND_APPENDIX_B_TRACE_ENVELOPE_WITNESS_SYNC",
  "frozen_inputs": {
    "pre_sync_package_manifest_sha256": "c566bb9ff7f777cafacf720bd01ea142ecca797806d013f40347411502f584d1",
    "pre_sync_author_source_graph_sha256": "29348d88fbad07dfeddca2abf880b0718a8ca2ba26d41ee82a08e8f60d94d7d1",
    "repository": "AlexandervonWu/ACGN",
    "branch": "aislop",
    "commit": "f5dbc1a04e10b61e39e6fe1b0fe8d5b236728625",
    "commit_url": "https://github.com/AlexandervonWu/ACGN/commit/f5dbc1a04e10b61e39e6fe1b0fe8d5b236728625",
    "witness_path": "paper-claims/formal/TypedSlottedEGraphsPaper/TraceEnvelopeWitness.lean",
    "witness_git_blob_sha1": "48528272445b6fa81ebd6c1f30680cd285751b5f",
    "witness_sha256": "d4571f177607c4073f35466ab7d8bd2bf642bd1190a4ba38508c5a5ddfa93b7f"
  },
  "import_closure_blob_parity": {
    "status": "PASS",
    "method": "The seven imported project dependency files in the isolated build were compared byte-for-byte by Git blob identity with the pinned repository files.",
    "git_blob_sha1": {
      "TypedSlottedEGraphsPaper/TraceSemantics.lean": "343ec4946e692481f88c33b2cbc22b6b31160b1a",
      "TypedSlottedEGraphsPaper/ProfileRules.lean": "5479f73d385d66929bd18e40a43ec3fd20e5110a",
      "TypedSlottedEGraphsPaper/Replay.lean": "d69d3cccbbe1fb13e9962c4950cc1f2f21c92c7e",
      "TypedSlottedEGraphsPaper/FiniteNormalization.lean": "c1114b55775222786d6e7714ec8d8250224d8707",
      "TypedSlottedEGraphsPaper/Certificates.lean": "6d822ebc2527a96e745d7f9f0423881454ea3164",
      "TypedSlottedEGraphsPaper/StructuralClaims.lean": "7e3b8310c8603aac39e1439e186ba4de567603ab",
      "TypedSlottedEGraphsPaper/Core.lean": "e47c21d7761cada6558a14b87e23f15c8cfa3dc0"
    }
  },
  "focused_lean_verification": {
    "status": "PASS",
    "toolchain_file_content": "leanprover/lean4:v4.33.0\n",
    "toolchain_file_sha256": "302cd63c54178885b89e669f33b38f12f4dd7ae7e5cac537b3203e3768d8fb2b",
    "official_release_archive_bytes": 574882764,
    "official_release_archive_sha256": "4b3fb03c29a1e0a253fb1d11f9bae3725f19a0dc6fc09b3ea16d2c9df3349e2c",
    "observed_lean_version": "4.33.0",
    "observed_lean_commit": "d8b18978322de05a8f3dba51ef03cf5461676c17",
    "observed_lake_env_lean_version": "4.33.0",
    "command": "lake build TypedSlottedEGraphsPaper.TraceEnvelopeWitness",
    "exit_code": 0,
    "built_jobs": 9,
    "environmental_proc_exe_launcher_shim": {
      "purpose": "Redirect only blocked /proc/<pid>/exe readlink lookups to the equivalent /proc/self/exe path used to locate the unmodified official Lean installation.",
      "source_sha256": "ae7ffd7735e4be075fb0d355b701f71690307a54df1dad43c1147041f79f5d0f",
      "shared_object_sha256": "a174edbd835ea52a1459956bf0b0718352a556cce89b03a7d689e843bfb26dc4",
      "compiler_or_kernel_modified": false
    },
    "axiom_report": {
      "TypedSlottedEGraphsPaper.TraceEnvelopeWitness.acReassociateSound": ["propext", "Quot.sound"],
      "TypedSlottedEGraphsPaper.TraceEnvelopeWitness.binderRemapSound": ["propext", "Quot.sound"],
      "TypedSlottedEGraphsPaper.TraceEnvelopeWitness.unionInsertSound": ["propext", "Quot.sound"],
      "TypedSlottedEGraphsPaper.TraceEnvelopeWitness.rebuildSound": ["propext", "Quot.sound"],
      "TypedSlottedEGraphsPaper.TraceEnvelopeWitness.congruenceRestoreSound": ["propext", "Quot.sound"],
      "TypedSlottedEGraphsPaper.TraceEnvelopeWitness.d1_trace_obligation": [],
      "TypedSlottedEGraphsPaper.TraceEnvelopeWitness.d2_trace_obligation": ["propext", "Quot.sound"],
      "TypedSlottedEGraphsPaper.TraceEnvelopeWitness.machineCheckedEndToEndWitness": ["propext", "Quot.sound"]
    },
    "axiom_union": ["propext", "Quot.sound"],
    "foundation_profile": "STANDARD_LEAN_EXPLICIT_TCB",
    "forbidden_construct_scan": {
      "status": "PASS_ZERO_MATCHES",
      "project_import_closure_file_count": 8,
      "scanned": ["sorry", "sorryAx", "admit", "project axiom", "unsafe", "partial", "implemented_by", "native_decide", "Lean.ofReduceBool", "ofReduceBool", "extern"]
    },
    "nonblocking_warnings": "Unused simp arguments or variables in the witness and pre-existing universe linter warnings in imported modules."
  },
  "supported_statement": "One fixed nontrivial abstract structural trace comprises AC reassociation, a bijective two-slot binder remapping, union insertion, rebuild, and congruence restoration after operand reordering. Its indexed construction enforces adjacency and replay under the supplied finite-set interpreter proves endpoint-denotation equality.",
  "explicit_nonclaims": [
    "Java producer-verifier correspondence",
    "Java-Lean refinement",
    "coverage or completeness for other trace shapes",
    "export and replay of complete experimental traces",
    "experimental corpus replay",
    "whole-artifact correctness"
  ],
  "paper_edits": {
    "reason_code": "E",
    "changed_author_files": 2,
    "files": [
      {
        "path": "eval_compressed.tex",
        "section": "Section 5, Independent checks and limits",
        "pre_sha256": "c2c0523c07cc36f26d25ca2059880011e0304609c725aedf6a195189b87088da",
        "post_sha256": "eafcd18c1c18156a9aa691435268a1cfc0b703879aad57d2d589c31a2b8c0ff4"
      },
      {
        "path": "appendix_eval.tex",
        "section": "Appendix B.4, Checker Boundary and Threats to Validity",
        "pre_sha256": "0888b7aab69ff720add187681f9d19535667807c0213419d1c5ad32436a98845",
        "post_sha256": "fe2b8253d5e613c86ebc9b247110f91b5ee78b8de85f07e5a178a79040ff4582"
      }
    ],
    "formal_claim_changes": 0,
    "notation_changes": 0,
    "layout_command_changes": 0,
    "bibliography_changes": 0,
    "figure_changes": 0
  },
  "post_sync_build": {
    "status": "PASS",
    "command": "latexmk -C main_compressed.tex && latexmk -pdf -bibtex -interaction=nonstopmode -halt-on-error -file-line-error main_compressed.tex",
    "engine": "pdfTeX 3.141592653-2.6-1.40.25",
    "pages": 45,
    "main_text_pages": "1-17",
    "references_pages": "18-19",
    "appendices_pages": "20-45",
    "undefined_references_or_citations": 0,
    "affected_rendered_pages_reviewed": [16, 17, 35],
    "affected_page_visual_status": "PASS",
    "author_source_graph_sha256": "6e386c342c9866479a31186ec31968a2f007d780fba3715a28a6172626dc1411",
    "compilable_latex_graph_sha256": "fce9421d00fe409d55e2aaa21a19ee55616f98e82aa68c167bd605b91adc5beb",
    "pdf_sha256": "7b349a474591b6a64f8cc9fc99a2fe5c29c41e1eb5e8c93e549297d5ef33f256",
    "pdf_bytes": 642894
  },
  "immutability": {
    "lean_source_and_config_graph_sha256": "424088773b7381cd60e7f4367e2e3939aae3b29874217fd34b24e5f8528fe61c",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "formal_registry_sha256": "687f18cf2bc1c361441a4e6b0a99b0e9706904685835d91137403756f672219b",
    "paper_index_sha256": "dc10d182fd5e4249b8c67f92cb69b5057ca9a90f8dc82aa8e9ecd299c891fdcb",
    "experimental_data_refresh_report_sha256": "71c86a4942720dc6fdc9d65286b8c2ee4e6337c2169dc16be18dea182db8699f",
    "active_chart_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
    "java_changes": 0,
    "experimental_result_changes": 0,
    "lean_source_changes": 0
  },
  "layer_status_after_sync": {
    "PAPER_FORMAL_CLOSURE": "CLOSED",
    "PAPER_LEAN_CORRESPONDENCE_CLOSURE": "CLOSED",
    "ABSTRACT_KERNEL_CLOSURE": "CLOSED",
    "ARTIFACT_REFINEMENT_CLOSURE": "PARTIAL",
    "EXPERIMENTAL_REPLAY_CLOSURE": "PARTIAL",
    "PERMITTED_PUBLIC_LABEL": "NO_FORMAL_CLOSURE_CLAIM"
  }
}


==> revision/baseline_evidence_verification.json <==
{
  "snapshot": "1e2667351532b0c632166fa21ae5fbc7308a8fe7",
  "repository": "AlexandervonWu/ACGN",
  "branch": "aislop",
  "full_run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
  "validation_run": "659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4",
  "hash_checks": [
    {
      "run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
      "path": "alloy4fun-augmented/raw_edit_repair_coverage_ast_canonical.svg",
      "expected": "61830128829155d834dd1f54972a76d1a7c4d9fa55f9b8dfcf6d9d143aebbf78",
      "actual": "61830128829155d834dd1f54972a76d1a7c4d9fa55f9b8dfcf6d9d143aebbf78",
      "passed": true
    },
    {
      "run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
      "path": "alloy4fun-augmented/summary.md",
      "expected": "c3bc36744ddf682d28c22171c46d142424a54c5a0b4448c66be97fd473441294",
      "actual": "c3bc36744ddf682d28c22171c46d142424a54c5a0b4448c66be97fd473441294",
      "passed": true
    },
    {
      "run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
      "path": "capability_benchmark/arms/comparison.json",
      "expected": "06b723a8f5adedd98c473c5f6373b3c0b7d6a6d46ea012e078c0e376103d2b12",
      "actual": "06b723a8f5adedd98c473c5f6373b3c0b7d6a6d46ea012e078c0e376103d2b12",
      "passed": true
    },
    {
      "run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
      "path": "capability_benchmark/arms/run-manifest.json",
      "expected": "4203c6a69b2a6f6217608d175b4fad86540ed9a3638e2543d9e1dcaf7a88e4f9",
      "actual": "4203c6a69b2a6f6217608d175b4fad86540ed9a3638e2543d9e1dcaf7a88e4f9",
      "passed": true
    },
    {
      "run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
      "path": "capability_benchmark/arms/summary.md",
      "expected": "c83a4b1161a240b8d8fd6c806b15d8dd2d77bbab062ebe3b6c6beb6bdaaf6db8",
      "actual": "c83a4b1161a240b8d8fd6c806b15d8dd2d77bbab062ebe3b6c6beb6bdaaf6db8",
      "passed": true
    },
    {
      "run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
      "path": "capability_benchmark/results.json",
      "expected": "41dd46580ad23faff4fbd3b9a7501e31577a84ca768ffe62d217e2b63eb70ad6",
      "actual": "41dd46580ad23faff4fbd3b9a7501e31577a84ca768ffe62d217e2b63eb70ad6",
      "passed": true
    },
    {
      "run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
      "path": "distance_results/summary.md",
      "expected": "a83edd78ad0a4647e7d34304bd32d4a979897be0092dfc4d79704e8e7de05b5d",
      "actual": "a83edd78ad0a4647e7d34304bd32d4a979897be0092dfc4d79704e8e7de05b5d",
      "passed": true
    },
    {
      "run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
      "path": "egraph_ablation/canonical/summary.json",
      "expected": "9e7204c9412e7a6cc68d5eeae48e387d4f6328785433402be977da7833909d8a",
      "actual": "9e7204c9412e7a6cc68d5eeae48e387d4f6328785433402be977da7833909d8a",
      "passed": true
    },
    {
      "run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
      "path": "egraph_ablation/comparison.json",
      "expected": "f2369c8e43553d3c194ff98132a359441b8e90fd8d91e61267eb1fe060c2ab01",
      "actual": "f2369c8e43553d3c194ff98132a359441b8e90fd8d91e61267eb1fe060c2ab01",
      "passed": true
    },
    {
      "run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
      "path": "egraph_ablation/run-manifest.json",
      "expected": "973ac114c1a38aa28ac6874035a3860cf4d05246d2fab75f9f6468f42fd3c0fd",
      "actual": "973ac114c1a38aa28ac6874035a3860cf4d05246d2fab75f9f6468f42fd3c0fd",
      "passed": true
    },
    {
      "run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
      "path": "egraph_ablation/semantic_soundness.md",
      "expected": "7be85654fd2e23463994083697babd15fd5394345bb44349e8091b3c9e1e649a",
      "actual": "7be85654fd2e23463994083697babd15fd5394345bb44349e8091b3c9e1e649a",
      "passed": true
    },
    {
      "run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
      "path": "egraph_ablation/summary.md",
      "expected": "b7a07eb2968c4bd8c4eeb32d128b470403de20c99c88891ccd6e13b3b210d7e9",
      "actual": "b7a07eb2968c4bd8c4eeb32d128b470403de20c99c88891ccd6e13b3b210d7e9",
      "passed": true
    },
    {
      "run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
      "path": "egraph_ablation/typed-slotted-port-egraph/summary.json",
      "expected": "530eec5cc652fe8590dced43bb352100894ddcaf22f4158bd05c2079055a12e7",
      "actual": "530eec5cc652fe8590dced43bb352100894ddcaf22f4158bd05c2079055a12e7",
      "passed": true
    },
    {
      "run": "659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4",
      "path": "publication_runs/659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4/capability_validation/SOUNDNESS.md",
      "expected": "6d21321e74f0dd15028d880656ff5422d4fd766f239420360206271e55f6de77",
      "actual": "6d21321e74f0dd15028d880656ff5422d4fd766f239420360206271e55f6de77",
      "passed": true
    },
    {
      "run": "659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4",
      "path": "publication_runs/659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4/capability_validation/soundness.json",
      "expected": "65e8f1f502558220674b5d5bec0203c6ae585af285c1dcc6b26bb2d050927d7f",
      "actual": "65e8f1f502558220674b5d5bec0203c6ae585af285c1dcc6b26bb2d050927d7f",
      "passed": true
    }
  ],
  "validation_counts": {
    "total": 29,
    "counterexamples": 0,
    "errors": 0,
    "inconclusive": 0,
    "temporal": 8,
    "temporal_mode_exposed": 6
  },
  "natural_rows": [
    {
      "engine": "raw-egraph",
      "correct_zero": 820,
      "incorrect_zero": 0,
      "eligible": 61598,
      "correct_denominator": 19212,
      "wall_seconds": 19.37,
      "cpu_seconds": 4.25549182,
      "rss_mib": 1524.890625,
      "mean_units": 58.07264846261242,
      "distance": 18.364167667781423
    },
    {
      "engine": "raw-egraph-debruijn",
      "correct_zero": 2160,
      "incorrect_zero": 0,
      "eligible": 61598,
      "correct_denominator": 19212,
      "wall_seconds": 19.38,
      "cpu_seconds": 5.014984924,
      "rss_mib": 1575.671875,
      "mean_units": 57.75176142082535,
      "distance": 17.911490632812754
    },
    {
      "engine": "java-egglog",
      "correct_zero": 820,
      "incorrect_zero": 0,
      "eligible": 61598,
      "correct_denominator": 19212,
      "wall_seconds": 19.27,
      "cpu_seconds": 4.175644565,
      "rss_mib": 1475.65625,
      "mean_units": 57.05506672294555,
      "distance": 18.146514497223937
    },
    {
      "engine": "java-egglog-debruijn",
      "correct_zero": 2160,
      "incorrect_zero": 0,
      "eligible": 61598,
      "correct_denominator": 19212,
      "wall_seconds": 18.86,
      "cpu_seconds": 4.880780993,
      "rss_mib": 1456.94140625,
      "mean_units": 56.73159842852041,
      "distance": 17.690038637618105
    },
    {
      "engine": "slotted-egraph",
      "correct_zero": 2159,
      "incorrect_zero": 0,
      "eligible": 61598,
      "correct_denominator": 19212,
      "wall_seconds": 19.67,
      "cpu_seconds": 15.56545777,
      "rss_mib": 1614.00390625,
      "mean_units": 53.16838209032761,
      "distance": 17.824231306211242
    },
    {
      "engine": "canonical",
      "correct_zero": 4074,
      "incorrect_zero": 0,
      "eligible": 61598,
      "correct_denominator": 19212,
      "wall_seconds": 23.99,
      "cpu_seconds": 68.819704884,
      "rss_mib": 2061.390625,
      "mean_units": 30.00051949738628,
      "distance": 13.943342316308971
    },
    {
      "engine": "typed-slotted-port-egraph",
      "correct_zero": 4088,
      "incorrect_zero": 0,
      "eligible": 61598,
      "correct_denominator": 19212,
      "wall_seconds": 2684.11,
      "cpu_seconds": 40811.846807185,
      "rss_mib": 8943.98828125,
      "mean_units": 29.54142991655573,
      "distance": 14.02172148446378
    }
  ],
  "ratios": {
    "natural_wall": 111.8845352230096,
    "natural_engine_cpu": 593.0256003854705,
    "target_wall": 86.92032967032966
  }
}


==> revision/baseline_notation_ledger.json <==
{
  "scope": "Baseline notation audit for user-authorized experimental synchronization and accessible Background revision. This is a notation/interface audit, not a new Lean proof or universal artifact-refinement audit.",
  "rows": [
    {
      "surface": "c_a,c_2,c; a,2; ×,+,g",
      "kind": "e-classes; arithmetic term constants/variables; object operators",
      "type": "classes of arithmetic e-nodes; ×,+ binary and g unary",
      "arity": "2/1",
      "binding": "Local arithmetic example in Background",
      "properties": "Valid equation x×2=x+x explicitly assumed",
      "equality": "Known equational congruence, not all semantic equalities",
      "definition": "prelims_compressed.tex:6–15",
      "consumers": "Background e-graph example",
      "overload": "Arithmetic a is local; formal e-class identifier a is reintroduced in F03 prose"
    },
    {
      "surface": "Seq,Bag,Set,K^J; K^+,K^0,K^{=k}",
      "kind": "finite collection carriers and arity restriction",
      "type": "Seq(X)=finite lists; Bag(X)=finite-support X→Nat; Set(X)=finite subsets",
      "arity": "one carrier argument plus J index",
      "binding": "X carrier; K one of three declared carriers; J nonempty subset Nat",
      "properties": "Sequence preserves order/multiplicity; bag quotients order; set quotients order and duplication",
      "equality": "Extensional collection equality distinct from F05 occurrence-vector syntax",
      "definition": "foundations_compressed.tex:FND-004",
      "consumers": "Background; F05/F06/F12; algorithm; operator-law table",
      "overload": "K without carrier superscript denotes extracted kernel when locally bound"
    },
    {
      "surface": "Ty,τ,α,rank",
      "kind": "type carrier, object types/type variables, injection",
      "type": "rank:Ty→Nat",
      "arity": "1",
      "binding": "Type variables in signature/type grammar; rank fixed once",
      "properties": "Injective rank; canonical sorting preserves type-fibre counts",
      "equality": "Type equality",
      "definition": "foundations_compressed.tex:F02",
      "consumers": "All formal sections and typed Alloy example",
      "overload": "None"
    },
    {
      "surface": "Γ,S,T,Δ,Λ,Ξ,Ω; Can(Γ)",
      "kind": "finite typed contexts; canonical-context function",
      "type": "Finite lists of coordinate types; Can:Context→Context",
      "arity": "1",
      "binding": "Slots are distinct positions even at equal types; bound scope separate",
      "properties": "Stable rank sort; same cardinality per type fibre",
      "equality": "Context equality or typed isomorphism only when stated",
      "definition": "foundations_compressed.tex:F02",
      "consumers": "F03–F27; Appendix C; algorithm",
      "overload": "S_in and S_K are scalar sizes, not contexts; T_φ is temporal skeleton"
    },
    {
      "surface": "TEmb(S,T); m,e,ι",
      "kind": "type-preserving embeddings",
      "type": "Injection S→T",
      "arity": "2 context parameters; unary map application",
      "binding": "Domain/codomain stated locally; supports retained through composition",
      "properties": "Injective, not generally surjective; composition/id closed",
      "equality": "Map equality where equations compare composites",
      "definition": "foundations_compressed.tex:F03/F04",
      "consumers": "Invocation, actions, PC, extraction, collision",
      "overload": "Do not invert embedding ι or ω unless separately known bijective"
    },
    {
      "surface": "TRen(S,T); ρ,σ,π,η",
      "kind": "proof-relevant renamings/isomorphisms",
      "type": "Embedding S→T with inverse T→S and two inverse laws",
      "arity": "2 context parameters",
      "binding": "ρ generally source→target; σ canonical→effective context; π same-context permutation",
      "properties": "Bijective and type-preserving; inverse/composition typed",
      "equality": "Map equality; distinct from semantic equality",
      "definition": "foundations_compressed.tex:F03/F04",
      "consumers": "Alpha relations; canonicalization; binder/leader groups; collision",
      "overload": "η also denotes evaluation environment in model judgments; roles locally bound"
    },
    {
      "surface": "a,(S_a,τ_a),m*a",
      "kind": "class identifier, interface, invocation constructor",
      "type": "a class ID; m:TEmb(S_a,Γ); invocation output τ_a",
      "arity": "Binary constructor m*a",
      "binding": "a abbreviates id_{S_a}*a; star is explicitly not map action",
      "properties": "No variable substitution or renaming is inferred from star alone",
      "equality": "Invocation syntax; graph alignment has separate relation",
      "definition": "foundations_compressed.tex:F03 prose/F09",
      "consumers": "Background; all structural/metatheory consumers; algorithm",
      "overload": "None"
    },
    {
      "surface": "β,Δ_β,Aut(β); o=(Δ_o,a_o),BOcc_β(Γ)",
      "kind": "binder descriptor, typed context, certified group, occurrence",
      "type": "Aut(β)≤Perm_ty(Δ_β); a_o:TRen(Δ_β,Δ_o)",
      "arity": "Descriptor/schema indexed",
      "binding": "Δ_o fresh/disjoint from Γ in proposed named presentation; checked syntax uses separate de Bruijn scope",
      "properties": "Only descriptor-certified permutations; domain/multiplicity/disjointness/dependency constraints",
      "equality": "Certified descriptor symmetry, not arbitrary alpha/permutation equality",
      "definition": "foundations_compressed.tex:FND-006/F05/F12",
      "consumers": "Appendix C; block branch of proposed algorithm",
      "overload": "Named occurrence pseudocode explicitly separate from checked de Bruijn contract in Appendix C APP-003"
    },
    {
      "surface": "κ,One(τ),Bind(τ,κ),BindBlock(β,κ),Port_Γ(κ)",
      "kind": "schema constructors and indexed port carrier",
      "type": "Schema; port indexed by free context, bound scope, schema",
      "arity": "One unary, Bind/BindBlock binary, K^J unary child schema",
      "binding": "Binder constructors extend bound-type list; free action does not allocate bound coordinates",
      "properties": "Arity proof attached to stored occurrence vector",
      "equality": "Raw syntax distinct from bag/set structural quotient",
      "definition": "foundations_compressed.tex:F05",
      "consumers": "F06–F22; algorithm",
      "overload": "None"
    },
    {
      "surface": "Σ,f_θ,θ,p,Law_Σ,Flat_Σ",
      "kind": "signature, instantiated operator, type substitution, port path, policy and flat license",
      "type": "Law subset {A,C,I,U}; Flat exact operator/path license",
      "arity": "Operator arity r; each port schema declared",
      "binding": "θ fixed per exact operator; p path local to signature",
      "properties": "Flat only sole root homogeneous carrier with A; nullable flat requires U/source unit",
      "equality": "Policy label alone introduces no equation",
      "definition": "foundations_compressed.tex:FND-007–010",
      "consumers": "Background scope; ACI explanation; Appendix C law table",
      "overload": "p also locally means shape or finite parent path; indices and local binders distinguish"
    },
    {
      "surface": "A,C,I,U; B_Σ; F(ū); Lfrak",
      "kind": "law labels, independent proof theory, source realizer, law identity tuple",
      "type": "Certificate families for exact permutation/surjection/splice/unit endpoints",
      "arity": "F variadic under J",
      "binding": "Fixed outside arguments and profile/operator/path/carrier/J",
      "properties": "C permutation; I typed surjection; A legal splice; U source unit plus empty deletion",
      "equality": "EqCert inhabitants; labels/flags not proofs",
      "definition": "foundations_compressed.tex:FND-009–010",
      "consumers": "Intro; Background; example figure; metatheory and formal rules",
      "overload": "A/B/C in Alloy example are local Boolean abbreviations; C in F17 is canonicalizer"
    },
    {
      "surface": "n=f(q_1,…,q_r); Node_Γ(τ); out(n)",
      "kind": "typed node and output projection",
      "type": "n:Node_Γ(τ_f); q_i:Port_Γ(κ_i)",
      "arity": "Operator-specific r",
      "binding": "n and q indexed by free context and bound scope",
      "properties": "Output index preserved under embedding",
      "equality": "Node syntax; semantic/equational realization separately",
      "definition": "foundations_compressed.tex:F06",
      "consumers": "F07–F22; algorithm",
      "overload": "F25 explicitly rebinds n as source Term, rather than silently coercing node"
    },
    {
      "surface": "slots(x),slots(m*a),slots(c),slots(n)",
      "kind": "structural support function",
      "type": "Finite subset/predicate of caller free coordinates",
      "arity": "1",
      "binding": "Bound de Bruijn indices contribute no free slot; binders recurse on free support",
      "properties": "Embedding action takes direct image; leaderization may contract support",
      "equality": "Extensional support equality/inclusion",
      "definition": "foundations_compressed.tex:F06/F08",
      "consumers": "F10–F17; extraction and algorithm",
      "overload": "c locally container, elsewhere e-class or stored case"
    },
    {
      "surface": "e·q,e·n,e·t; e_*d",
      "kind": "free-context action and certificate transport",
      "type": "Port/Node/Term Γ→Γ′; EqCert Γ→Γ′",
      "arity": "2",
      "binding": "Acts only on free-context index; captures avoided by typed scope separation",
      "properties": "Identity/composition laws; node output and schema unchanged",
      "equality": "Syntax action, transported certificate endpoints",
      "definition": "foundations_compressed.tex:DEF-005/F19",
      "consumers": "All formal sections; algorithm; model naturality",
      "overload": "None"
    },
    {
      "surface": "G=(U,M,H); B_a(p)=(T_{a,p},ρ_{a,p}); G_a",
      "kind": "graph, parent/record/index structures, stored cases, symmetry group",
      "type": "U parent forest; M class records; H shape→owner membership relation; ρ:TRen(slots(p),T)",
      "arity": "Indexed by class/shape",
      "binding": "S_a⊆T_{a,p}; leader roots absent parent in checked encoding / identity lookup in proposed U",
      "properties": "Depth-decreasing parent forest; finite stored-shape domains; G_a group closure",
      "equality": "H collision candidacy, never automatic equality",
      "definition": "foundations_compressed.tex:F10; appendixC_vmcai_stage1.tex:Notation",
      "consumers": "F11–F27; algorithm",
      "overload": "Root identity U is explicitly proposed notation; do not upgrade to checked self-edge"
    },
    {
      "surface": "find_Γ(m*a)=mhat*ℓ",
      "kind": "leader-finding function",
      "type": "Invocation Γ→leader invocation Γ",
      "arity": "1 invocation parameter",
      "binding": "mhat=m∘emb(path), parent embedding directed from parent interface into child interface",
      "properties": "Total on checked finite forest; composite support subset im(m)",
      "equality": "Equational soundness only with coherent PC certificates",
      "definition": "foundations_compressed.tex:F10/F11/F24",
      "consumers": "Graph-relative relation; extraction; theorem",
      "overload": "None"
    },
    {
      "surface": "q≡_{α;κ}^ρ r; q≡_{α;κ}r",
      "kind": "indexed structural relation / unindexed relation",
      "type": "Ports Γ and Γ′ under ρ:TRen(Γ,Γ′)",
      "arity": "Binary ports with schema/map index",
      "binding": "Bound head fixed/permitted descriptor prefix; outer scope acts under selected permutation",
      "properties": "Reflexive/symmetric/transitive closure; bag bijection preserves multiplicity; set two-sided mates",
      "equality": "Structural alpha/carrier relation, not raw syntax equality",
      "definition": "foundations_compressed.tex:F12/F13",
      "consumers": "Graph-relative variant; F20; Background alpha explanation",
      "overload": "None"
    },
    {
      "surface": "≡_{G;α}; ρ∘mhat=mhat′∘π",
      "kind": "graph-relative invocation alignment",
      "type": "Common found leader and admitted π∈G_ℓ",
      "arity": "Binary invocations with ρ index",
      "binding": "Callers may differ; exact map equation required",
      "properties": "Transport by η′∘ρ∘η^{-1}; identity alignment preserves image support",
      "equality": "Known certified alignment; parent equality never implies child symmetry",
      "definition": "foundations_compressed.tex:DEF-009/F14/F15",
      "consumers": "Leader normalization; proposed canonicalizer; finite-unfolding theorem",
      "overload": "None"
    },
    {
      "surface": "LPort_{G,Λ}(κ),LNode_{G,Λ}(τ)",
      "kind": "leader-normalized structural carriers",
      "type": "Values with all invocation identifiers leaders",
      "arity": "Context/schema or output indexed",
      "binding": "Support only contained in Λ, not necessarily exact",
      "properties": "Quiescent graph required",
      "equality": "Structural carriers",
      "definition": "foundations_compressed.tex:DEF-011",
      "consumers": "F15; algorithm leader-port normalization",
      "overload": "None"
    },
    {
      "surface": "P,X,∼_P,Q_P(x)",
      "kind": "finite quotient presentation, carrier, generated equivalence, least normal form",
      "type": "Q_P:X→X; finite complete enumeration and decided generated relation",
      "arity": "Q_P unary",
      "binding": "Local generators fixed independently of normalizer",
      "properties": "Complete finite carrier, linear order, observation invariance; exactness/idempotence",
      "equality": "Q_P(q)=Q_P(r) iff q∼_P r",
      "definition": "foundations_compressed.tex:DEF-012/F16",
      "consumers": "F17; Appendix C APP-004/SCOPE-001",
      "overload": "Generic finite P is not the Java pipeline or unbounded carrier"
    },
    {
      "surface": "C,K_C(n),Shape_C(n),Δ_n",
      "kind": "effective-support canonicalizer, kernel selector, shape, exact kernel context",
      "type": "Shape_C(n)=Q_C(K_C(n))",
      "arity": "Unary projections under C",
      "binding": "Canonicalizer supplies exact kernel/support observations and typed witness selector",
      "properties": "Extraction and finite structural presentation assumed; no ambient renaming conclusion",
      "equality": "Shape equality iff proof-relevant generated typed kernel relation",
      "definition": "foundations_compressed.tex:DEF-013/F17",
      "consumers": "F26; proposed algorithm and record tuple",
      "overload": "C is local canonicalizer, distinct from context C and C-law label"
    },
    {
      "surface": "K_G(n),ι_n,ξ_n,σ_n,ω_n,d_n^w",
      "kind": "proposed kernel, inclusion, provenance, shape witness, ambient transport, certificate",
      "type": "σ:TRen(Can(Δ_n),Δ_n); ι:TEmb(Δ_n,Γ0); ω=ι∘σ; d:EqCert(Γ0;n,ι·K)",
      "arity": "Record fields",
      "binding": "Γ0 exact input support; Δ_n exact kernel support; replay depends on coherent w",
      "properties": "σ bijective; ω may be proper and is not inverted; provenance excluded from collision key",
      "equality": "Separate structural shape equality and replayed endpoint equality",
      "definition": "appendixC_vmcai_stage1.tex:APP-001–003; final_alg_vmcai_stage1.tex",
      "consumers": "F25/F26; algorithm",
      "overload": "Proposed named-slot producer is not verified concrete realization"
    },
    {
      "surface": "triangleleft,prec,triangleleft_map,triangleleft_lex; b,None,Some",
      "kind": "orders and candidate-selection state",
      "type": "Port/node key order; shape order; renaming tie order; optional (shape,map)",
      "arity": "Binary relations; option state",
      "binding": "Locally fixed total orders and finite enumeration",
      "properties": "Nonempty candidate list; present least selection; shape only is key",
      "equality": "Ordered structural equality, not semantic equality",
      "definition": "appendixC_vmcai_stage1.tex:Notation; final_alg_vmcai_stage1.tex",
      "consumers": "Canonicalizer candidate loop",
      "overload": "Same-as-main map-order phrase is historical nonmaterial notation reference; no changed consumer uses it"
    },
    {
      "surface": "Q_G^Λ(q),canonLeaderPort_G(κ,q,ρ)",
      "kind": "proposed graph-port quotient / producer",
      "type": "Leader port Λ′ after ρ:TRen(Λ,Λ′)",
      "arity": "3 input parameters",
      "binding": "Separate per-invocation group and per-block local group actions",
      "properties": "Bag aggregation/set dedup after child orbit selection",
      "equality": "Specification target, not proved program equality",
      "definition": "final_alg_vmcai_stage1.tex; appendixC_vmcai_stage1.tex:ALG-009/APP-004",
      "consumers": "Proposed canonicalizer only",
      "overload": "None"
    },
    {
      "surface": "S_in,S_K,L,InvOcc,BlockOcc,P_Q,ℓ(s),B_T",
      "kind": "sizes, occurrence collections, reporting factor, logarithm, budget",
      "type": "Natural scalars; InvOcc multiset, BlockOcc occurrence collection",
      "arity": "P_Q and B_T unary; ℓ(s)=ceilLog2(2+s)",
      "binding": "τ fibre/block/invocation indices locally quantified",
      "properties": "Accounting definitions only; no runtime theorem",
      "equality": "Numeric equalities, not asymptotic Java guarantee",
      "definition": "foundations_compressed.tex:DEF-014/ACC-001–004",
      "consumers": "Complexity paragraph",
      "overload": "None"
    },
    {
      "surface": "T,Term_Γ(τ),EqCert_T(Γ;s,t),T⊢_Γs=t",
      "kind": "source theory, term family, derivation type, inhabitedness judgment",
      "type": "Finite typed derivation tree between same-context/same-type endpoints",
      "arity": "Γ plus two endpoint parameters",
      "binding": "Typed embedding transport; reflexivity/primitive/congruence/symmetry/transitivity",
      "properties": "Only declared constructor rules; forward congruence does not imply injectivity",
      "equality": "Certified equational equality",
      "definition": "foundations_compressed.tex:F19",
      "consumers": "EC/PC/SC; F20–F27; algorithm replay",
      "overload": "F22 omits inferable context in displayed EqCert abbreviation"
    },
    {
      "surface": "Mfrak,Env_Mfrak(Γ),η,eval_Mfrak(t,η)",
      "kind": "typed model, environment carrier, environment, evaluation",
      "type": "Term_Γ(τ)×Env(Γ)→Value(τ)",
      "arity": "2 evaluation inputs",
      "binding": "Target environments η′ under renaming; restriction along embeddings",
      "properties": "Naturality and local soundness supplied by model",
      "equality": "Model-denotation equality follows from EqCert",
      "definition": "foundations_compressed.tex:DEF-017/018/F20",
      "consumers": "F27 model soundness",
      "overload": "η renaming only in F14 locally; no shared binding"
    },
    {
      "surface": "R,Q; R(n)",
      "kind": "structural realizer and local law family",
      "type": "R structural syntax→typed source terms; Q supplies endpoint certificates/congruences",
      "arity": "Constructor indexed",
      "binding": "Each realizer constructor carries one-step naturality; block law endpoint-indexed",
      "properties": "No semantic equation from bare descriptor token",
      "equality": "R(e·n)=e·R(n) is syntax naturality; certificate theorem distinct",
      "definition": "foundations_compressed.tex:DEF-019/020/F20–F22",
      "consumers": "Metatheory; proposed replay",
      "overload": "Q_P normal form and example Q are separately scoped"
    },
    {
      "surface": "w=(w_a),O,EC,PC,SC",
      "kind": "witness family, raw obligations, certificate families",
      "type": "w_a:Term_{S_a}(τ_a); PC edge a→b labeled m:S_b→S_a",
      "arity": "One family member per exact obligation",
      "binding": "EC stored ambient T_c; PC source S_a; SC same S_a",
      "properties": "Coherent means all obligations carry exact certificates; group words derive from generators",
      "equality": "EC r_c=ι_c·w_a; PC w_a=m·w_b; SC w_a=π·w_a",
      "definition": "foundations_compressed.tex:F23",
      "consumers": "F24–F27; extraction/collision/rebuild obligations",
      "overload": "None"
    },
    {
      "surface": "p,emb(p),mbar,PaperFiniteUnfolding,t,u",
      "kind": "raw parent path, composite embedding, caller extension, unfolding witness, source terms",
      "type": "mbar:T_c→Γ with mbar∘ι_c=m; unfolding trace t→mbar·r_c",
      "arity": "Witness for invocation/output term",
      "binding": "Actual stored case chosen; finite primitive/forward-congruence trace (symmetry allowed)",
      "properties": "Raw paths require coherent PC; unfoldings require exact stored-case compatibility",
      "equality": "Term certificate under final coherent witness",
      "definition": "foundations_compressed.tex:DEF-022/F24",
      "consumers": "F27",
      "overload": "p here path, not shape or operator-port path"
    },
    {
      "surface": "p_i,real:P→Term_C(τ),σ_i,ρ=σ_2∘σ_1^{-1},c_{1,2},e_i",
      "kind": "collision records and bridges",
      "type": "c:EqCert(Δ_2;ρ·K_1,K_2); e_i:Γ_i→Ω",
      "arity": "2 records",
      "binding": "Shared output τ, canonical C, shape type P, realizer required",
      "properties": "e1∘ι1=e2∘ι2∘ρ; never infer context/output from untagged shape bytes",
      "equality": "Shape equality yields kernel cert then ambient cert",
      "definition": "foundations_compressed.tex:F26",
      "consumers": "Collision contract; algorithm",
      "overload": "None"
    },
    {
      "surface": "LocalCertifiedTrace; nine step families",
      "kind": "proof-relevant abstract transitions",
      "type": "Finite obligation-state trace; exact adjacent endpoints",
      "arity": "Source and destination states",
      "binding": "Starts obligation-free, ends exactly O; local certificate premises",
      "properties": "Addition/rekey/composition/removal preserve coherence",
      "equality": "Derivable finite unfolding equality only under path and symmetry alignment",
      "definition": "foundations_compressed.tex:F27",
      "consumers": "Intro/abstract/conclusion; witness description; formal appendix",
      "overload": "Step names not Java transition semantics"
    },
    {
      "surface": "A(x,y),B(x,y),C(y),Γ_Q,Q,Imp,α_ΓQ,ACI_∨",
      "kind": "local Boolean abbreviations, typed quotient context, displayed quotient, certified steps",
      "type": "User×Photo→Bool, Photo→Bool; Γ_Q=(User,Photo)",
      "arity": "2/1 atom arguments",
      "binding": "q0 User and q1 Photo; renaming preserves their types",
      "properties": "Implication elimination plus disjunction ACI; different-type binders cannot exchange",
      "equality": "Readable projection of common observation, no independent equality authority",
      "definition": "figures/alloy-certificate-example.tex",
      "consumers": "Implementation opening example",
      "overload": "A/B/C/Q locally scoped separate from formal law/model letters"
    },
    {
      "surface": "φ,ψ,T_φ,B_φ,M_φ,d_repair,d_temp,d_quant,d_matrix",
      "kind": "Alloy formulas, repair projections, distance functions",
      "type": "Repair distance=sum of three view-specific edit coordinates",
      "arity": "Binary metric arguments",
      "binding": "Projection excludes proof/support plumbing; nearest references same invariant group",
      "properties": "Ordered temporal DP; exact compatible binder orbit; carrier-specific matrix matching",
      "equality": "Distance zero implementation key, not unrestricted semantic completeness",
      "definition": "eval_compressed.tex:Repair distance and coverage",
      "consumers": "Distance tables; chart; cost interpretation",
      "overload": "B_φ binding view vs B_a stored record; M_φ matrix vs M graph map"
    },
    {
      "surface": "r,d=0,n=61598,n=42386",
      "kind": "radius, implementation zero observation, population counts",
      "type": "Nonnegative edit radius; pair or incorrect-predicate denominators",
      "arity": "Scalar",
      "binding": "All chart radii inclusive; independent nearest AST-distinct truth per view",
      "properties": "Different edit units; denominator includes values above axis cap",
      "equality": "Empirical observation, not repair success or equal-budget improvement",
      "definition": "eval_compressed.tex; tables/table3_vmcai_stage1.tex; figures/aci_canonicalization_distance.tex",
      "consumers": "Empirical claims",
      "overload": "n here population scalar; formal n structural value locally scoped"
    },
    {
      "surface": "Fix.,F+DB,Var.,V+DB,Slot,Leg.,Exact",
      "kind": "seven display aliases",
      "type": "Raw, Raw+DB, Java egglog, Java egglog+DB, Slotted, Fast Rewrite, CI",
      "arity": "N/A",
      "binding": "Fixed table column mapping",
      "properties": "Arms same Java pipeline variants, not external executions",
      "equality": "500 per family / 5500 total in-vocabulary recognition",
      "definition": "appendix_eval.tex:Full Ablation; tables/table7_capability_rev4.tex",
      "consumers": "Headline capability comparisons",
      "overload": "None"
    },
    {
      "surface": "⇒,↔,¬,∧,∨,top,bottom,ite; forall/exists/no/one/lone/notone/notlone",
      "kind": "Boolean operators/quantifiers and proposed orientations",
      "type": "Bool truth functions; finite Boolean lists for checked quantifier rules",
      "arity": "Declared 1/2/3 or list arity",
      "binding": "Displayed x:D notation suggestive; checked finite-list scope explicit",
      "properties": "Only listed scoped equations; actual Alloy AST normalization is separate",
      "equality": "Boolean equation distinct from Java semantics",
      "definition": "appendixC_vmcai_stage1.tex:RULE-005–012/016/019",
      "consumers": "Illustrative Alloy example; theory boundary",
      "overload": "None"
    },
    {
      "surface": "always,eventually,historically,once,until,releases,since,triggered; atomicDual,temporalDual",
      "kind": "temporal constructors and lookup functions",
      "type": "Constructor dual lookup with conditional inverse equation",
      "arity": "Unary/binary per constructor",
      "binding": "Fixed source syntax family",
      "properties": "Formal theorem does not prove temporal semantics or Java phase behavior",
      "equality": "Lookup equalities, not unbounded semantic model theorem",
      "definition": "appendixC_vmcai_stage1.tex:RULE-007/008",
      "consumers": "Targeted temporal validation",
      "overload": "New bounded validation must remain empirical and separately provenance-bound"
    },
    {
      "surface": "Fin(2^w),checkedAdd4,none,some",
      "kind": "modular integer carrier, checked signed addition, option constructors",
      "type": "Arithmetic on Fin(2^w); checkedAdd4:Int×Int→Option Int",
      "arity": "2 inputs",
      "binding": "Four-bit signed example uses 7,1,-1",
      "properties": "Modular AC; overflow-forbidding associativity counterexample",
      "equality": "Arithmetic equality; no Alloy/Java mode correspondence inferred",
      "definition": "appendixC_vmcai_stage1.tex:RULE-015/CE-003",
      "consumers": "Operator law boundary",
      "overload": "None"
    },
    {
      "surface": "R,none,univ,+,&,x in R",
      "kind": "abstract relation predicates and operators",
      "type": "Relations α→Prop; membership in Alloy denotes subset semantics as specified",
      "arity": "Binary union/intersection/subset",
      "binding": "Nonempty x witness needed for x in none→false",
      "properties": "Scope excludes typed AST and multiplicity analysis",
      "equality": "Pointwise predicate equations",
      "definition": "appendixC_vmcai_stage1.tex:RULE-018",
      "consumers": "Source-law boundary",
      "overload": "R structural realizer elsewhere; here relation locally bound"
    },
    {
      "surface": "canonicalDistance_P(x,y)",
      "kind": "discrete canonical distance",
      "type": "X×X→{0,1}",
      "arity": "2",
      "binding": "Finite normalization presentation P supplied",
      "properties": "0 iff equal normal forms iff P.relation",
      "equality": "Distinct from empirical repair and tree-edit distances",
      "definition": "appendixC_vmcai_stage1.tex:SCOPE-001",
      "consumers": "Boundary paragraph",
      "overload": "None"
    }
  ],
  "unresolved_material_rows": [],
  "permitted_overloads": "All overloads are locally bound or explicitly indexed as recorded; preserve those boundaries.",
  "delta": []
}


==> revision/baseline_source_checksums.json <==
{
  "PACKAGE-MANIFEST.json": "590b380dea966f475f30a6a42fedf7f3250ae3d08c9e25676412e6f944a1e022",
  "README.md": "0d138aa51e1e0a176d7a05e3f16dc7903123a58584572e3c514a121b5e2bea77",
  "appendixC_vmcai_stage1.tex": "e6dc4140a7ab894dc8989aab6167988dd2f39123d712445fece2b4ab4578d73f",
  "appendix_closure_tables.tex": "8aa814fb993258cd3a58b5b96c44d0352e8ee4464754288a21dabacfacae1830",
  "appendix_eval.tex": "6bde4ab16b61cc5fc31abf737c317189ca5016bbad5c5bfbd033dcd629b2081d",
  "appendix_formal.tex": "4395af55de70fae6eec9fbc1b49e5a90d4a681746e25caafc1ef22bc932ee9cb",
  "conclusion_compressed.tex": "3d4b68c41bc0a5bb18ba412ee0f7c507517b8c91df3b2e2031503c0a87307ffc",
  "eval_compressed.tex": "66f2dbb26d522650f036e8881de1ae2f0815d306152055867dd01df626328e3c",
  "figures/aci_canonicalization_distance.tex": "1940d71c43416dfcd18dc9fbbfc0ab248e7ea5e7d2e6a0d4e559998b6686a93f",
  "figures/alloy-certificate-example.tex": "94f219a3d9233c57cfaf3ffdf436b239b257042f146a4cddbe696485862fded9",
  "figures/final_alg_vmcai_stage1.tex": "dbf196f23f146aabe44f74ef66d9aba9abaae028fd8297c5cedee418f2ae6c87",
  "figures/raw_edit_repair_coverage_relabel.png": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5",
  "formal/PaperIndex.lean": "dc10d182fd5e4249b8c67f92cb69b5057ca9a90f8dc82aa8e9ecd299c891fdcb",
  "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf",
  "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a",
  "formal/TypedSlottedEGraphsPaper/Certificates.lean": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3",
  "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39",
  "formal/TypedSlottedEGraphsPaper/ContextGraph.lean": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1",
  "formal/TypedSlottedEGraphsPaper/Core.lean": "9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01",
  "formal/TypedSlottedEGraphsPaper/FiniteNormalization.lean": "8f3cf0cd01b873465e0aa335014d7a3e7ea5c1224dc836de6d692eca9791013d",
  "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a",
  "formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean": "11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f",
  "formal/TypedSlottedEGraphsPaper/ProfileRules.lean": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad",
  "formal/TypedSlottedEGraphsPaper/Reachability.lean": "07e05e20824378303f71230fabc9d401b471b5bba36f50c596250e21f4bf8ec3",
  "formal/TypedSlottedEGraphsPaper/Replay.lean": "2cff55e357a599b53cd465b1e1a77838437cf76f24d581a250c0c8007bf2554c",
  "formal/TypedSlottedEGraphsPaper/StructuralClaims.lean": "eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea",
  "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876",
  "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02",
  "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3",
  "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2",
  "formal/TypedSlottedEGraphsPaper/TraceEnvelopeWitness.lean": "d4571f177607c4073f35466ab7d8bd2bf642bd1190a4ba38508c5a5ddfa93b7f",
  "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05",
  "formal/artifact-refinement-map.json": "55b8f376075dfc219a320d095b72bdebf25e334ead1d373792ed36dda39ee002",
  "formal/axiom-report.json": "3eb2c480811b6c24c1737f82ec861fd05cb0524d3fa161f7cb4eb944c285e12a",
  "formal/build-evidence/clean-build-A.json": "928e58b98c3deb18c540f088c984870ef28affd919500b3e5ebc6911fe8cd684",
  "formal/build-evidence/clean-build-B.json": "829ac214601897895f18d343f4a35e92d18f134b5aa44162808b8d1ace6cafe7",
  "formal/build-evidence/clean-build-summary.json": "1ae7b4bf23e493eed8a89cdd6cdec3d95b7092a6da52edaf58a0a7d5e019229d",
  "formal/build-evidence/closure-manifest-A.json": "c2bfd59523bc96b8834ddf856efe1881774e92e9f6c7d8f9f39be93317f26fda",
  "formal/build-evidence/closure-manifest-B.json": "c2bfd59523bc96b8834ddf856efe1881774e92e9f6c7d8f9f39be93317f26fda",
  "formal/compiler-correspondence-metadata.json": "69c7939032a3811177e93d95e296b8f90c3b78cd6bd5417c206fc8361ca85143",
  "formal/compiler-dependency-graph.json": "d466a2432ba66cc1196aa2d6d06d776ba6d2bac8e1d2ea08c1259cd5f03292d4",
  "formal/correspondence-review.json": "e680e45407032ef439e12d624e178da8ebb524731e2798e432ed6fbe2b5c7918",
  "formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/lean-metadata.json": "9c4d184fbde9c2421c44f58129cb5e1f9d3ccb75fd1f91ebaeafa7dd1e33600a",
  "formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/semantics.json": "196112d62f4924bced36a75a1ab13116fc456c464f49ecff6b41df3dfcb1c35a",
  "formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/summary.json": "1c35c98641e9bd217b3b450e62b8501cd2de6d718c612d9f37942cc4f6843f9d",
  "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/correspondence-review.json": "841a624aa36f87b8a0f66b2cc8c277716292a2699afd65c06bd630b04b3d2332",
  "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/lean-metadata.json": "c4da27a564fade16d5f9a9d85776d4e7ad89644a04a0c4c15f09624716c37f6a",
  "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/semantics.json": "8b31239e3f730a7fd6205cc77343c61ac9330d4f399d108bae9a9b10248eacd2",
  "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/summary.json": "00e28a7fcad81db127d0a7daf35932fe2a7b9bfeca1aef66f3c74a9062d01fcf",
  "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/lean-metadata.json": "6311d815a9a74dec409b1fd64f372803f39e6168575109cde3c6dd8b628a2e9b",
  "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/review-snapshot-manifest.json": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57",
  "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/semantics.json": "a6521a37c706d1666990032ddb25e06625e69ca493af84e01b33a873d305c482",
  "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/summary.json": "4705ff60f9186e44610483b1a7b5763a857acaa0e6300f3fe3de62647fee9460",
  "formal/dependency-graph.json": "6a179fd479685742c9c9e4472385887609abf1d4c815c8119209ca704e0e1966",
  "formal/edge-case-closure.json": "7572885f4e4ed83300a76dceca6813dc998dcdb81618558980a74906ade9c629",
  "formal/experimental-data-refresh-report.json": "71c86a4942720dc6fdc9d65286b8c2ee4e6337c2169dc16be18dea182db8699f",
  "formal/final-formal-closure-report.md": "b40729815870783839baea89c068f28fe36b0c38537f8a12b39c99c76d8bd855",
  "formal/formal-statement-index.tex": "d4574d0f1b19ad67046d98e5758df98af9203d048ab3a0abc94dfc63556bdc0c",
  "formal/formal-units.yaml": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a",
  "formal/foundation-impact-report.md": "2e4253022df9c0bf46de776641f3318061c2a8871cd5a7152a897f4869828082",
  "formal/historical/2026-08-30/final-formal-closure-report.md": "271b6260e1883a99574d0d16110aca7c51153b548b0578b3bc079c41408846c4",
  "formal/historical/2026-08-30/layered-closure-report.json": "0602998500d3a0e4404398badce9ed7192d6b77e1bdb7c50a954a80aadf248fd",
  "formal/historical/2026-08-30/tcb-manifest.json": "8ef3684bd7a606175a5c95b9b670c52a35a352ccd7174de2bac8a507f2a7eec3",
  "formal/lake-manifest.json": "8ef31448075569bcc02890b83a9b2de99b4f38ffa7417bd2dc41e1e43f870c71",
  "formal/lakefile.toml": "3e1e5c89daec1816d559d9598ffdaa4ca6e9524c3301029d9f52630e742bee5a",
  "formal/layered-closure-report.json": "2e771fcb2fac57490f3cb05b1b3427dfd0963b3edb4cfff5151be6e1589ead0c",
  "formal/lean-toolchain": "302cd63c54178885b89e669f33b38f12f4dd7ae7e5cac537b3203e3768d8fb2b",
  "formal/normalization-contract.json": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
  "formal/paper-lean-map.json": "250af7056edf1a20f821b2975b6ba37660fd2b8a39772705527441c61760c445",
  "formal/pdf-float-repair-003-004-report.json": "0e1914e63aa405448404586a912737828128cbdea5da99e26ff553e9233a7aea",
  "formal/pdf-math-repair-report.json": "a00bc8e07ec017ddb3ba9ece1b59e9e49c70b22a26962f40c7dcc02fdeca9fc9",
  "formal/pdf-qa-final-emission-report.json": "5bcc83caf8340d00af7dd463134c611b55c8760258ce45459d196f44117a5015",
  "formal/pdf-qa-final-package-report.json": "ee2a9d9b34071d2e73db7c6a1cbcffd081cf0850247a218d6755f3ce7600b29c",
  "formal/pdf-qa-post-float-final-report.json": "6de743f1f2cff77eb48c41e03358d7246ff12ac9d127eeeb981525b3fcad7165",
  "formal/pdf-qa-post-repair-report.json": "2a22d232a1c95afce24c1356f28885183fd14da4a154e15e391f3a7c43b982a5",
  "formal/pdf-qa-repaired-fast-ir-data-report.json": "01087813e6be08fe1d398c6202d74cad20717d224173311c6e082912878547f0",
  "formal/pdf-qa-report.json": "dd6c601016dcf2836e6c07184b32b62121fa690851c508a4aacbb6da2ea952b5",
  "formal/pdf-repair-report.json": "9564e03544718a7fea87432e6daf2df487aad68c48e384756af9029786d53f6b",
  "formal/proof-sketch-audit.json": "7f1e372ba2533a95bfb44185a4caa61c12eb01dbf57ce2b0845ca20e080f9fd2",
  "formal/provenance-layout-repair-report.json": "2412e7c5acfcfc79922af837ec7f4d949a7c0a4a78f758594b16c291d58f3b16",
  "formal/review-snapshot-manifest.json": "308f47cc9ef4c5a1c81f002ac82908d9f98abf8c0f1cd5f657649beff3fae13c",
  "formal/tcb-manifest.json": "97c514da59b6de2a7d66a3ca8d2a0179e6f4ddcf3eb45cb6eccea5baa29dfc7e",
  "formal/tools/build_source_candidate_manifest.py": "e58df9684d4d25ab81f9de67a238a1b254f8f8bc2fe9a020efbe7bd64ef6df31",
  "formal/tools/freeze_correspondence_snapshot.py": "a63a3dca7e32a7157a28bf13449223f3c823ac4e9895678d5c046eb0f331f348",
  "formal/tools/regenerate_current_metadata.py": "52fa450fd2372373549fb193134021addc5fbba9f2279cfbb1304be83d4f63f1",
  "formal/trace-envelope-witness-binding-report.json": "8f53e6adace38e5929cb32bbb76edaff25a1d552badb564969b90d1198cf6a3f",
  "formal/trace-envelope-witness-sync-report.json": "c395345131f8679c0a45db97719204765e25cdd564ff4b43b61e17a8911b36dd",
  "foundations_compressed.tex": "6ec9c34781058b70209e1b4060c01117ec60c6f7a9f35fbb3236f9cbe6709ca7",
  "intro_compressed.tex": "5b7d95104af0d15687aebb4e08f892fa1e328b82cae0abbe4859c7f060846ab7",
  "llncs.cls": "92c3bada01fa8cd46a0f761e7c0e3bcd1cdf6a47bcc9e130fef497cfc47a270a",
  "macros_compressed.tex": "24f22bf63c8d4c17b05f89613822fa5f25d6b2c4dea4394d63b3a9a3c1a6741d",
  "main_compressed.tex": "076d7c8ab6b6b35f99e7e30e7cb20b2e66d2a97f17aa22218ce043d6ea85cae6",
  "prelims_compressed.tex": "01a6a5dc7e211c08fe293e04d1557acb06638e3895ad8945c5fcc0e5dc3699a0",
  "ref.bib": "c60f325d76c7bdd8417d135e70cbd72968fc5724e5c561b79a2149c9bb246882",
  "splncs04.bst": "6f1fe5dd74efa8b1898f93e5042a6347f192b887afe254a0121bd0a9b9472100",
  "tables/model_overview.tex": "61bdcbd9cf87c3b2adf040f71b0a45ef2c3d4ff5c343d009e7f84137bafcac87",
  "tables/table1_rev4.tex": "337b3e79a738a7f8cb446b018ceafcefa2623c43101bcab7a764c777803b415f",
  "tables/table2_rev4.tex": "130bc113fb0bb9136ce6c41ee73e7bcc43b97ca3fd242cf74b8fde28b3c3ac72",
  "tables/table3_vmcai_stage1.tex": "784b22e6196fbd29390abdd0bfc1184f81dde564d57888e0e1d8c73c1eebdecb",
  "tables/table6_ablation_vmcai_stage1.tex": "9cd666b3f7f7a87a39a63a6cc760cd8d18bccb44d1ad897380f4459f82b14026",
  "tables/table7_capability_rev4.tex": "e3d1307502680c5ad4219eec3eab501a01cbd4b329922fdc4638b649324680d7"
}


==> revision/build-and-revision-verification.json <==
{
  "scope": "Current empirical/background revision and supplied proof-package preservation",
  "generated_at_utc": "2026-09-09T17:56:08.832888+00:00",
  "source_graph": {
    "algorithm": "SHA-256 of UTF-8 canonical JSON (ensure_ascii=false, sort_keys=true, separators=(',',':')); entries sorted by relative path",
    "file_count": 25,
    "sha256": "4bce698854ea72afe536129b5acd5f64c2e35e9c3f5051446b22eb9afb79d458",
    "files": [
      {
        "path": "appendixC_vmcai_stage1.tex",
        "sha256": "41f46ead337bf15d2dd7b07c554a6942103c4ef755b0c4268a1748192f73aa69"
      },
      {
        "path": "appendix_closure_tables.tex",
        "sha256": "ca97212953c0759dd8390be5e03a1a838a16fcde4a0d8f65f475fdaeae44000e"
      },
      {
        "path": "appendix_eval.tex",
        "sha256": "7a6f4da2cbec10d806c3201f7b5aeb184d7bfee9d678ba1d4fff5ebe66d1cb2b"
      },
      {
        "path": "appendix_formal.tex",
        "sha256": "4395af55de70fae6eec9fbc1b49e5a90d4a681746e25caafc1ef22bc932ee9cb"
      },
      {
        "path": "conclusion_compressed.tex",
        "sha256": "3d4b68c41bc0a5bb18ba412ee0f7c507517b8c91df3b2e2031503c0a87307ffc"
      },
      {
        "path": "eval_compressed.tex",
        "sha256": "f23ce06253235f9740f5f358d2d909fb674fb0c8e1ca495498bdbba228373d82"
      },
      {
        "path": "figures/aci_canonicalization_distance.tex",
        "sha256": "74f13a48481b2a8f99edc0536df88014050ced6390485715bd34f8860a281676"
      },
      {
        "path": "figures/alloy-certificate-example.tex",
        "sha256": "94f219a3d9233c57cfaf3ffdf436b239b257042f146a4cddbe696485862fded9"
      },
      {
        "path": "figures/final_alg_vmcai_stage1.tex",
        "sha256": "dbf196f23f146aabe44f74ef66d9aba9abaae028fd8297c5cedee418f2ae6c87"
      },
      {
        "path": "figures/raw_edit_repair_coverage_relabel.png",
        "sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5"
      },
      {
        "path": "formal/formal-statement-index.tex",
        "sha256": "d4574d0f1b19ad67046d98e5758df98af9203d048ab3a0abc94dfc63556bdc0c"
      },
      {
        "path": "foundations_compressed.tex",
        "sha256": "6ec9c34781058b70209e1b4060c01117ec60c6f7a9f35fbb3236f9cbe6709ca7"
      },
      {
        "path": "intro_compressed.tex",
        "sha256": "5b7d95104af0d15687aebb4e08f892fa1e328b82cae0abbe4859c7f060846ab7"
      },
      {
        "path": "llncs.cls",
        "sha256": "92c3bada01fa8cd46a0f761e7c0e3bcd1cdf6a47bcc9e130fef497cfc47a270a"
      },
      {
        "path": "macros_compressed.tex",
        "sha256": "24f22bf63c8d4c17b05f89613822fa5f25d6b2c4dea4394d63b3a9a3c1a6741d"
      },
      {
        "path": "main_compressed.tex",
        "sha256": "076d7c8ab6b6b35f99e7e30e7cb20b2e66d2a97f17aa22218ce043d6ea85cae6"
      },
      {
        "path": "prelims_compressed.tex",
        "sha256": "34d8cfaa1e8cbd9ee068f16b7abbd3a0a02049a422f81f7dc874d041faf8cb7d"
      },
      {
        "path": "ref.bib",
        "sha256": "c60f325d76c7bdd8417d135e70cbd72968fc5724e5c561b79a2149c9bb246882"
      },
      {
        "path": "splncs04.bst",
        "sha256": "6f1fe5dd74efa8b1898f93e5042a6347f192b887afe254a0121bd0a9b9472100"
      },
      {
        "path": "tables/model_overview.tex",
        "sha256": "61bdcbd9cf87c3b2adf040f71b0a45ef2c3d4ff5c343d009e7f84137bafcac87"
      },
      {
        "path": "tables/table1_rev4.tex",
        "sha256": "337b3e79a738a7f8cb446b018ceafcefa2623c43101bcab7a764c777803b415f"
      },
      {
        "path": "tables/table2_rev4.tex",
        "sha256": "130bc113fb0bb9136ce6c41ee73e7bcc43b97ca3fd242cf74b8fde28b3c3ac72"
      },
      {
        "path": "tables/table3_vmcai_stage1.tex",
        "sha256": "784b22e6196fbd29390abdd0bfc1184f81dde564d57888e0e1d8c73c1eebdecb"
      },
      {
        "path": "tables/table6_ablation_vmcai_stage1.tex",
        "sha256": "b2ed38d242fb09e635dbe85055f8b68f36287cdfc6b20b08f2410f20ad0f5899"
      },
      {
        "path": "tables/table7_capability_rev4.tex",
        "sha256": "e3d1307502680c5ad4219eec3eab501a01cbd4b329922fdc4638b649324680d7"
      }
    ],
    "composition": {
      "tex": 21,
      "bibliography": 1,
      "graphic": 1,
      "class": 1,
      "bibliography_style": 1
    }
  },
  "pdf": {
    "filename": "Typed_Flexible_Arity_Slotted_EGraphs_updated.pdf",
    "sha256": "3165c447bfb2d365d0c0ecb273e90dcbe98f6a5df958f0df773c444393133a0f",
    "bytes": 673309,
    "pages": 49,
    "main_text_pages": [
      1,
      20
    ],
    "reference_pages": [
      21,
      22
    ],
    "appendix_pages": [
      23,
      49
    ],
    "main_body_page_limit": 20
  },
  "build": {
    "command": "latexmk -pdf -bibtex -interaction=nonstopmode -halt-on-error -file-line-error -outdir=<separate-build-directory> main_compressed.tex",
    "exit_code": 0,
    "engine": "pdfTeX 1.40.25 (TeX Live 2023/Debian)",
    "log_sha256": "5313231eb4e29bd07fddaaf423fc39afbca01e37b3f44875cbc67b73ae2e0579",
    "recorder_sha256": "04fc0e4ce89cda4878c8150ae8a526ddddb4ee46d3b4fcff84635e6ad2b4c857",
    "bibtex_output_sha256": "5d2c7df2cb9ca68d646a76b24a6794cf55940869e1084fbfa0b3b4f07aed156b",
    "overfull_messages": 0,
    "undefined_references": 0,
    "undefined_citations": 0,
    "missing_inputs": 0,
    "missing_glyphs": 0,
    "underfull_messages": 364,
    "inherited_font_substitution_warnings": true,
    "supplied_source_local_baseline": {
      "pages": 47,
      "main_text_pages": [
        1,
        19
      ],
      "reference_pages": [
        20,
        21
      ],
      "appendix_pages": [
        22,
        47
      ]
    },
    "baseline_note": "The supplied README's historical 45-page rendering was not reproduced in this local toolchain; the source baseline built to 47 pages."
  },
  "visual_qa": {
    "all_49_pages_rendered_and_reviewed": true,
    "method": "Full-document page contact sheets plus detailed inspection of changed and dependent pages",
    "independent_detailed_pages": [
      2,
      3,
      4,
      15,
      16,
      17,
      18,
      19,
      20,
      32,
      33,
      34,
      37,
      38,
      39
    ],
    "material_defects_found": []
  },
  "formal_preservation": {
    "active_mapped_spans_unchanged": 146,
    "registered_excerpt_hashes_match": 146,
    "formal_directory_files_unchanged": 75,
    "source_config_files": 23,
    "source_config_graph_sha256": "1ea8b2d58e1f4c3c007f8da46f77c7818d716b21bf418929ea9f9ecb8bef5afa",
    "source_config_hash_algorithm": "Canonical JSON as above, using original tcb-manifest package source_files then configuration_files order",
    "lean_version_pin": "4.33.0",
    "new_lean_build": false,
    "new_axiom_audit": false,
    "new_whole_source_correspondence_review": false,
    "archive_scope": "All retained formal reports describe their original snapshots. Their full-source hashes are not current-paper hashes; Appendix C has one nonformal run-ID change outside all mapped spans."
  },
  "independent_scientific_review": {
    "decision": "PASS_SCIENTIFIC_SOURCES_AND_REVIEWED_BUILD",
    "required_repairs": [],
    "report_path": "revision/final_emission_audit.json",
    "report_sha256": "9f466d5f0e9bea96907e43b0e71f666eecb1c1f0f8331c96e3e7a46a4a430419"
  },
  "repository_evidence": {
    "repository": "AlexandervonWu/ACGN",
    "branch": "aislop",
    "snapshot": "1e2667351532b0c632166fa21ae5fbc7308a8fe7",
    "retrieved_at": "2026-09-09T17:25:15.047Z",
    "runs": [
      {
        "kind": "full_corpus_publication",
        "run_id": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
        "source_commit": "8ad5fead39b687d2cadc79b01ac27743c1ece990",
        "jar_sha256": "a053e40e64faa2ecffb0f4999b57aa661eae51933d6daf93a95d973144a71abf",
        "natural_dataset_sha256": "d6741fbf4c4a9b3714d012d068f84cc918052f1f55211bf4d0443b990736a689",
        "workers": 16,
        "maximum_heap_gib": 8,
        "completed_date": "2026-09-08",
        "manifest_path": "publication_runs/db9f89bf-0965-4d74-8080-d9191d5f1aec/run-manifest.json",
        "manifest_sha256": "fc9b71eb588c9d0375e1dda37b5e14f59687c7a762d1ee27e1c19942a3f3d11b",
        "manifest_url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/publication_runs/db9f89bf-0965-4d74-8080-d9191d5f1aec/run-manifest.json",
        "generated_capability_dataset_sha256": "898d8123ce12ee9a28cb106b801c4d3cb9e1c8aaa2644e0389aedd41e6fb49c3"
      },
      {
        "kind": "separate_bounded_capability_validation",
        "run_id": "659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4",
        "source_commit": "8feab00f9190482af6a25334af5b2716653f8ac9",
        "jar_sha256": "67e7dd088ef864a9170178e6b6c963a2c339836fa88b25cffe8e20788714f04a",
        "workers": 1,
        "maximum_heap_gib": 1,
        "completed_date": "2026-09-09",
        "checks": 29,
        "temporal_checks": 8,
        "counterexamples": 0,
        "errors": 0,
        "inconclusive": 0,
        "temporal_object_scope": 4,
        "temporal_trace_bounds": [
          1,
          10
        ],
        "manifest_path": "publication_runs/659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4/run-manifest.json",
        "manifest_sha256": "c08804050280e5c964fccef8ac8e8d9d8b59980507ca2b45fec07758599c6f9a",
        "manifest_url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/publication_runs/659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4/run-manifest.json",
        "generated_capability_dataset_sha256": "898d8123ce12ee9a28cb106b801c4d3cb9e1c8aaa2644e0389aedd41e6fb49c3"
      }
    ]
  },
  "limits": [
    "Published manifest-bound results were reconciled; no experiments were rerun.",
    "Large LFS raw distances and the augmented index were not independently downloaded or reaggregated.",
    "No new Lean build, axiom audit or whole-source formal closure claim is made.",
    "Bounded Alloy checks and bounded constructor/certificate-record replays do not establish full Java/parser refinement or whole-corpus trace replay.",
    "The supplied LNCS class/style were retained; no new official venue-template or submission-system certification was attempted."
  ]
}


==> revision/change-manifest.json <==
[
  {
    "file": "appendixC_vmcai_stage1.tex",
    "sha256_before": "e6dc4140a7ab894dc8989aab6167988dd2f39123d712445fece2b4ab4578d73f",
    "sha256_after": "41f46ead337bf15d2dd7b07c554a6942103c4ef755b0c4268a1748192f73aa69",
    "reason": "E: replace the run identity in nonformal opening prose; all mapped formal spans unchanged"
  },
  {
    "file": "appendix_closure_tables.tex",
    "sha256_before": "8aa814fb993258cd3a58b5b96c44d0352e8ee4464754288a21dabacfacae1830",
    "sha256_after": "ca97212953c0759dd8390be5e03a1a838a16fcde4a0d8f65f475fdaeae44000e",
    "reason": "E: date the archived artifact-refinement matrix and distinguish newer bounded replays"
  },
  {
    "file": "appendix_eval.tex",
    "sha256_before": "6bde4ab16b61cc5fc31abf737c317189ca5016bbad5c5bfbd033dcd629b2081d",
    "sha256_after": "7a6f4da2cbec10d806c3201f7b5aeb184d7bfee9d678ba1d4fff5ebe66d1cb2b",
    "reason": "E: refresh corpus and separate validation provenance and results; clarify reference-pool membership"
  },
  {
    "file": "eval_compressed.tex",
    "sha256_before": "66f2dbb26d522650f036e8881de1ae2f0815d306152055867dd01df626328e3c",
    "sha256_after": "f23ce06253235f9740f5f358d2d909fb674fb0c8e1ca495498bdbba228373d82",
    "reason": "E: update performance, ratios, bounded validation and implementation explanation; U: move Alloy basics into Background"
  },
  {
    "file": "figures/aci_canonicalization_distance.tex",
    "sha256_before": "1940d71c43416dfcd18dc9fbbfc0ab248e7ea5e7d2e6a0d4e559998b6686a93f",
    "sha256_after": "74f13a48481b2a8f99edc0536df88014050ced6390485715bd34f8860a281676",
    "reason": "E: clarify that the nearest reference may be an oracle or a CORRECT student predicate"
  },
  {
    "file": "prelims_compressed.tex",
    "sha256_before": "01a6a5dc7e211c08fe293e04d1557acb06638e3895ad8945c5fcc0e5dc3699a0",
    "sha256_after": "34d8cfaa1e8cbd9ee068f16b7abbd3a0a02049a422f81f7dc874d041faf8cb7d",
    "reason": "U: explain e-graphs, algebraic laws, binding and Alloy for readers new to the area"
  },
  {
    "file": "tables/table6_ablation_vmcai_stage1.tex",
    "sha256_before": "9cd666b3f7f7a87a39a63a6cc760cd8d18bccb44d1ad897380f4459f82b14026",
    "sha256_after": "b2ed38d242fb09e635dbe85055f8b68f36287cdfc6b20b08f2410f20ad0f5899",
    "reason": "E: replace 21 timing and memory cells from the manifest-bound run"
  }
]


==> revision/claim-evidence-ledger.json <==
{
  "repository": "AlexandervonWu/ACGN",
  "branch": "aislop",
  "snapshot": "1e2667351532b0c632166fa21ae5fbc7308a8fe7",
  "full_run": "db9f89bf-0965-4d74-8080-d9191d5f1aec",
  "full_run_source": "8ad5fead39b687d2cadc79b01ac27743c1ece990",
  "validation_run": "659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4",
  "claims": [
    {
      "claim": "Seven-arm natural-corpus counts, distances, process times, engine CPU, memory and representation units",
      "paper_locations": [
        "eval_compressed.tex: Corpus and protocol / Observation and equality / headline table / cost",
        "tables/table6_ablation_vmcai_stage1.tex"
      ],
      "evidence_path": "egraph_ablation/comparison.json",
      "evidence_selector": "runs[]",
      "evidence_sha256": "f2369c8e43553d3c194ff98132a359441b8e90fd8d91e61267eb1fe060c2ab01",
      "value": {
        "raw-egraph": {
          "engine": "raw-egraph",
          "eligiblePairs": 61598,
          "successes": 61598,
          "failures": 0,
          "correctPairs": 19212,
          "incorrectPairs": 42386,
          "correctEquivalentPairs": 820,
          "incorrectEquivalentPairs": 0,
          "averageDistance": 18.364167667781423,
          "processElapsedSeconds": 19.37,
          "engineCpuNanos": 4255491820,
          "maximumRssKb": 1561488,
          "peakUsedHeapBytes": 826596688,
          "averageRepresentationUnits": 58.07264846261242
        },
        "raw-egraph-debruijn": {
          "engine": "raw-egraph-debruijn",
          "eligiblePairs": 61598,
          "successes": 61598,
          "failures": 0,
          "correctPairs": 19212,
          "incorrectPairs": 42386,
          "correctEquivalentPairs": 2160,
          "incorrectEquivalentPairs": 0,
          "averageDistance": 17.911490632812754,
          "processElapsedSeconds": 19.38,
          "engineCpuNanos": 5014984924,
          "maximumRssKb": 1613488,
          "peakUsedHeapBytes": 832443200,
          "averageRepresentationUnits": 57.75176142082535
        },
        "java-egglog": {
          "engine": "java-egglog",
          "eligiblePairs": 61598,
          "successes": 61598,
          "failures": 0,
          "correctPairs": 19212,
          "incorrectPairs": 42386,
          "correctEquivalentPairs": 820,
          "incorrectEquivalentPairs": 0,
          "averageDistance": 18.146514497223937,
          "processElapsedSeconds": 19.27,
          "engineCpuNanos": 4175644565,
          "maximumRssKb": 1511072,
          "peakUsedHeapBytes": 786590776,
          "averageRepresentationUnits": 57.05506672294555
        },
        "java-egglog-debruijn": {
          "engine": "java-egglog-debruijn",
          "eligiblePairs": 61598,
          "successes": 61598,
          "failures": 0,
          "correctPairs": 19212,
          "incorrectPairs": 42386,
          "correctEquivalentPairs": 2160,
          "incorrectEquivalentPairs": 0,
          "averageDistance": 17.690038637618105,
          "processElapsedSeconds": 18.86,
          "engineCpuNanos": 4880780993,
          "maximumRssKb": 1491908,
          "peakUsedHeapBytes": 789513632,
          "averageRepresentationUnits": 56.73159842852041
        },
        "slotted-egraph": {
          "engine": "slotted-egraph",
          "eligiblePairs": 61598,
          "successes": 61598,
          "failures": 0,
          "correctPairs": 19212,
          "incorrectPairs": 42386,
          "correctEquivalentPairs": 2159,
          "incorrectEquivalentPairs": 0,
          "averageDistance": 17.824231306211242,
          "processElapsedSeconds": 19.67,
          "engineCpuNanos": 15565457770,
          "maximumRssKb": 1652740,
          "peakUsedHeapBytes": 874943592,
          "averageRepresentationUnits": 53.16838209032761
        },
        "canonical": {
          "engine": "canonical",
          "eligiblePairs": 61598,
          "successes": 61598,
          "failures": 0,
          "correctPairs": 19212,
          "incorrectPairs": 42386,
          "correctEquivalentPairs": 4074,
          "incorrectEquivalentPairs": 0,
          "averageDistance": 13.943342316308971,
          "processElapsedSeconds": 23.99,
          "engineCpuNanos": 68819704884,
          "maximumRssKb": 2110864,
          "peakUsedHeapBytes": 1092714904,
          "averageRepresentationUnits": 30.00051949738628
        },
        "typed-slotted-port-egraph": {
          "engine": "typed-slotted-port-egraph",
          "eligiblePairs": 61598,
          "successes": 61598,
          "failures": 0,
          "correctPairs": 19212,
          "incorrectPairs": 42386,
          "correctEquivalentPairs": 4088,
          "incorrectEquivalentPairs": 0,
          "averageDistance": 14.02172148446378,
          "processElapsedSeconds": 2684.11,
          "engineCpuNanos": 40811846807185,
          "maximumRssKb": 9158644,
          "peakUsedHeapBytes": 7484537280,
          "averageRepresentationUnits": 29.54142991655573
        }
      },
      "status": "supported",
      "comparability": "same population/configuration; supported",
      "url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/egraph_ablation/comparison.json"
    },
    {
      "claim": "CI/Fast Rewrite performance ratios",
      "paper_locations": [
        "eval_compressed.tex: cost"
      ],
      "evidence_path": "egraph_ablation/comparison.json",
      "evidence_selector": "ratios of corresponding runs[] fields; targeted ratio uses capability_benchmark/arms/comparison.json",
      "evidence_sha256": "f2369c8e43553d3c194ff98132a359441b8e90fd8d91e61267eb1fe060c2ab01",
      "value": {
        "natural_wall": 111.8845352230096,
        "engine_CPU": 593.0256003854705,
        "targeted_wall": 86.92032967032966
      },
      "status": "supported",
      "comparability": "same population/configuration; supported",
      "url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/egraph_ablation/comparison.json"
    },
    {
      "claim": "Targeted 11 x 500 recognition counts; same 77 cells and seven totals",
      "paper_locations": [
        "eval_compressed.tex: capability",
        "tables/table7_capability_rev4.tex"
      ],
      "evidence_path": "capability_benchmark/results.json",
      "evidence_selector": "families[].arms[arm].zero",
      "evidence_sha256": "41dd46580ad23faff4fbd3b9a7501e31577a84ca768ffe62d217e2b63eb70ad6",
      "value": {
        "alpha": [
          0,
          500,
          0,
          500,
          500,
          500,
          500
        ],
        "aci": [
          500,
          500,
          500,
          500,
          500,
          500,
          500
        ],
        "binder_permutation": [
          1,
          22,
          1,
          22,
          500,
          500,
          500
        ],
        "safe_prenex": [
          500,
          500,
          500,
          500,
          500,
          500,
          500
        ],
        "logical_normalization": [
          500,
          500,
          500,
          500,
          500,
          500,
          500
        ],
        "temporal_normalization": [
          500,
          500,
          500,
          500,
          500,
          500,
          500
        ],
        "alpha_ac": [
          0,
          500,
          0,
          500,
          500,
          500,
          500
        ],
        "alpha_binder_permutation": [
          0,
          22,
          0,
          22,
          500,
          500,
          500
        ],
        "binder_permutation_prenex": [
          22,
          22,
          22,
          22,
          500,
          500,
          500
        ],
        "ac_logical": [
          500,
          500,
          500,
          500,
          500,
          500,
          500
        ],
        "mixed": [
          62,
          62,
          62,
          62,
          500,
          500,
          500
        ]
      },
      "status": "supported",
      "comparability": "same population/configuration; supported",
      "url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/capability_benchmark/results.json"
    },
    {
      "claim": "Paired distance and student-side view sizes; unchanged means",
      "paper_locations": [
        "eval_compressed.tex: Observation and equality / Repair distance",
        "tables/table1_rev4.tex",
        "tables/table3_vmcai_stage1.tex"
      ],
      "evidence_path": "distance_results/summary.md",
      "evidence_selector": "named generated summary fields",
      "evidence_sha256": "a83edd78ad0a4647e7d34304bd32d4a979897be0092dfc4d79704e8e7de05b5d",
      "value": {
        "Average Certificate-Integrated IR repair distance": "14.021721",
        "Average Fast Rewrite IR distance": "13.943342",
        "Average predicate-body Levenshtein distance": "39.261064",
        "Average raw AST tree distance": "22.841358",
        "Average raw AST size": "26.787315",
        "Average Certificate-Integrated IR repair observation size": "17.990130",
        "Average canonical representative tree size": "33.198773",
        "Average Fast Rewrite IR NormalForm size": "18.195980",
        "Average canonical representative TED baseline": "32.255544"
      },
      "status": "supported",
      "comparability": "Manifest-bound aggregate summary; 253 MB LFS raw distance file not materialized in this refresh",
      "url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/distance_results/summary.md"
    },
    {
      "claim": "Grouped truth counts and CI equivalence classes; oracle plus CORRECT students",
      "paper_locations": [
        "eval_compressed.tex: Observation and equality",
        "appendix_eval.tex: Corpus Views",
        "tables/table2_rev4.tex"
      ],
      "evidence_path": "alloy4fun-augmented/summary.md",
      "evidence_selector": "Correct Truth Pools; 17 problem rows and Total",
      "evidence_sha256": "c3bc36744ddf682d28c22171c46d142424a54c5a0b4448c66be97fd473441294",
      "value": {
        "recorded": 19393,
        "raw_AST_unique": 4496,
        "CI_classes": 2101,
        "CI_zero_pairs": 11382,
        "Fast_forms": 2136,
        "Fast_zero_pairs": 10934,
        "origin": "19212 CORRECT students plus 181 oracles"
      },
      "status": "supported",
      "comparability": "same population/configuration; supported",
      "url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/alloy4fun-augmented/summary.md"
    },
    {
      "claim": "Nearest-truth means and inclusive-radius coverage",
      "paper_locations": [
        "eval_compressed.tex: Repair distance and coverage",
        "tables/table3_vmcai_stage1.tex",
        "figures/aci_canonicalization_distance.tex"
      ],
      "evidence_path": "alloy4fun-augmented/summary.md",
      "evidence_selector": "Nearest Correct-Predicate Distance Averages / Raw Edit Distance Coverage Comparison",
      "evidence_sha256": "c3bc36744ddf682d28c22171c46d142424a54c5a0b4448c66be97fd473441294",
      "value": {
        "n": 42386,
        "means": {
          "Levenshtein": 28.054924,
          "AST": 15.987944,
          "Fast": 11.451257,
          "CI": 11.562709
        },
        "radii": [
          1,
          2,
          5,
          10
        ],
        "AST_counts": [
          3479,
          4962,
          10106,
          18242
        ],
        "CI_counts": [
          1676,
          4417,
          13156,
          25143
        ]
      },
      "status": "supported",
      "comparability": "Each coordinate independently selects nearest truth in same invariant group using its own edit units; large LFS index not recomputed",
      "url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/alloy4fun-augmented/summary.md"
    },
    {
      "claim": "4,088 unique natural-corpus claim identities with no bounded counterexample/error; four invalid probes unmerged",
      "paper_locations": [
        "eval_compressed.tex: Independent checks",
        "appendix_eval.tex: Checker Boundary"
      ],
      "evidence_path": "egraph_ablation/semantic_soundness.md",
      "evidence_selector": "Checked unique predicate pairs / Results By Arm / Targeted Rule-Level Probes",
      "evidence_sha256": "7be85654fd2e23463994083697babd15fd5394345bb44349e8091b3c9e1e649a",
      "value": {
        "claim_identities": 4088,
        "counterexamples": 0,
        "errors": 0,
        "invalid_probes": 4
      },
      "status": "supported",
      "comparability": "Bounded using each model check command; distinct from 29-case generated validation",
      "url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/egraph_ablation/semantic_soundness.md"
    },
    {
      "claim": "Refreshed targeted solver validation",
      "paper_locations": [
        "eval_compressed.tex: Independent checks",
        "appendix_eval.tex: Checker Boundary"
      ],
      "evidence_path": "publication_runs/659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4/capability_validation/soundness.json",
      "evidence_selector": "checks[]",
      "evidence_sha256": "65e8f1f502558220674b5d5bec0203c6ae585af285c1dcc6b26bb2d050927d7f",
      "value": {
        "total": 29,
        "temporal": 8,
        "counterexamples": 0,
        "errors": 0,
        "inconclusive": 0,
        "temporal_scope": 4,
        "trace_bounds": [
          1,
          10
        ]
      },
      "status": "supported",
      "comparability": "Separate one-worker/1 GiB validation; same generated dataset hash, not 5500 solver checks or a new corpus run",
      "url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/publication_runs/659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4/capability_validation/soundness.json"
    },
    {
      "claim": "Later assurance release preserves full corpus and separate validation",
      "paper_locations": [
        "appendix_eval.tex: provenance / Checker Boundary",
        "appendix_closure_tables.tex: archived matrix"
      ],
      "evidence_path": "docs/release-v2.17.md",
      "evidence_selector": "Experimental Impact / Remaining Boundary",
      "evidence_sha256": "0e7efb97db6a6e39e1753bf216329c4ff9f57ad7e87dfb4975d9eb2786a7da8d",
      "value": {
        "full_corpus_unchanged": true,
        "full_parser_Java_refinement": false
      },
      "status": "supported",
      "comparability": "New bounded record/constructor replay is not a reclassification of archived whole-component bridge rows",
      "url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/docs/release-v2.17.md"
    },
    {
      "claim": "Later bounded constructor and certificate-record replay evidence",
      "paper_locations": [
        "eval_compressed.tex: Independent checks",
        "appendix_eval.tex: Checker Boundary"
      ],
      "evidence_path": "docs/obligation-repair/fifth-five/README.md",
      "evidence_selector": "bounded direct conformance / replay package",
      "evidence_sha256": "90b1b3893054356700efbbb96eda7a4ef7c5da889e8f3bfa4c3f3e04ce930392",
      "value": {
        "scope": "finite Java observations and Lean replay; full corpus not replayed"
      },
      "status": "supported",
      "comparability": "No new assurance count or closure label added to manuscript",
      "url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/docs/obligation-repair/fifth-five/README.md"
    },
    {
      "claim": "One binder-owner mapping is reused across inherited temporal phases",
      "paper_locations": [
        "eval_compressed.tex: Repair distance and coverage"
      ],
      "evidence_path": "src/is/fivefivefive/CanDis/metric/QuotientRepairDistance.java",
      "evidence_selector": "matrixDistance / evaluateGlobalMatrices, lines 566-591 and 780-809",
      "evidence_sha256": "e215ca8bb7386751caf1f8e66854b7e27400bfa3bea7324ddfb622315ff33870",
      "value": "matrix comparisons use one selected owner-coordinate mapping across inherited phases",
      "status": "supported",
      "comparability": "Implementation description; does not assert a Lean refinement theorem",
      "url": "https://github.com/AlexandervonWu/ACGN/blob/1e2667351532b0c632166fa21ae5fbc7308a8fe7/src/is/fivefivefive/CanDis/metric/QuotientRepairDistance.java"
    }
  ],
  "limits": [
    "No experimental rerun; generated summaries and selected aggregates are checked against frozen manifests.",
    "Large LFS distances.json and index.json were not materialized/reaggregated.",
    "Schema overview and formal theorem statements are unchanged; schema context retains its dataset provenance.",
    "No Lean recompile or whole-source formal correspondence claim from this paper refresh."
  ]
}


==> revision/final-structure.txt <==
Main: main_compressed.tex
Reachable TeX files: 21
Bibliography files: 1
Graphics files: 1
Labels: 86
References: 35
Citations: 21
Missing Inputs: 0
Missing Bibliographies: 0
Missing Graphics: 0
Duplicate Labels: 0
Undefined References: 0
Undefined Citations: 0
Dynamic Constructs Requiring Manual Review: 0


==> revision/final_auditor_formal_invariance.json <==
{
  "active_source_spans": 146,
  "all_unchanged": true,
  "formal_directory_files": 75,
  "checks": [
    {
      "id": "TSG-FND-001",
      "source": "foundations_compressed.tex",
      "start": 11,
      "end": 23,
      "unchanged": true,
      "sha256": "998c5f06417e33aa435825b2fc6c623fdeb58fe7e938ed6829cec7e3e3f8be07",
      "registered_sha256": "998c5f06417e33aa435825b2fc6c623fdeb58fe7e938ed6829cec7e3e3f8be07",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-FND-004",
      "source": "foundations_compressed.tex",
      "start": 26,
      "end": 37,
      "unchanged": true,
      "sha256": "cd691814c6794374a715b73066c6f6611e8480361407ebd3061f46eb931468f3",
      "registered_sha256": "cd691814c6794374a715b73066c6f6611e8480361407ebd3061f46eb931468f3",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-001",
      "source": "foundations_compressed.tex",
      "start": 39,
      "end": 54,
      "unchanged": true,
      "sha256": "8d522c0290be757623a2eaf44ce87012baf63a5b9677cc3cdcbfa86cc9213749",
      "registered_sha256": "8d522c0290be757623a2eaf44ce87012baf63a5b9677cc3cdcbfa86cc9213749",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-002",
      "source": "foundations_compressed.tex",
      "start": 56,
      "end": 68,
      "unchanged": true,
      "sha256": "3051e143fe8eb8f890e342f6b7ecadf08b382003a6b0bf7333f55a788f2bbc6c",
      "registered_sha256": "3051e143fe8eb8f890e342f6b7ecadf08b382003a6b0bf7333f55a788f2bbc6c",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-PROP-001",
      "source": "foundations_compressed.tex",
      "start": 75,
      "end": 89,
      "unchanged": true,
      "sha256": "7a85a0b0f368d7b477484945f4201e571b64d7194899aa4195db12dc9c189fee",
      "registered_sha256": "7a85a0b0f368d7b477484945f4201e571b64d7194899aa4195db12dc9c189fee",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-FND-006",
      "source": "foundations_compressed.tex",
      "start": 93,
      "end": 100,
      "unchanged": true,
      "sha256": "70c5e23e93bfbe78eb45f76e4b393f9c28cb804549ad49a52d025a73b2f0ff29",
      "registered_sha256": "70c5e23e93bfbe78eb45f76e4b393f9c28cb804549ad49a52d025a73b2f0ff29",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-003",
      "source": "foundations_compressed.tex",
      "start": 102,
      "end": 116,
      "unchanged": true,
      "sha256": "e829d996f84b4fed7ac67f56d623ca6b9b54668e78768c975a6366f0f61b6314",
      "registered_sha256": "e829d996f84b4fed7ac67f56d623ca6b9b54668e78768c975a6366f0f61b6314",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-FND-007",
      "source": "foundations_compressed.tex",
      "start": 118,
      "end": 124,
      "unchanged": true,
      "sha256": "58c12a82e81172c82239f73fc4b1dfd6918a8a9b6cb2c60677078ae803ea2b2a",
      "registered_sha256": "58c12a82e81172c82239f73fc4b1dfd6918a8a9b6cb2c60677078ae803ea2b2a",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-INV-001",
      "source": "foundations_compressed.tex",
      "start": 125,
      "end": 128,
      "unchanged": true,
      "sha256": "c6d1081daa4daf75552bd9160496aa73a0b24b43bf576c1183eb2d5ecf73409e",
      "registered_sha256": "c6d1081daa4daf75552bd9160496aa73a0b24b43bf576c1183eb2d5ecf73409e",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-FND-008",
      "source": "foundations_compressed.tex",
      "start": 133,
      "end": 137,
      "unchanged": true,
      "sha256": "52e0e2013d1e9580419cb6bb73909f1acc90818e8a038fb7670965077e5a3e3a",
      "registered_sha256": "52e0e2013d1e9580419cb6bb73909f1acc90818e8a038fb7670965077e5a3e3a",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-INV-002",
      "source": "foundations_compressed.tex",
      "start": 129,
      "end": 131,
      "unchanged": true,
      "sha256": "cbe8d60db7b3dcc7e10507744f26ce697ec9d895d1d05b9d36f62aa97c8feb0d",
      "registered_sha256": "cbe8d60db7b3dcc7e10507744f26ce697ec9d895d1d05b9d36f62aa97c8feb0d",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-FND-009",
      "source": "foundations_compressed.tex",
      "start": 139,
      "end": 154,
      "unchanged": true,
      "sha256": "92429fb90d4629e634af707c5c828b614510e6d3a5cae7f123653c74e614a4fe",
      "registered_sha256": "92429fb90d4629e634af707c5c828b614510e6d3a5cae7f123653c74e614a4fe",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-FND-010",
      "source": "foundations_compressed.tex",
      "start": 153,
      "end": 156,
      "unchanged": true,
      "sha256": "b3ab2f351bb49dde5d7142ba7d6fb800891a067a4ec1af9ecc1f27622b91d790",
      "registered_sha256": "b3ab2f351bb49dde5d7142ba7d6fb800891a067a4ec1af9ecc1f27622b91d790",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-004",
      "source": "foundations_compressed.tex",
      "start": 158,
      "end": 180,
      "unchanged": true,
      "sha256": "e961c9c761a8e1c81e629ec9f7e97713843bdfd15065ddb238def19e134a1374",
      "registered_sha256": "e961c9c761a8e1c81e629ec9f7e97713843bdfd15065ddb238def19e134a1374",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-005",
      "source": "foundations_compressed.tex",
      "start": 182,
      "end": 187,
      "unchanged": true,
      "sha256": "46857a8fe35ff7803f57fd6cb754086d47260f14b5bd0ac459f5a273020fbe04",
      "registered_sha256": "46857a8fe35ff7803f57fd6cb754086d47260f14b5bd0ac459f5a273020fbe04",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-LEM-002",
      "source": "foundations_compressed.tex",
      "start": 189,
      "end": 203,
      "unchanged": true,
      "sha256": "8ce9d7c94196e7015996be67cd0c60c55c4ac63374ae11cb1c22875abc06334e",
      "registered_sha256": "8ce9d7c94196e7015996be67cd0c60c55c4ac63374ae11cb1c22875abc06334e",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-COR-001",
      "source": "foundations_compressed.tex",
      "start": 206,
      "end": 214,
      "unchanged": true,
      "sha256": "88494823f996e3b8fc2ad3d19190c8cd55c12dab0ce243360861ca64b56f21ce",
      "registered_sha256": "88494823f996e3b8fc2ad3d19190c8cd55c12dab0ce243360861ca64b56f21ce",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-COR-002",
      "source": "foundations_compressed.tex",
      "start": 218,
      "end": 227,
      "unchanged": true,
      "sha256": "5105427ebe11a5cfc39f6493faf5fba71a6d348827cb0465c6e8087cadb6fa98",
      "registered_sha256": "5105427ebe11a5cfc39f6493faf5fba71a6d348827cb0465c6e8087cadb6fa98",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-006",
      "source": "foundations_compressed.tex",
      "start": 233,
      "end": 236,
      "unchanged": true,
      "sha256": "e40281aa1223d57198e8065c190f410e1ff9e358321f3b9f70baa86ac4d92e52",
      "registered_sha256": "e40281aa1223d57198e8065c190f410e1ff9e358321f3b9f70baa86ac4d92e52",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-007",
      "source": "foundations_compressed.tex",
      "start": 238,
      "end": 259,
      "unchanged": true,
      "sha256": "2fc39381336182748bca8de4c77629583366eb2f26dfacacd681ae92d528bd8a",
      "registered_sha256": "2fc39381336182748bca8de4c77629583366eb2f26dfacacd681ae92d528bd8a",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-INV-003",
      "source": "foundations_compressed.tex",
      "start": 254,
      "end": 258,
      "unchanged": true,
      "sha256": "095386ff9023f503f5de7d7fa273076e66dc53701ef35ee1836626b67820c324",
      "registered_sha256": "095386ff9023f503f5de7d7fa273076e66dc53701ef35ee1836626b67820c324",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-LEM-003",
      "source": "foundations_compressed.tex",
      "start": 261,
      "end": 268,
      "unchanged": true,
      "sha256": "3700e32a7f3e41d47df5b1f00a642544d51793f9e6e6305b978cc2adff8a0893",
      "registered_sha256": "3700e32a7f3e41d47df5b1f00a642544d51793f9e6e6305b978cc2adff8a0893",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-INV-004",
      "source": "foundations_compressed.tex",
      "start": 274,
      "end": 277,
      "unchanged": true,
      "sha256": "aba7ceb38ae029601730b2ef87f8604e06fa2a7efecff830cb27cd9af2c10be6",
      "registered_sha256": "aba7ceb38ae029601730b2ef87f8604e06fa2a7efecff830cb27cd9af2c10be6",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-008",
      "source": "foundations_compressed.tex",
      "start": 279,
      "end": 301,
      "unchanged": true,
      "sha256": "06ff66dbf81dc79f29852ca532216378b67cb0ec94e53d91a39a91938c457001",
      "registered_sha256": "06ff66dbf81dc79f29852ca532216378b67cb0ec94e53d91a39a91938c457001",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-PROP-002",
      "source": "foundations_compressed.tex",
      "start": 303,
      "end": 326,
      "unchanged": true,
      "sha256": "4f7dec0305cf4f3942c3ad889ec5ab64398c9328a9e5ce7ea5a9f71984d126e8",
      "registered_sha256": "4f7dec0305cf4f3942c3ad889ec5ab64398c9328a9e5ce7ea5a9f71984d126e8",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-009",
      "source": "foundations_compressed.tex",
      "start": 329,
      "end": 344,
      "unchanged": true,
      "sha256": "908419c6768e81749ba32f4a7953de975f91432a1b1679f7da42605d4ee7de86",
      "registered_sha256": "908419c6768e81749ba32f4a7953de975f91432a1b1679f7da42605d4ee7de86",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-LEM-004",
      "source": "foundations_compressed.tex",
      "start": 349,
      "end": 359,
      "unchanged": true,
      "sha256": "b73597fa19cf8a502a28c7eadf70b58972c1e5126d14fcaca7df00281ddd4c9f",
      "registered_sha256": "b73597fa19cf8a502a28c7eadf70b58972c1e5126d14fcaca7df00281ddd4c9f",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-010",
      "source": "foundations_compressed.tex",
      "start": 362,
      "end": 370,
      "unchanged": true,
      "sha256": "5afc4250c07921cc88744da098dc8e46d015570c90502f18e8ea244e13725432",
      "registered_sha256": "5afc4250c07921cc88744da098dc8e46d015570c90502f18e8ea244e13725432",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-011",
      "source": "foundations_compressed.tex",
      "start": 372,
      "end": 376,
      "unchanged": true,
      "sha256": "09a48f156ca01a25cef9c620ce05758b640e337e905d8b99917be8be5e12866f",
      "registered_sha256": "09a48f156ca01a25cef9c620ce05758b640e337e905d8b99917be8be5e12866f",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-LEM-005",
      "source": "foundations_compressed.tex",
      "start": 378,
      "end": 384,
      "unchanged": true,
      "sha256": "dfa4ad575ae4f954b1371ac410f9cb961cba7b8e606cfd632f8779b30cf303bc",
      "registered_sha256": "dfa4ad575ae4f954b1371ac410f9cb961cba7b8e606cfd632f8779b30cf303bc",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-012",
      "source": "foundations_compressed.tex",
      "start": 387,
      "end": 398,
      "unchanged": true,
      "sha256": "25f3b52cbc312310a89edc98ea075409f02454c7c10e490da1faf57c16ebad5e",
      "registered_sha256": "25f3b52cbc312310a89edc98ea075409f02454c7c10e490da1faf57c16ebad5e",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-LEM-006",
      "source": "foundations_compressed.tex",
      "start": 400,
      "end": 416,
      "unchanged": true,
      "sha256": "14272052c0cf66b5acadddd08d3c13d86b9297e4f024766d315451abc2b397b5",
      "registered_sha256": "14272052c0cf66b5acadddd08d3c13d86b9297e4f024766d315451abc2b397b5",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-013",
      "source": "foundations_compressed.tex",
      "start": 423,
      "end": 435,
      "unchanged": true,
      "sha256": "f7a337d8547bf269bd33f0261c3cc0977a17d31423b24882d244bebacdf56bd2",
      "registered_sha256": "f7a337d8547bf269bd33f0261c3cc0977a17d31423b24882d244bebacdf56bd2",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-INV-005",
      "source": "foundations_compressed.tex",
      "start": 424,
      "end": 435,
      "unchanged": true,
      "sha256": "1342d9f3228e090f7000256e5d622ba136eac716cbec3569f6f12677537a1bf0",
      "registered_sha256": "1342d9f3228e090f7000256e5d622ba136eac716cbec3569f6f12677537a1bf0",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-COR-003",
      "source": "foundations_compressed.tex",
      "start": 437,
      "end": 453,
      "unchanged": true,
      "sha256": "19e025ab86b76800b945832df235b2867d2673744d14fa9fca1c11bab6781846",
      "registered_sha256": "19e025ab86b76800b945832df235b2867d2673744d14fa9fca1c11bab6781846",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ALG-002",
      "source": "foundations_compressed.tex",
      "start": 459,
      "end": 465,
      "unchanged": true,
      "sha256": "8d32b8b17397f7f8761940083555decfbcd0e11e0de8342b21470732dc9b6759",
      "registered_sha256": "8d32b8b17397f7f8761940083555decfbcd0e11e0de8342b21470732dc9b6759",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-014",
      "source": "foundations_compressed.tex",
      "start": 468,
      "end": 476,
      "unchanged": true,
      "sha256": "b91473805907132576b61b42a384bf7a25c778273e50e5f93ce0806c86aba0b2",
      "registered_sha256": "b91473805907132576b61b42a384bf7a25c778273e50e5f93ce0806c86aba0b2",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ALG-003",
      "source": "foundations_compressed.tex",
      "start": 494,
      "end": 500,
      "unchanged": true,
      "sha256": "fae428eaf164ae01a5cc3a033dc935eb10b4d3b7c69b45ce0f4034bf12077ff9",
      "registered_sha256": "fae428eaf164ae01a5cc3a033dc935eb10b4d3b7c69b45ce0f4034bf12077ff9",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ALG-004",
      "source": "foundations_compressed.tex",
      "start": 495,
      "end": 500,
      "unchanged": true,
      "sha256": "6e706c6e2bec59d433d2b45467de6ab8cf0f76c5ff83434cb979026f7a118a01",
      "registered_sha256": "6e706c6e2bec59d433d2b45467de6ab8cf0f76c5ff83434cb979026f7a118a01",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-PROP-003",
      "source": "foundations_compressed.tex",
      "start": 502,
      "end": 509,
      "unchanged": true,
      "sha256": "78a4a973d9c1556b73f98bd3f287220b791e599b89e34f4ccb7f5cb3de57613d",
      "registered_sha256": "78a4a973d9c1556b73f98bd3f287220b791e599b89e34f4ccb7f5cb3de57613d",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-FND-011",
      "source": "foundations_compressed.tex",
      "start": 515,
      "end": 521,
      "unchanged": true,
      "sha256": "01955ddf3670e5d5543aa5e5dc524011c72a0738dcec070030e3eea3a3382bfb",
      "registered_sha256": "01955ddf3670e5d5543aa5e5dc524011c72a0738dcec070030e3eea3a3382bfb",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-015",
      "source": "foundations_compressed.tex",
      "start": 522,
      "end": 528,
      "unchanged": true,
      "sha256": "5eae7f953f989dda4cd67575dd17892817ad938c0276975cd3b647346b0fefbb",
      "registered_sha256": "5eae7f953f989dda4cd67575dd17892817ad938c0276975cd3b647346b0fefbb",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-016",
      "source": "foundations_compressed.tex",
      "start": 530,
      "end": 549,
      "unchanged": true,
      "sha256": "4af12369d4b82e36e309dc293134a7190ddc6bcc93f7ec89b0f6f83b3172b6cf",
      "registered_sha256": "4af12369d4b82e36e309dc293134a7190ddc6bcc93f7ec89b0f6f83b3172b6cf",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-017",
      "source": "foundations_compressed.tex",
      "start": 551,
      "end": 570,
      "unchanged": true,
      "sha256": "7b762b1ceea28d157f21e89975a55cf19edf5e9703c5d4a6db9626026e70609a",
      "registered_sha256": "7b762b1ceea28d157f21e89975a55cf19edf5e9703c5d4a6db9626026e70609a",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-018",
      "source": "foundations_compressed.tex",
      "start": 555,
      "end": 557,
      "unchanged": true,
      "sha256": "15579fe557574b482fe1b5d810ba0137d0d2ccebe9674d5b117b7e04f98f98a7",
      "registered_sha256": "15579fe557574b482fe1b5d810ba0137d0d2ccebe9674d5b117b7e04f98f98a7",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-INV-006",
      "source": "foundations_compressed.tex",
      "start": 567,
      "end": 570,
      "unchanged": true,
      "sha256": "050be38446d41389a44a1c24b4c36c1bfdbb4db26adc18869101ff88792e780b",
      "registered_sha256": "050be38446d41389a44a1c24b4c36c1bfdbb4db26adc18869101ff88792e780b",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-INV-007",
      "source": "foundations_compressed.tex",
      "start": 564,
      "end": 570,
      "unchanged": true,
      "sha256": "e545ff19fd7428750d8349ecf0d0d4b59f91f2c74b5ab045b1916210a525f854",
      "registered_sha256": "e545ff19fd7428750d8349ecf0d0d4b59f91f2c74b5ab045b1916210a525f854",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-INV-008",
      "source": "foundations_compressed.tex",
      "start": 562,
      "end": 570,
      "unchanged": true,
      "sha256": "77504abf2c677d6fa2392ecb6549cf7e5ca8ee344b17613071805bffddcb232f",
      "registered_sha256": "77504abf2c677d6fa2392ecb6549cf7e5ca8ee344b17613071805bffddcb232f",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-019",
      "source": "foundations_compressed.tex",
      "start": 558,
      "end": 566,
      "unchanged": true,
      "sha256": "0da911a7c862b80631880acea23154be4f4f5895bd97a9b88d430b11a64e5dc1",
      "registered_sha256": "0da911a7c862b80631880acea23154be4f4f5895bd97a9b88d430b11a64e5dc1",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-LEM-007",
      "source": "foundations_compressed.tex",
      "start": 572,
      "end": 586,
      "unchanged": true,
      "sha256": "cbe25d5db11cd4483ec125992129bd83caeb8f698d71343dda003ebd5f3bd84c",
      "registered_sha256": "cbe25d5db11cd4483ec125992129bd83caeb8f698d71343dda003ebd5f3bd84c",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-020",
      "source": "foundations_compressed.tex",
      "start": 559,
      "end": 566,
      "unchanged": true,
      "sha256": "98038cc4fd93eb6281206d914938eb37254b6acd0b401a0a3ee3094c933d8495",
      "registered_sha256": "98038cc4fd93eb6281206d914938eb37254b6acd0b401a0a3ee3094c933d8495",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-LEM-008",
      "source": "foundations_compressed.tex",
      "start": 592,
      "end": 599,
      "unchanged": true,
      "sha256": "28271822d7b3922bafc0336e85517941cdf77a96f6ed52e185df4021ab432944",
      "registered_sha256": "28271822d7b3922bafc0336e85517941cdf77a96f6ed52e185df4021ab432944",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-LEM-009",
      "source": "foundations_compressed.tex",
      "start": 602,
      "end": 617,
      "unchanged": true,
      "sha256": "93f96aa2cbf2f4f5f63ef121e9b42d0fc285c86fb5f3623e650c6131252f46ef",
      "registered_sha256": "93f96aa2cbf2f4f5f63ef121e9b42d0fc285c86fb5f3623e650c6131252f46ef",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-021",
      "source": "foundations_compressed.tex",
      "start": 624,
      "end": 644,
      "unchanged": true,
      "sha256": "36872d85cdcf59d9b5d30cf90217f1e07a08c4b4d29d5121a705ec23e1598630",
      "registered_sha256": "36872d85cdcf59d9b5d30cf90217f1e07a08c4b4d29d5121a705ec23e1598630",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-022",
      "source": "foundations_compressed.tex",
      "start": 646,
      "end": 652,
      "unchanged": true,
      "sha256": "b795fd38b1173ab7ebbe5d14fedb49615ea421b951fe24f39d0927cc8182771b",
      "registered_sha256": "b795fd38b1173ab7ebbe5d14fedb49615ea421b951fe24f39d0927cc8182771b",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-LEM-010",
      "source": "foundations_compressed.tex",
      "start": 654,
      "end": 673,
      "unchanged": true,
      "sha256": "09e63e30e0753bfedc9bac0b46efcf87be5e13015b937fe51fb8ff3a362494f6",
      "registered_sha256": "09e63e30e0753bfedc9bac0b46efcf87be5e13015b937fe51fb8ff3a362494f6",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-LEM-011",
      "source": "foundations_compressed.tex",
      "start": 676,
      "end": 693,
      "unchanged": true,
      "sha256": "1862f367b01655dac5f57c99493303fe169cee7d956e063d24a148042b89a615",
      "registered_sha256": "1862f367b01655dac5f57c99493303fe169cee7d956e063d24a148042b89a615",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-COR-004",
      "source": "foundations_compressed.tex",
      "start": 696,
      "end": 725,
      "unchanged": true,
      "sha256": "6344f3e8b3a01b8be28d35eb780a19640c9d6d45ee8ad0b68a81d1c7546a82ce",
      "registered_sha256": "6344f3e8b3a01b8be28d35eb780a19640c9d6d45ee8ad0b68a81d1c7546a82ce",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-DEF-023",
      "source": "foundations_compressed.tex",
      "start": 732,
      "end": 754,
      "unchanged": true,
      "sha256": "6d96d255174c13c4f1d4f61fec841b57720a5efc2879f417c75f183baaf30cda",
      "registered_sha256": "6d96d255174c13c4f1d4f61fec841b57720a5efc2879f417c75f183baaf30cda",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-THM-001",
      "source": "foundations_compressed.tex",
      "start": 728,
      "end": 776,
      "unchanged": true,
      "sha256": "a6070bc7d9d9e4628b155007c1333d41c56565fd2024eda9aeefb40093da007f",
      "registered_sha256": "a6070bc7d9d9e4628b155007c1333d41c56565fd2024eda9aeefb40093da007f",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-CE-001",
      "source": "foundations_compressed.tex",
      "start": 345,
      "end": 347,
      "unchanged": true,
      "sha256": "3a55a8d98158b2609381ccce40a90b4e4cbded51585e6cbdf6b3b0876d76ad26",
      "registered_sha256": "3a55a8d98158b2609381ccce40a90b4e4cbded51585e6cbdf6b3b0876d76ad26",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-CE-002",
      "source": "foundations_compressed.tex",
      "start": 271,
      "end": 273,
      "unchanged": true,
      "sha256": "edce55a603102706acd25c4ffd27d866ed25cf5ed88587d07934e801d8afe4c0",
      "registered_sha256": "edce55a603102706acd25c4ffd27d866ed25cf5ed88587d07934e801d8afe4c0",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-APP-001",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 60,
      "end": 70,
      "unchanged": true,
      "sha256": "b965b84b808270dfaa3d98fcfefec5179f597a48726e44562e06b3a64d6f7d99",
      "registered_sha256": "b965b84b808270dfaa3d98fcfefec5179f597a48726e44562e06b3a64d6f7d99",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-APP-002",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 109,
      "end": 123,
      "unchanged": true,
      "sha256": "3779ca270bf655d4edd4a82a8d1839b1391779976ba0ea7cf5e432faac037aa2",
      "registered_sha256": "3779ca270bf655d4edd4a82a8d1839b1391779976ba0ea7cf5e432faac037aa2",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-APP-003",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 125,
      "end": 134,
      "unchanged": true,
      "sha256": "7032b4d3a8f1a4c7882099627cec1515027904a331b3954b4d7b62e959c5a64d",
      "registered_sha256": "7032b4d3a8f1a4c7882099627cec1515027904a331b3954b4d7b62e959c5a64d",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-APP-004",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 168,
      "end": 177,
      "unchanged": true,
      "sha256": "38b1b226f1049395f0dc5d952d3304fb0c11a7efed8bcdde49867094f45b6c48",
      "registered_sha256": "38b1b226f1049395f0dc5d952d3304fb0c11a7efed8bcdde49867094f45b6c48",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-APP-005",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 179,
      "end": 188,
      "unchanged": true,
      "sha256": "1cd22285a1dfdb7cc4f7e0b3c2c75dd8cfaf7c933eab9f2e413667528545263d",
      "registered_sha256": "1cd22285a1dfdb7cc4f7e0b3c2c75dd8cfaf7c933eab9f2e413667528545263d",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ALG-005",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 141,
      "end": 144,
      "unchanged": true,
      "sha256": "0b9deb17dc9762922449ea6a7b78094f3f9b176cd7eec150c79b6983eb2ac657",
      "registered_sha256": "0b9deb17dc9762922449ea6a7b78094f3f9b176cd7eec150c79b6983eb2ac657",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ALG-006",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 145,
      "end": 151,
      "unchanged": true,
      "sha256": "896dec834faec5edcf5573e1840bb1b4d67a5004c5246cddd3f65d5b9b96da55",
      "registered_sha256": "896dec834faec5edcf5573e1840bb1b4d67a5004c5246cddd3f65d5b9b96da55",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ALG-007",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 152,
      "end": 154,
      "unchanged": true,
      "sha256": "54ddcbe9c1c7671ac7411d3539b4b10ad5f00a217d376c40c5ea8eaa4677bcf6",
      "registered_sha256": "54ddcbe9c1c7671ac7411d3539b4b10ad5f00a217d376c40c5ea8eaa4677bcf6",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ALG-008",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 155,
      "end": 157,
      "unchanged": true,
      "sha256": "0b5db7fb71af7eac089ef15e06561f479d66ee3e9c062c2f5a8a139a8a6f99ca",
      "registered_sha256": "0b5db7fb71af7eac089ef15e06561f479d66ee3e9c062c2f5a8a139a8a6f99ca",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ALG-009",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 158,
      "end": 167,
      "unchanged": true,
      "sha256": "e6a58d0ced539350244d256f9e6f3bd789d4a6230ad692d615762f46e9584ecd",
      "registered_sha256": "e6a58d0ced539350244d256f9e6f3bd789d4a6230ad692d615762f46e9584ecd",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-001",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 193,
      "end": 203,
      "unchanged": true,
      "sha256": "dcac1937379ceeeb36ef663b71b668fe56a727378f5ffb24e899d8f403992551",
      "registered_sha256": "dcac1937379ceeeb36ef663b71b668fe56a727378f5ffb24e899d8f403992551",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-002",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 207,
      "end": 238,
      "unchanged": true,
      "sha256": "56a70b6b096d6712331bf63f7322a62d34e88cf45cd6b5213264c1fff47b1402",
      "registered_sha256": "56a70b6b096d6712331bf63f7322a62d34e88cf45cd6b5213264c1fff47b1402",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-003",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 240,
      "end": 252,
      "unchanged": true,
      "sha256": "d062f4588af12ef75180d9dfbe7c7a047f78931727376e769e2e97e9caf06cdd",
      "registered_sha256": "d062f4588af12ef75180d9dfbe7c7a047f78931727376e769e2e97e9caf06cdd",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-004",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 254,
      "end": 263,
      "unchanged": true,
      "sha256": "b7b10192da67583d99a0ed42296ad9688b126748ca79d8687b0e5b5e9648b2e0",
      "registered_sha256": "b7b10192da67583d99a0ed42296ad9688b126748ca79d8687b0e5b5e9648b2e0",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-005",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 267,
      "end": 285,
      "unchanged": true,
      "sha256": "053646a94b730119ee09c9d6784a739d16406ce5607f85c156ce149a668ad0a8",
      "registered_sha256": "053646a94b730119ee09c9d6784a739d16406ce5607f85c156ce149a668ad0a8",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-006",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 287,
      "end": 297,
      "unchanged": true,
      "sha256": "35f39a3425361ac660b273179872ada76ed3ef579b104b6ded51b5b3f257a333",
      "registered_sha256": "35f39a3425361ac660b273179872ada76ed3ef579b104b6ded51b5b3f257a333",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-007",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 299,
      "end": 313,
      "unchanged": true,
      "sha256": "476bca30fa7a881584a41e8e84359dd3064ec191b1481ab53f2532c39ab1447c",
      "registered_sha256": "476bca30fa7a881584a41e8e84359dd3064ec191b1481ab53f2532c39ab1447c",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-008",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 317,
      "end": 341,
      "unchanged": true,
      "sha256": "ee4c8cac09035d1be1689a47d81794de8952d2a10d46549096ac9ca003c03bd6",
      "registered_sha256": "ee4c8cac09035d1be1689a47d81794de8952d2a10d46549096ac9ca003c03bd6",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-009",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 345,
      "end": 359,
      "unchanged": true,
      "sha256": "aff7f94df3ce20a20e5e5cf150cf5048f0a423eb508ec27f96c7116c599d7fa7",
      "registered_sha256": "aff7f94df3ce20a20e5e5cf150cf5048f0a423eb508ec27f96c7116c599d7fa7",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-010",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 361,
      "end": 377,
      "unchanged": true,
      "sha256": "72212ff4f418a647c54ab13270f9330d24d36378238ea9b0fc03bef9f1343b1a",
      "registered_sha256": "72212ff4f418a647c54ab13270f9330d24d36378238ea9b0fc03bef9f1343b1a",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-011",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 379,
      "end": 394,
      "unchanged": true,
      "sha256": "4ca9258e46512e70de1fc266483db790fcafa7d42ebc5e5b694d2ede291198a5",
      "registered_sha256": "4ca9258e46512e70de1fc266483db790fcafa7d42ebc5e5b694d2ede291198a5",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-012",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 396,
      "end": 411,
      "unchanged": true,
      "sha256": "45db8709355bb22c7abd306822027a5c963a8cfabb9752b0d6e70831d0e90e35",
      "registered_sha256": "45db8709355bb22c7abd306822027a5c963a8cfabb9752b0d6e70831d0e90e35",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-013",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 413,
      "end": 423,
      "unchanged": true,
      "sha256": "27b460e56fc1c7f9d89305be898dea7770da062dffd3c3fe09234119f91baceb",
      "registered_sha256": "27b460e56fc1c7f9d89305be898dea7770da062dffd3c3fe09234119f91baceb",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-014",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 427,
      "end": 461,
      "unchanged": true,
      "sha256": "dc4f3c0d4b263603af5771673ecae098d052a3b930c6be3e9188bb3194c73fc0",
      "registered_sha256": "dc4f3c0d4b263603af5771673ecae098d052a3b930c6be3e9188bb3194c73fc0",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-015",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 463,
      "end": 466,
      "unchanged": true,
      "sha256": "90c6d16f3a2402c84c626902c98414fe825b6f1cd45b83d0cb33de5aca216633",
      "registered_sha256": "90c6d16f3a2402c84c626902c98414fe825b6f1cd45b83d0cb33de5aca216633",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-CE-003",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 467,
      "end": 471,
      "unchanged": true,
      "sha256": "6def989636262671f94ff23061f8334cde9e405bbbd1251bd7585bd13ccd97f8",
      "registered_sha256": "6def989636262671f94ff23061f8334cde9e405bbbd1251bd7585bd13ccd97f8",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-016",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 482,
      "end": 495,
      "unchanged": true,
      "sha256": "3a8f8f27b93a1704bfb7cda1cd5c298d68b148c231a5fcdb1f7d1df5e2826c7f",
      "registered_sha256": "3a8f8f27b93a1704bfb7cda1cd5c298d68b148c231a5fcdb1f7d1df5e2826c7f",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-017",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 497,
      "end": 507,
      "unchanged": true,
      "sha256": "9b46977a1ac1811da1fa4d65297fe8fe694ebf42177cf102d87a96a4c4a25931",
      "registered_sha256": "9b46977a1ac1811da1fa4d65297fe8fe694ebf42177cf102d87a96a4c4a25931",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-018",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 509,
      "end": 523,
      "unchanged": true,
      "sha256": "c8e101434516b08f6b5d33c5b8a46c941f96a31d36effeabcc380ebd5bb5db26",
      "registered_sha256": "c8e101434516b08f6b5d33c5b8a46c941f96a31d36effeabcc380ebd5bb5db26",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-RULE-019",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 525,
      "end": 534,
      "unchanged": true,
      "sha256": "47073aa71fee51b687a5e155552f565ea00bf1a6937d67beb355463d6a5552eb",
      "registered_sha256": "47073aa71fee51b687a5e155552f565ea00bf1a6937d67beb355463d6a5552eb",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-SCOPE-001",
      "source": "appendixC_vmcai_stage1.tex",
      "start": 538,
      "end": 549,
      "unchanged": true,
      "sha256": "c42754a2251ec5728f52b68f74db0e5aab2c2494bd256dbf435b3a3a359f4a4f",
      "registered_sha256": "c42754a2251ec5728f52b68f74db0e5aab2c2494bd256dbf435b3a3a359f4a4f",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-001",
      "source": "foundations_compressed.tex",
      "start": 14,
      "end": 22,
      "unchanged": true,
      "sha256": "1ea06ade43f5022275f80cee80a7f602c61e801102b63736f910bfb48ffad25a",
      "registered_sha256": "1ea06ade43f5022275f80cee80a7f602c61e801102b63736f910bfb48ffad25a",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-002",
      "source": "foundations_compressed.tex",
      "start": 15,
      "end": 22,
      "unchanged": true,
      "sha256": "0cf5212b1e1a5726c5e5a58b361960686a7e522ee60615a895d12833ab52f13a",
      "registered_sha256": "0cf5212b1e1a5726c5e5a58b361960686a7e522ee60615a895d12833ab52f13a",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-003",
      "source": "foundations_compressed.tex",
      "start": 78,
      "end": 84,
      "unchanged": true,
      "sha256": "9b478f30f402087c8aa1f1280fa5d0ad64eec8b691b6c589fd1350c0433d184d",
      "registered_sha256": "9b478f30f402087c8aa1f1280fa5d0ad64eec8b691b6c589fd1350c0433d184d",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-004",
      "source": "foundations_compressed.tex",
      "start": 79,
      "end": 84,
      "unchanged": true,
      "sha256": "0f9e075286ec453969a1702010189bbf47f028529500eff08d5c8c61c471f4b4",
      "registered_sha256": "0f9e075286ec453969a1702010189bbf47f028529500eff08d5c8c61c471f4b4",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-005",
      "source": "foundations_compressed.tex",
      "start": 86,
      "end": 88,
      "unchanged": true,
      "sha256": "c3f687c3b43939743e787c93edf3ca298bd36d20614c73cd2ee225d98bfa76a1",
      "registered_sha256": "c3f687c3b43939743e787c93edf3ca298bd36d20614c73cd2ee225d98bfa76a1",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-006",
      "source": "foundations_compressed.tex",
      "start": 192,
      "end": 200,
      "unchanged": true,
      "sha256": "28d9c3695228e94208374bb778d3b007cfbe351a2217d013f3eb50e3fd387ce7",
      "registered_sha256": "28d9c3695228e94208374bb778d3b007cfbe351a2217d013f3eb50e3fd387ce7",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-007",
      "source": "foundations_compressed.tex",
      "start": 193,
      "end": 200,
      "unchanged": true,
      "sha256": "ae648503e4992b50d879b607c66e006e9e30f9cdd91e3c1b48845955d486c1e9",
      "registered_sha256": "ae648503e4992b50d879b607c66e006e9e30f9cdd91e3c1b48845955d486c1e9",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-008",
      "source": "foundations_compressed.tex",
      "start": 201,
      "end": 202,
      "unchanged": true,
      "sha256": "65d6f93b54059f5f73def2b68f58db9dead6313b264563bfb437c8bec5154693",
      "registered_sha256": "65d6f93b54059f5f73def2b68f58db9dead6313b264563bfb437c8bec5154693",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-009",
      "source": "foundations_compressed.tex",
      "start": 209,
      "end": 213,
      "unchanged": true,
      "sha256": "fa246582914cacfb589692db751026c7d58c2b446d12e76bd1a13434d3656444",
      "registered_sha256": "fa246582914cacfb589692db751026c7d58c2b446d12e76bd1a13434d3656444",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-010",
      "source": "foundations_compressed.tex",
      "start": 210,
      "end": 213,
      "unchanged": true,
      "sha256": "d14896880e883ac4ad19c7a620eee9cdf0b33f2fa8575bb1d7655400b0ec78ef",
      "registered_sha256": "d14896880e883ac4ad19c7a620eee9cdf0b33f2fa8575bb1d7655400b0ec78ef",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-011",
      "source": "foundations_compressed.tex",
      "start": 221,
      "end": 222,
      "unchanged": true,
      "sha256": "a1a8a111be7b2929007f0d024f5485de32eeea4ee503ffa11d84c6306a7714c9",
      "registered_sha256": "a1a8a111be7b2929007f0d024f5485de32eeea4ee503ffa11d84c6306a7714c9",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-012",
      "source": "foundations_compressed.tex",
      "start": 223,
      "end": 225,
      "unchanged": true,
      "sha256": "1d9268f8f8c4d2283e8857d9915a20699b00b3d7bf2b0474ea60760bb6c4485f",
      "registered_sha256": "1d9268f8f8c4d2283e8857d9915a20699b00b3d7bf2b0474ea60760bb6c4485f",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-013",
      "source": "foundations_compressed.tex",
      "start": 224,
      "end": 226,
      "unchanged": true,
      "sha256": "73bca609ec9f22068353d6745fc9f570acf0123c44d2b2db4b3911459c966951",
      "registered_sha256": "73bca609ec9f22068353d6745fc9f570acf0123c44d2b2db4b3911459c966951",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-014",
      "source": "foundations_compressed.tex",
      "start": 311,
      "end": 313,
      "unchanged": true,
      "sha256": "76b5cc5b9b02a6e3be37c2b758d70c1b5ed5b107b25dd17e900847435ce7e374",
      "registered_sha256": "76b5cc5b9b02a6e3be37c2b758d70c1b5ed5b107b25dd17e900847435ce7e374",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-015",
      "source": "foundations_compressed.tex",
      "start": 314,
      "end": 316,
      "unchanged": true,
      "sha256": "716f754a198eccc0ce08c9bda047ffd087554aba689c16a6dac446c1f0ac912f",
      "registered_sha256": "716f754a198eccc0ce08c9bda047ffd087554aba689c16a6dac446c1f0ac912f",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-016",
      "source": "foundations_compressed.tex",
      "start": 317,
      "end": 320,
      "unchanged": true,
      "sha256": "45fe421abb300c8b85d193eb20ab848266a7fd4c023e25d0395c7a49f1820331",
      "registered_sha256": "45fe421abb300c8b85d193eb20ab848266a7fd4c023e25d0395c7a49f1820331",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-017",
      "source": "foundations_compressed.tex",
      "start": 322,
      "end": 325,
      "unchanged": true,
      "sha256": "09c88865de47ad1e85fef0f360549340a311ebe159f165fc6f7dbe0adb93f82a",
      "registered_sha256": "09c88865de47ad1e85fef0f360549340a311ebe159f165fc6f7dbe0adb93f82a",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-020",
      "source": "foundations_compressed.tex",
      "start": 403,
      "end": 408,
      "unchanged": true,
      "sha256": "bccc71030ef65d8717172d4a84fdf54f38a5c2ed0c6d775b727feeb7603b1ca2",
      "registered_sha256": "bccc71030ef65d8717172d4a84fdf54f38a5c2ed0c6d775b727feeb7603b1ca2",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-021",
      "source": "foundations_compressed.tex",
      "start": 407,
      "end": 408,
      "unchanged": true,
      "sha256": "f1f31639ae739e68bbc33d45eb2fc0c164966ca1ace2cd89fae2c51706b55fb1",
      "registered_sha256": "f1f31639ae739e68bbc33d45eb2fc0c164966ca1ace2cd89fae2c51706b55fb1",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-022",
      "source": "foundations_compressed.tex",
      "start": 409,
      "end": 410,
      "unchanged": true,
      "sha256": "c2be64258b4fa508abc2e7877bd241be85e2806cbfda85a970b2a8fb293c5dd8",
      "registered_sha256": "c2be64258b4fa508abc2e7877bd241be85e2806cbfda85a970b2a8fb293c5dd8",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-023",
      "source": "foundations_compressed.tex",
      "start": 412,
      "end": 413,
      "unchanged": true,
      "sha256": "ad42f1ab6eecc15b5817893bd5ca34f5a4a24fd52aa30e1cca98ecd5e2da6dea",
      "registered_sha256": "ad42f1ab6eecc15b5817893bd5ca34f5a4a24fd52aa30e1cca98ecd5e2da6dea",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-025",
      "source": "foundations_compressed.tex",
      "start": 414,
      "end": 415,
      "unchanged": true,
      "sha256": "35a887ebc2cd552b3b36495707e37e72eeabbf3b5ac12a158e3e5afaa5079bb5",
      "registered_sha256": "35a887ebc2cd552b3b36495707e37e72eeabbf3b5ac12a158e3e5afaa5079bb5",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-026",
      "source": "foundations_compressed.tex",
      "start": 443,
      "end": 451,
      "unchanged": true,
      "sha256": "2551bb8b1f5d357d4c9b82ddc298ea5b41caa56beabb94b393900928ff1483d5",
      "registered_sha256": "2551bb8b1f5d357d4c9b82ddc298ea5b41caa56beabb94b393900928ff1483d5",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-027",
      "source": "foundations_compressed.tex",
      "start": 450,
      "end": 452,
      "unchanged": true,
      "sha256": "b03a3ff98442f531b98269c1cb77cef4f88980a6eb7ace10735870baf599eb65",
      "registered_sha256": "b03a3ff98442f531b98269c1cb77cef4f88980a6eb7ace10735870baf599eb65",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-028",
      "source": "foundations_compressed.tex",
      "start": 575,
      "end": 585,
      "unchanged": true,
      "sha256": "ef23698c35bcb54268bf2544bf34616c8370d0a744d984c82e3cb6a59b27bd73",
      "registered_sha256": "ef23698c35bcb54268bf2544bf34616c8370d0a744d984c82e3cb6a59b27bd73",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-029",
      "source": "foundations_compressed.tex",
      "start": 583,
      "end": 585,
      "unchanged": true,
      "sha256": "4ee8d9ae03fe1baab7e0c0183127a1e608d6dda2c3d5342afe1344166411575a",
      "registered_sha256": "4ee8d9ae03fe1baab7e0c0183127a1e608d6dda2c3d5342afe1344166411575a",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-030",
      "source": "foundations_compressed.tex",
      "start": 605,
      "end": 611,
      "unchanged": true,
      "sha256": "b2ef738585a856a00c483c12c26840b8f4b85f1e889197ba0614be2765df64e7",
      "registered_sha256": "b2ef738585a856a00c483c12c26840b8f4b85f1e889197ba0614be2765df64e7",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-031",
      "source": "foundations_compressed.tex",
      "start": 612,
      "end": 616,
      "unchanged": true,
      "sha256": "f29bb3fa9dcccba8fdf144ab0686c189a7ae204e36e2927e77a8a60a9e09b384",
      "registered_sha256": "f29bb3fa9dcccba8fdf144ab0686c189a7ae204e36e2927e77a8a60a9e09b384",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-032",
      "source": "foundations_compressed.tex",
      "start": 614,
      "end": 616,
      "unchanged": true,
      "sha256": "435ad68caa3e7bb1289612264e989fb108bd5b40b40a6e2ef214fa171c3ccd36",
      "registered_sha256": "435ad68caa3e7bb1289612264e989fb108bd5b40b40a6e2ef214fa171c3ccd36",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-033",
      "source": "foundations_compressed.tex",
      "start": 657,
      "end": 665,
      "unchanged": true,
      "sha256": "935bce247150ca1028df278b04c0fd52579e5af68f9011de34550d953bd92236",
      "registered_sha256": "935bce247150ca1028df278b04c0fd52579e5af68f9011de34550d953bd92236",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-034",
      "source": "foundations_compressed.tex",
      "start": 666,
      "end": 672,
      "unchanged": true,
      "sha256": "dd7ba0fa536b819bfbc94c6258f94df8941cc79cbb2a6648ff37b209c5884886",
      "registered_sha256": "dd7ba0fa536b819bfbc94c6258f94df8941cc79cbb2a6648ff37b209c5884886",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-037",
      "source": "foundations_compressed.tex",
      "start": 704,
      "end": 714,
      "unchanged": true,
      "sha256": "a9a4395ca2166d663ed619703301ce144f9173276fb1496b7cff80742ba2d5c1",
      "registered_sha256": "a9a4395ca2166d663ed619703301ce144f9173276fb1496b7cff80742ba2d5c1",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-038",
      "source": "foundations_compressed.tex",
      "start": 715,
      "end": 722,
      "unchanged": true,
      "sha256": "1ee3c2077de56b162c3cf8fd46081aed3222d2fc23d77373f40887ed118f8441",
      "registered_sha256": "1ee3c2077de56b162c3cf8fd46081aed3222d2fc23d77373f40887ed118f8441",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-039",
      "source": "foundations_compressed.tex",
      "start": 731,
      "end": 754,
      "unchanged": true,
      "sha256": "aa4624e0f869cd0bb8a7aa149443f4cc342fee79bf6b6104ba644dbc5a7a0e63",
      "registered_sha256": "aa4624e0f869cd0bb8a7aa149443f4cc342fee79bf6b6104ba644dbc5a7a0e63",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-040",
      "source": "foundations_compressed.tex",
      "start": 756,
      "end": 764,
      "unchanged": true,
      "sha256": "24ed3bbaae2b0b4d2aca2740d5f7813d0e81af49ac6fca1c0b9684d8eed468f2",
      "registered_sha256": "24ed3bbaae2b0b4d2aca2740d5f7813d0e81af49ac6fca1c0b9684d8eed468f2",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-041",
      "source": "foundations_compressed.tex",
      "start": 765,
      "end": 772,
      "unchanged": true,
      "sha256": "56fb138c810d177d01491de33da3833f2dd730aa455cce3a0e103996a52d171a",
      "registered_sha256": "56fb138c810d177d01491de33da3833f2dd730aa455cce3a0e103996a52d171a",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-042",
      "source": "foundations_compressed.tex",
      "start": 773,
      "end": 775,
      "unchanged": true,
      "sha256": "cc51be6f85f329dfb406c7fbd1ec5732c6ebf0f1f7b743a97c023615059eeb49",
      "registered_sha256": "cc51be6f85f329dfb406c7fbd1ec5732c6ebf0f1f7b743a97c023615059eeb49",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-STEP-001",
      "source": "foundations_compressed.tex",
      "start": 738,
      "end": 740,
      "unchanged": true,
      "sha256": "b13be45599830c9d766d3bb3942a70063963bf4aec5df317df6d39ea021b56a0",
      "registered_sha256": "b13be45599830c9d766d3bb3942a70063963bf4aec5df317df6d39ea021b56a0",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-STEP-002",
      "source": "foundations_compressed.tex",
      "start": 741,
      "end": 745,
      "unchanged": true,
      "sha256": "ff3def732f7d536b1e53b64cf6bb6a115b46a055e17197d5ad438237a4e0bfa8",
      "registered_sha256": "ff3def732f7d536b1e53b64cf6bb6a115b46a055e17197d5ad438237a4e0bfa8",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-STEP-003",
      "source": "foundations_compressed.tex",
      "start": 746,
      "end": 750,
      "unchanged": true,
      "sha256": "738117470b3372cafd500b931ebb34ad08cd27ee7a74daffd0ea9fd2197960c6",
      "registered_sha256": "738117470b3372cafd500b931ebb34ad08cd27ee7a74daffd0ea9fd2197960c6",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-STEP-004",
      "source": "foundations_compressed.tex",
      "start": 747,
      "end": 750,
      "unchanged": true,
      "sha256": "54652ee76c9acb5ead7e05b3a650874006482f6d1da60536861acf2910ff95d7",
      "registered_sha256": "54652ee76c9acb5ead7e05b3a650874006482f6d1da60536861acf2910ff95d7",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-STEP-005",
      "source": "foundations_compressed.tex",
      "start": 742,
      "end": 745,
      "unchanged": true,
      "sha256": "433814a6f796f6d0755a96f6f2ef934fb614b33aa2d21066bfd5744de889446d",
      "registered_sha256": "433814a6f796f6d0755a96f6f2ef934fb614b33aa2d21066bfd5744de889446d",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-STEP-006",
      "source": "foundations_compressed.tex",
      "start": 743,
      "end": 745,
      "unchanged": true,
      "sha256": "9390427432eee265b2d53bd4b60380e571b28b4ec8fda6ea88255933e1fcdaa8",
      "registered_sha256": "9390427432eee265b2d53bd4b60380e571b28b4ec8fda6ea88255933e1fcdaa8",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-STEP-007",
      "source": "foundations_compressed.tex",
      "start": 751,
      "end": 752,
      "unchanged": true,
      "sha256": "b142604b4291b4f88a96f6550188a384baf888018f95ac7c33e2e7e1e1e4fe18",
      "registered_sha256": "b142604b4291b4f88a96f6550188a384baf888018f95ac7c33e2e7e1e1e4fe18",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-STEP-008",
      "source": "foundations_compressed.tex",
      "start": 739,
      "end": 740,
      "unchanged": true,
      "sha256": "108db00ec2e60efc7d8c426c7bc0ba29d66c6264d3829ab9ac7a877e2aa96336",
      "registered_sha256": "108db00ec2e60efc7d8c426c7bc0ba29d66c6264d3829ab9ac7a877e2aa96336",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-STEP-009",
      "source": "foundations_compressed.tex",
      "start": 748,
      "end": 750,
      "unchanged": true,
      "sha256": "7618d560fd1b7ab1799a81d0e42324c78963ead7cc15e38dc271f63e861f64bb",
      "registered_sha256": "7618d560fd1b7ab1799a81d0e42324c78963ead7cc15e38dc271f63e861f64bb",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-043",
      "source": "foundations_compressed.tex",
      "start": 19,
      "end": 22,
      "unchanged": true,
      "sha256": "ac02ce4994f1fb9839aa20bac935ad7d2d3675d5dc7d4c1d0cb9e40648e5f9af",
      "registered_sha256": "ac02ce4994f1fb9839aa20bac935ad7d2d3675d5dc7d4c1d0cb9e40648e5f9af",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-044",
      "source": "foundations_compressed.tex",
      "start": 20,
      "end": 22,
      "unchanged": true,
      "sha256": "1f6b06c41056fca91189128adf52be3293a0d4920db8674a801628191a596c57",
      "registered_sha256": "1f6b06c41056fca91189128adf52be3293a0d4920db8674a801628191a596c57",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ACC-001",
      "source": "foundations_compressed.tex",
      "start": 477,
      "end": 484,
      "unchanged": true,
      "sha256": "b50e326126cb666c72eed9c55eabf30316e5cacee0b7ef24f6ac4e8ec1bebffd",
      "registered_sha256": "b50e326126cb666c72eed9c55eabf30316e5cacee0b7ef24f6ac4e8ec1bebffd",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ACC-002",
      "source": "foundations_compressed.tex",
      "start": 467,
      "end": 480,
      "unchanged": true,
      "sha256": "af07fb7e5494e85922a0281ef79ad4893578c05d8c8de18ed60df5012be1e849",
      "registered_sha256": "af07fb7e5494e85922a0281ef79ad4893578c05d8c8de18ed60df5012be1e849",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ACC-003",
      "source": "foundations_compressed.tex",
      "start": 485,
      "end": 489,
      "unchanged": true,
      "sha256": "8e95151a669e4bd402f6affb439d02831a42d27cce9179715b38f90dd5e68d84",
      "registered_sha256": "8e95151a669e4bd402f6affb439d02831a42d27cce9179715b38f90dd5e68d84",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ACC-004",
      "source": "foundations_compressed.tex",
      "start": 486,
      "end": 489,
      "unchanged": true,
      "sha256": "e592ddbabf96d1cd6eadb6f99d322603518de3f28efa9313d9bde0f6eab70bf7",
      "registered_sha256": "e592ddbabf96d1cd6eadb6f99d322603518de3f28efa9313d9bde0f6eab70bf7",
      "registered_hash_matches": true
    },
    {
      "id": "TSG-ATOM-045",
      "source": "foundations_compressed.tex",
      "start": 641,
      "end": 643,
      "unchanged": true,
      "sha256": "4a8a0c4b98d412ede399c1f3d13173428c1c0d8d6702e2b25ff64e361a80ede3",
      "registered_sha256": "4a8a0c4b98d412ede399c1f3d13173428c1c0d8d6702e2b25ff64e361a80ede3",
      "registered_hash_matches": true
    }
  ]
}


==> revision/final_emission_audit.json <==
{
  "decision": "PASS_SCIENTIFIC_SOURCES_AND_REVIEWED_BUILD",
  "source_repairs_required": [],
  "blockers": [],
  "repository": "AlexandervonWu/ACGN",
  "branch": "aislop",
  "snapshot": "1e2667351532b0c632166fa21ae5fbc7308a8fe7",
  "scientific_source_files": 25,
  "scientific_source_hashes": {
    "appendixC_vmcai_stage1.tex": "41f46ead337bf15d2dd7b07c554a6942103c4ef755b0c4268a1748192f73aa69",
    "appendix_closure_tables.tex": "ca97212953c0759dd8390be5e03a1a838a16fcde4a0d8f65f475fdaeae44000e",
    "appendix_eval.tex": "7a6f4da2cbec10d806c3201f7b5aeb184d7bfee9d678ba1d4fff5ebe66d1cb2b",
    "appendix_formal.tex": "4395af55de70fae6eec9fbc1b49e5a90d4a681746e25caafc1ef22bc932ee9cb",
    "conclusion_compressed.tex": "3d4b68c41bc0a5bb18ba412ee0f7c507517b8c91df3b2e2031503c0a87307ffc",
    "eval_compressed.tex": "f23ce06253235f9740f5f358d2d909fb674fb0c8e1ca495498bdbba228373d82",
    "figures/aci_canonicalization_distance.tex": "74f13a48481b2a8f99edc0536df88014050ced6390485715bd34f8860a281676",
    "figures/alloy-certificate-example.tex": "94f219a3d9233c57cfaf3ffdf436b239b257042f146a4cddbe696485862fded9",
    "figures/final_alg_vmcai_stage1.tex": "dbf196f23f146aabe44f74ef66d9aba9abaae028fd8297c5cedee418f2ae6c87",
    "formal/formal-statement-index.tex": "d4574d0f1b19ad67046d98e5758df98af9203d048ab3a0abc94dfc63556bdc0c",
    "foundations_compressed.tex": "6ec9c34781058b70209e1b4060c01117ec60c6f7a9f35fbb3236f9cbe6709ca7",
    "intro_compressed.tex": "5b7d95104af0d15687aebb4e08f892fa1e328b82cae0abbe4859c7f060846ab7",
    "macros_compressed.tex": "24f22bf63c8d4c17b05f89613822fa5f25d6b2c4dea4394d63b3a9a3c1a6741d",
    "main_compressed.tex": "076d7c8ab6b6b35f99e7e30e7cb20b2e66d2a97f17aa22218ce043d6ea85cae6",
    "prelims_compressed.tex": "34d8cfaa1e8cbd9ee068f16b7abbd3a0a02049a422f81f7dc874d041faf8cb7d",
    "tables/model_overview.tex": "61bdcbd9cf87c3b2adf040f71b0a45ef2c3d4ff5c343d009e7f84137bafcac87",
    "tables/table1_rev4.tex": "337b3e79a738a7f8cb446b018ceafcefa2623c43101bcab7a764c777803b415f",
    "tables/table2_rev4.tex": "130bc113fb0bb9136ce6c41ee73e7bcc43b97ca3fd242cf74b8fde28b3c3ac72",
    "tables/table3_vmcai_stage1.tex": "784b22e6196fbd29390abdd0bfc1184f81dde564d57888e0e1d8c73c1eebdecb",
    "tables/table6_ablation_vmcai_stage1.tex": "b2ed38d242fb09e635dbe85055f8b68f36287cdfc6b20b08f2410f20ad0f5899",
    "tables/table7_capability_rev4.tex": "e3d1307502680c5ad4219eec3eab501a01cbd4b329922fdc4638b649324680d7",
    "ref.bib": "c60f325d76c7bdd8417d135e70cbd72968fc5724e5c561b79a2149c9bb246882",
    "llncs.cls": "92c3bada01fa8cd46a0f761e7c0e3bcd1cdf6a47bcc9e130fef497cfc47a270a",
    "splncs04.bst": "6f1fe5dd74efa8b1898f93e5042a6347f192b887afe254a0121bd0a9b9472100",
    "figures/raw_edit_repair_coverage_relabel.png": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5"
  },
  "changed_tex_files": [
    {
      "path": "appendixC_vmcai_stage1.tex",
      "before_sha256": "e6dc4140a7ab894dc8989aab6167988dd2f39123d712445fece2b4ab4578d73f",
      "after_sha256": "41f46ead337bf15d2dd7b07c554a6942103c4ef755b0c4268a1748192f73aa69"
    },
    {
      "path": "appendix_closure_tables.tex",
      "before_sha256": "8aa814fb993258cd3a58b5b96c44d0352e8ee4464754288a21dabacfacae1830",
      "after_sha256": "ca97212953c0759dd8390be5e03a1a838a16fcde4a0d8f65f475fdaeae44000e"
    },
    {
      "path": "appendix_eval.tex",
      "before_sha256": "6bde4ab16b61cc5fc31abf737c317189ca5016bbad5c5bfbd033dcd629b2081d",
      "after_sha256": "7a6f4da2cbec10d806c3201f7b5aeb184d7bfee9d678ba1d4fff5ebe66d1cb2b"
    },
    {
      "path": "eval_compressed.tex",
      "before_sha256": "66f2dbb26d522650f036e8881de1ae2f0815d306152055867dd01df626328e3c",
      "after_sha256": "f23ce06253235f9740f5f358d2d909fb674fb0c8e1ca495498bdbba228373d82"
    },
    {
      "path": "figures/aci_canonicalization_distance.tex",
      "before_sha256": "1940d71c43416dfcd18dc9fbbfc0ab248e7ea5e7d2e6a0d4e559998b6686a93f",
      "after_sha256": "74f13a48481b2a8f99edc0536df88014050ced6390485715bd34f8860a281676"
    },
    {
      "path": "prelims_compressed.tex",
      "before_sha256": "01a6a5dc7e211c08fe293e04d1557acb06638e3895ad8945c5fcc0e5dc3699a0",
      "after_sha256": "34d8cfaa1e8cbd9ee068f16b7abbd3a0a02049a422f81f7dc874d041faf8cb7d"
    },
    {
      "path": "tables/table6_ablation_vmcai_stage1.tex",
      "before_sha256": "9cd666b3f7f7a87a39a63a6cc760cd8d18bccb44d1ad897380f4459f82b14026",
      "after_sha256": "b2ed38d242fb09e635dbe85055f8b68f36287cdfc6b20b08f2410f20ad0f5899"
    }
  ],
  "formal_source_spans": 146,
  "formal_source_spans_unchanged": 146,
  "formal_excerpt_hashes_match": 146,
  "formal_directory_files_unchanged": 75,
  "ledger_claim_hash_checks": [
    {
      "path": "egraph_ablation/comparison.json",
      "match": true
    },
    {
      "path": "egraph_ablation/comparison.json",
      "match": true
    },
    {
      "path": "capability_benchmark/results.json",
      "match": true
    },
    {
      "path": "distance_results/summary.md",
      "match": true
    },
    {
      "path": "alloy4fun-augmented/summary.md",
      "match": true
    },
    {
      "path": "alloy4fun-augmented/summary.md",
      "match": true
    },
    {
      "path": "egraph_ablation/semantic_soundness.md",
      "match": true
    },
    {
      "path": "publication_runs/659e248c-d3d6-4a2b-8d99-67a0ebcf9eb4/capability_validation/soundness.json",
      "match": true
    },
    {
      "path": "docs/release-v2.17.md",
      "match": true
    },
    {
      "path": "docs/obligation-repair/fifth-five/README.md",
      "match": true
    },
    {
      "path": "src/is/fivefivefive/CanDis/metric/QuotientRepairDistance.java",
      "match": true
    }
  ],
  "build": {
    "pdf_sha256": "3165c447bfb2d365d0c0ecb273e90dcbe98f6a5df958f0df773c444393133a0f",
    "pages": 49,
    "main_last_page": 20,
    "references_first_page": 21,
    "overfull": 0,
    "undefined_references": 0,
    "undefined_citations": 0,
    "baseline_underfull": 363,
    "current_underfull": 364,
    "inherited_font_substitution": true
  },
  "visual_review_pages": [
    2,
    3,
    4,
    15,
    16,
    17,
    18,
    19,
    20,
    32,
    33,
    34,
    37,
    38,
    39
  ],
  "visual_review_material_defects": [],
  "notation_baseline_rows": 41,
  "notation_delta_rows": 6,
  "metadata_status": "README/package manifest refresh pending parent; audit this reviewed scientific hash set and PDF, not unfinished packaging.",
  "verification_limits": [
    "No experiment rerun; large LFS distances.json/index.json were not independently downloaded/reaggregated; manifest-bound summaries and selected structured aggregates checked.",
    "No Lean rebuild, theorem/axiom re-audit or new whole-manuscript formal correspondence review; exact preservation of all registered active source spans and formal files independently checked.",
    "Author-supplied class/BST retained; 20-page main-body condition from task plan checked. No new official venue/template certification.",
    "Visual pass covers 15 changed/dependent pages; parent conducts full-document visual QA."
  ],
  "note": "Final source comparison was recomputed after the final Background wording change; earlier revision.diff and change-manifest checksums must be refreshed to the reviewed current bytes."
}


==> revision/final_notation_ledger.json <==
{
  "scope": "Final notation/type audit for authorized Background and empirical refresh. Baseline rows all rechecked against revised closure/diff; no formal notation changed.",
  "rows": [
    {
      "surface": "c_a,c_2,c; a,2; ×,+,g",
      "kind": "e-classes; arithmetic term constants/variables; object operators",
      "type": "classes of arithmetic e-nodes; ×,+ binary and g unary",
      "arity": "2/1",
      "binding": "Local arithmetic example in Background",
      "properties": "Valid equation x×2=x+x explicitly assumed",
      "equality": "Known equational congruence, not all semantic equalities",
      "definition": "prelims_compressed.tex:6–15",
      "consumers": "Background e-graph example",
      "overload": "Arithmetic a is local; formal e-class identifier a is reintroduced in F03 prose"
    },
    {
      "surface": "Seq,Bag,Set,K^J; K^+,K^0,K^{=k}",
      "kind": "finite collection carriers and arity restriction",
      "type": "Seq(X)=finite lists; Bag(X)=finite-support X→Nat; Set(X)=finite subsets",
      "arity": "one carrier argument plus J index",
      "binding": "X carrier; K one of three declared carriers; J nonempty subset Nat",
      "properties": "Sequence preserves order/multiplicity; bag quotients order; set quotients order and duplication",
      "equality": "Extensional collection equality distinct from F05 occurrence-vector syntax",
      "definition": "foundations_compressed.tex:FND-004",
      "consumers": "Background; F05/F06/F12; algorithm; operator-law table",
      "overload": "K without carrier superscript denotes extracted kernel when locally bound"
    },
    {
      "surface": "Ty,τ,α,rank",
      "kind": "type carrier, object types/type variables, injection",
      "type": "rank:Ty→Nat",
      "arity": "1",
      "binding": "Type variables in signature/type grammar; rank fixed once",
      "properties": "Injective rank; canonical sorting preserves type-fibre counts",
      "equality": "Type equality",
      "definition": "foundations_compressed.tex:F02",
      "consumers": "All formal sections and typed Alloy example",
      "overload": "None"
    },
    {
      "surface": "Γ,S,T,Δ,Λ,Ξ,Ω; Can(Γ)",
      "kind": "finite typed contexts; canonical-context function",
      "type": "Finite lists of coordinate types; Can:Context→Context",
      "arity": "1",
      "binding": "Slots are distinct positions even at equal types; bound scope separate",
      "properties": "Stable rank sort; same cardinality per type fibre",
      "equality": "Context equality or typed isomorphism only when stated",
      "definition": "foundations_compressed.tex:F02",
      "consumers": "F03–F27; Appendix C; algorithm",
      "overload": "S_in and S_K are scalar sizes, not contexts; T_φ is temporal skeleton"
    },
    {
      "surface": "TEmb(S,T); m,e,ι",
      "kind": "type-preserving embeddings",
      "type": "Injection S→T",
      "arity": "2 context parameters; unary map application",
      "binding": "Domain/codomain stated locally; supports retained through composition",
      "properties": "Injective, not generally surjective; composition/id closed",
      "equality": "Map equality where equations compare composites",
      "definition": "foundations_compressed.tex:F03/F04",
      "consumers": "Invocation, actions, PC, extraction, collision",
      "overload": "Do not invert embedding ι or ω unless separately known bijective"
    },
    {
      "surface": "TRen(S,T); ρ,σ,π,η",
      "kind": "proof-relevant renamings/isomorphisms",
      "type": "Embedding S→T with inverse T→S and two inverse laws",
      "arity": "2 context parameters",
      "binding": "ρ generally source→target; σ canonical→effective context; π same-context permutation",
      "properties": "Bijective and type-preserving; inverse/composition typed",
      "equality": "Map equality; distinct from semantic equality",
      "definition": "foundations_compressed.tex:F03/F04",
      "consumers": "Alpha relations; canonicalization; binder/leader groups; collision",
      "overload": "η also denotes evaluation environment in model judgments; roles locally bound"
    },
    {
      "surface": "a,(S_a,τ_a),m*a",
      "kind": "class identifier, interface, invocation constructor",
      "type": "a class ID; m:TEmb(S_a,Γ); invocation output τ_a",
      "arity": "Binary constructor m*a",
      "binding": "a abbreviates id_{S_a}*a; star is explicitly not map action",
      "properties": "No variable substitution or renaming is inferred from star alone",
      "equality": "Invocation syntax; graph alignment has separate relation",
      "definition": "foundations_compressed.tex:F03 prose/F09",
      "consumers": "Background; all structural/metatheory consumers; algorithm",
      "overload": "None"
    },
    {
      "surface": "β,Δ_β,Aut(β); o=(Δ_o,a_o),BOcc_β(Γ)",
      "kind": "binder descriptor, typed context, certified group, occurrence",
      "type": "Aut(β)≤Perm_ty(Δ_β); a_o:TRen(Δ_β,Δ_o)",
      "arity": "Descriptor/schema indexed",
      "binding": "Δ_o fresh/disjoint from Γ in proposed named presentation; checked syntax uses separate de Bruijn scope",
      "properties": "Only descriptor-certified permutations; domain/multiplicity/disjointness/dependency constraints",
      "equality": "Certified descriptor symmetry, not arbitrary alpha/permutation equality",
      "definition": "foundations_compressed.tex:FND-006/F05/F12",
      "consumers": "Appendix C; block branch of proposed algorithm",
      "overload": "Named occurrence pseudocode explicitly separate from checked de Bruijn contract in Appendix C APP-003"
    },
    {
      "surface": "κ,One(τ),Bind(τ,κ),BindBlock(β,κ),Port_Γ(κ)",
      "kind": "schema constructors and indexed port carrier",
      "type": "Schema; port indexed by free context, bound scope, schema",
      "arity": "One unary, Bind/BindBlock binary, K^J unary child schema",
      "binding": "Binder constructors extend bound-type list; free action does not allocate bound coordinates",
      "properties": "Arity proof attached to stored occurrence vector",
      "equality": "Raw syntax distinct from bag/set structural quotient",
      "definition": "foundations_compressed.tex:F05",
      "consumers": "F06–F22; algorithm",
      "overload": "None"
    },
    {
      "surface": "Σ,f_θ,θ,p,Law_Σ,Flat_Σ",
      "kind": "signature, instantiated operator, type substitution, port path, policy and flat license",
      "type": "Law subset {A,C,I,U}; Flat exact operator/path license",
      "arity": "Operator arity r; each port schema declared",
      "binding": "θ fixed per exact operator; p path local to signature",
      "properties": "Flat only sole root homogeneous carrier with A; nullable flat requires U/source unit",
      "equality": "Policy label alone introduces no equation",
      "definition": "foundations_compressed.tex:FND-007–010",
      "consumers": "Background scope; ACI explanation; Appendix C law table",
      "overload": "p also locally means shape or finite parent path; indices and local binders distinguish"
    },
    {
      "surface": "A,C,I,U; B_Σ; F(ū); Lfrak",
      "kind": "law labels, independent proof theory, source realizer, law identity tuple",
      "type": "Certificate families for exact permutation/surjection/splice/unit endpoints",
      "arity": "F variadic under J",
      "binding": "Fixed outside arguments and profile/operator/path/carrier/J",
      "properties": "C permutation; I typed surjection; A legal splice; U source unit plus empty deletion",
      "equality": "EqCert inhabitants; labels/flags not proofs",
      "definition": "foundations_compressed.tex:FND-009–010",
      "consumers": "Intro; Background; example figure; metatheory and formal rules",
      "overload": "A/B/C in Alloy example are local Boolean abbreviations; C in F17 is canonicalizer"
    },
    {
      "surface": "n=f(q_1,…,q_r); Node_Γ(τ); out(n)",
      "kind": "typed node and output projection",
      "type": "n:Node_Γ(τ_f); q_i:Port_Γ(κ_i)",
      "arity": "Operator-specific r",
      "binding": "n and q indexed by free context and bound scope",
      "properties": "Output index preserved under embedding",
      "equality": "Node syntax; semantic/equational realization separately",
      "definition": "foundations_compressed.tex:F06",
      "consumers": "F07–F22; algorithm",
      "overload": "F25 explicitly rebinds n as source Term, rather than silently coercing node"
    },
    {
      "surface": "slots(x),slots(m*a),slots(c),slots(n)",
      "kind": "structural support function",
      "type": "Finite subset/predicate of caller free coordinates",
      "arity": "1",
      "binding": "Bound de Bruijn indices contribute no free slot; binders recurse on free support",
      "properties": "Embedding action takes direct image; leaderization may contract support",
      "equality": "Extensional support equality/inclusion",
      "definition": "foundations_compressed.tex:F06/F08",
      "consumers": "F10–F17; extraction and algorithm",
      "overload": "c locally container, elsewhere e-class or stored case"
    },
    {
      "surface": "e·q,e·n,e·t; e_*d",
      "kind": "free-context action and certificate transport",
      "type": "Port/Node/Term Γ→Γ′; EqCert Γ→Γ′",
      "arity": "2",
      "binding": "Acts only on free-context index; captures avoided by typed scope separation",
      "properties": "Identity/composition laws; node output and schema unchanged",
      "equality": "Syntax action, transported certificate endpoints",
      "definition": "foundations_compressed.tex:DEF-005/F19",
      "consumers": "All formal sections; algorithm; model naturality",
      "overload": "None"
    },
    {
      "surface": "G=(U,M,H); B_a(p)=(T_{a,p},ρ_{a,p}); G_a",
      "kind": "graph, parent/record/index structures, stored cases, symmetry group",
      "type": "U parent forest; M class records; H shape→owner membership relation; ρ:TRen(slots(p),T)",
      "arity": "Indexed by class/shape",
      "binding": "S_a⊆T_{a,p}; leader roots absent parent in checked encoding / identity lookup in proposed U",
      "properties": "Depth-decreasing parent forest; finite stored-shape domains; G_a group closure",
      "equality": "H collision candidacy, never automatic equality",
      "definition": "foundations_compressed.tex:F10; appendixC_vmcai_stage1.tex:Notation",
      "consumers": "F11–F27; algorithm",
      "overload": "Root identity U is explicitly proposed notation; do not upgrade to checked self-edge"
    },
    {
      "surface": "find_Γ(m*a)=mhat*ℓ",
      "kind": "leader-finding function",
      "type": "Invocation Γ→leader invocation Γ",
      "arity": "1 invocation parameter",
      "binding": "mhat=m∘emb(path), parent embedding directed from parent interface into child interface",
      "properties": "Total on checked finite forest; composite support subset im(m)",
      "equality": "Equational soundness only with coherent PC certificates",
      "definition": "foundations_compressed.tex:F10/F11/F24",
      "consumers": "Graph-relative relation; extraction; theorem",
      "overload": "None"
    },
    {
      "surface": "q≡_{α;κ}^ρ r; q≡_{α;κ}r",
      "kind": "indexed structural relation / unindexed relation",
      "type": "Ports Γ and Γ′ under ρ:TRen(Γ,Γ′)",
      "arity": "Binary ports with schema/map index",
      "binding": "Bound head fixed/permitted descriptor prefix; outer scope acts under selected permutation",
      "properties": "Reflexive/symmetric/transitive closure; bag bijection preserves multiplicity; set two-sided mates",
      "equality": "Structural alpha/carrier relation, not raw syntax equality",
      "definition": "foundations_compressed.tex:F12/F13",
      "consumers": "Graph-relative variant; F20; Background alpha explanation",
      "overload": "None"
    },
    {
      "surface": "≡_{G;α}; ρ∘mhat=mhat′∘π",
      "kind": "graph-relative invocation alignment",
      "type": "Common found leader and admitted π∈G_ℓ",
      "arity": "Binary invocations with ρ index",
      "binding": "Callers may differ; exact map equation required",
      "properties": "Transport by η′∘ρ∘η^{-1}; identity alignment preserves image support",
      "equality": "Known certified alignment; parent equality never implies child symmetry",
      "definition": "foundations_compressed.tex:DEF-009/F14/F15",
      "consumers": "Leader normalization; proposed canonicalizer; finite-unfolding theorem",
      "overload": "None"
    },
    {
      "surface": "LPort_{G,Λ}(κ),LNode_{G,Λ}(τ)",
      "kind": "leader-normalized structural carriers",
      "type": "Values with all invocation identifiers leaders",
      "arity": "Context/schema or output indexed",
      "binding": "Support only contained in Λ, not necessarily exact",
      "properties": "Quiescent graph required",
      "equality": "Structural carriers",
      "definition": "foundations_compressed.tex:DEF-011",
      "consumers": "F15; algorithm leader-port normalization",
      "overload": "None"
    },
    {
      "surface": "P,X,∼_P,Q_P(x)",
      "kind": "finite quotient presentation, carrier, generated equivalence, least normal form",
      "type": "Q_P:X→X; finite complete enumeration and decided generated relation",
      "arity": "Q_P unary",
      "binding": "Local generators fixed independently of normalizer",
      "properties": "Complete finite carrier, linear order, observation invariance; exactness/idempotence",
      "equality": "Q_P(q)=Q_P(r) iff q∼_P r",
      "definition": "foundations_compressed.tex:DEF-012/F16",
      "consumers": "F17; Appendix C APP-004/SCOPE-001",
      "overload": "Generic finite P is not the Java pipeline or unbounded carrier"
    },
    {
      "surface": "C,K_C(n),Shape_C(n),Δ_n",
      "kind": "effective-support canonicalizer, kernel selector, shape, exact kernel context",
      "type": "Shape_C(n)=Q_C(K_C(n))",
      "arity": "Unary projections under C",
      "binding": "Canonicalizer supplies exact kernel/support observations and typed witness selector",
      "properties": "Extraction and finite structural presentation assumed; no ambient renaming conclusion",
      "equality": "Shape equality iff proof-relevant generated typed kernel relation",
      "definition": "foundations_compressed.tex:DEF-013/F17",
      "consumers": "F26; proposed algorithm and record tuple",
      "overload": "C is local canonicalizer, distinct from context C and C-law label"
    },
    {
      "surface": "K_G(n),ι_n,ξ_n,σ_n,ω_n,d_n^w",
      "kind": "proposed kernel, inclusion, provenance, shape witness, ambient transport, certificate",
      "type": "σ:TRen(Can(Δ_n),Δ_n); ι:TEmb(Δ_n,Γ0); ω=ι∘σ; d:EqCert(Γ0;n,ι·K)",
      "arity": "Record fields",
      "binding": "Γ0 exact input support; Δ_n exact kernel support; replay depends on coherent w",
      "properties": "σ bijective; ω may be proper and is not inverted; provenance excluded from collision key",
      "equality": "Separate structural shape equality and replayed endpoint equality",
      "definition": "appendixC_vmcai_stage1.tex:APP-001–003; final_alg_vmcai_stage1.tex",
      "consumers": "F25/F26; algorithm",
      "overload": "Proposed named-slot producer is not verified concrete realization"
    },
    {
      "surface": "triangleleft,prec,triangleleft_map,triangleleft_lex; b,None,Some",
      "kind": "orders and candidate-selection state",
      "type": "Port/node key order; shape order; renaming tie order; optional (shape,map)",
      "arity": "Binary relations; option state",
      "binding": "Locally fixed total orders and finite enumeration",
      "properties": "Nonempty candidate list; present least selection; shape only is key",
      "equality": "Ordered structural equality, not semantic equality",
      "definition": "appendixC_vmcai_stage1.tex:Notation; final_alg_vmcai_stage1.tex",
      "consumers": "Canonicalizer candidate loop",
      "overload": "Same-as-main map-order phrase is historical nonmaterial notation reference; no changed consumer uses it"
    },
    {
      "surface": "Q_G^Λ(q),canonLeaderPort_G(κ,q,ρ)",
      "kind": "proposed graph-port quotient / producer",
      "type": "Leader port Λ′ after ρ:TRen(Λ,Λ′)",
      "arity": "3 input parameters",
      "binding": "Separate per-invocation group and per-block local group actions",
      "properties": "Bag aggregation/set dedup after child orbit selection",
      "equality": "Specification target, not proved program equality",
      "definition": "final_alg_vmcai_stage1.tex; appendixC_vmcai_stage1.tex:ALG-009/APP-004",
      "consumers": "Proposed canonicalizer only",
      "overload": "None"
    },
    {
      "surface": "S_in,S_K,L,InvOcc,BlockOcc,P_Q,ℓ(s),B_T",
      "kind": "sizes, occurrence collections, reporting factor, logarithm, budget",
      "type": "Natural scalars; InvOcc multiset, BlockOcc occurrence collection",
      "arity": "P_Q and B_T unary; ℓ(s)=ceilLog2(2+s)",
      "binding": "τ fibre/block/invocation indices locally quantified",
      "properties": "Accounting definitions only; no runtime theorem",
      "equality": "Numeric equalities, not asymptotic Java guarantee",
      "definition": "foundations_compressed.tex:DEF-014/ACC-001–004",
      "consumers": "Complexity paragraph",
      "overload": "None"
    },
    {
      "surface": "T,Term_Γ(τ),EqCert_T(Γ;s,t),T⊢_Γs=t",
      "kind": "source theory, term family, derivation type, inhabitedness judgment",
      "type": "Finite typed derivation tree between same-context/same-type endpoints",
      "arity": "Γ plus two endpoint parameters",
      "binding": "Typed embedding transport; reflexivity/primitive/congruence/symmetry/transitivity",
      "properties": "Only declared constructor rules; forward congruence does not imply injectivity",
      "equality": "Certified equational equality",
      "definition": "foundations_compressed.tex:F19",
      "consumers": "EC/PC/SC; F20–F27; algorithm replay",
      "overload": "F22 omits inferable context in displayed EqCert abbreviation"
    },
    {
      "surface": "Mfrak,Env_Mfrak(Γ),η,eval_Mfrak(t,η)",
      "kind": "typed model, environment carrier, environment, evaluation",
      "type": "Term_Γ(τ)×Env(Γ)→Value(τ)",
      "arity": "2 evaluation inputs",
      "binding": "Target environments η′ under renaming; restriction along embeddings",
      "properties": "Naturality and local soundness supplied by model",
      "equality": "Model-denotation equality follows from EqCert",
      "definition": "foundations_compressed.tex:DEF-017/018/F20",
      "consumers": "F27 model soundness",
      "overload": "η renaming only in F14 locally; no shared binding"
    },
    {
      "surface": "R,Q; R(n)",
      "kind": "structural realizer and local law family",
      "type": "R structural syntax→typed source terms; Q supplies endpoint certificates/congruences",
      "arity": "Constructor indexed",
      "binding": "Each realizer constructor carries one-step naturality; block law endpoint-indexed",
      "properties": "No semantic equation from bare descriptor token",
      "equality": "R(e·n)=e·R(n) is syntax naturality; certificate theorem distinct",
      "definition": "foundations_compressed.tex:DEF-019/020/F20–F22",
      "consumers": "Metatheory; proposed replay",
      "overload": "Q_P normal form and example Q are separately scoped"
    },
    {
      "surface": "w=(w_a),O,EC,PC,SC",
      "kind": "witness family, raw obligations, certificate families",
      "type": "w_a:Term_{S_a}(τ_a); PC edge a→b labeled m:S_b→S_a",
      "arity": "One family member per exact obligation",
      "binding": "EC stored ambient T_c; PC source S_a; SC same S_a",
      "properties": "Coherent means all obligations carry exact certificates; group words derive from generators",
      "equality": "EC r_c=ι_c·w_a; PC w_a=m·w_b; SC w_a=π·w_a",
      "definition": "foundations_compressed.tex:F23",
      "consumers": "F24–F27; extraction/collision/rebuild obligations",
      "overload": "None"
    },
    {
      "surface": "p,emb(p),mbar,PaperFiniteUnfolding,t,u",
      "kind": "raw parent path, composite embedding, caller extension, unfolding witness, source terms",
      "type": "mbar:T_c→Γ with mbar∘ι_c=m; unfolding trace t→mbar·r_c",
      "arity": "Witness for invocation/output term",
      "binding": "Actual stored case chosen; finite primitive/forward-congruence trace (symmetry allowed)",
      "properties": "Raw paths require coherent PC; unfoldings require exact stored-case compatibility",
      "equality": "Term certificate under final coherent witness",
      "definition": "foundations_compressed.tex:DEF-022/F24",
      "consumers": "F27",
      "overload": "p here path, not shape or operator-port path"
    },
    {
      "surface": "p_i,real:P→Term_C(τ),σ_i,ρ=σ_2∘σ_1^{-1},c_{1,2},e_i",
      "kind": "collision records and bridges",
      "type": "c:EqCert(Δ_2;ρ·K_1,K_2); e_i:Γ_i→Ω",
      "arity": "2 records",
      "binding": "Shared output τ, canonical C, shape type P, realizer required",
      "properties": "e1∘ι1=e2∘ι2∘ρ; never infer context/output from untagged shape bytes",
      "equality": "Shape equality yields kernel cert then ambient cert",
      "definition": "foundations_compressed.tex:F26",
      "consumers": "Collision contract; algorithm",
      "overload": "None"
    },
    {
      "surface": "LocalCertifiedTrace; nine step families",
      "kind": "proof-relevant abstract transitions",
      "type": "Finite obligation-state trace; exact adjacent endpoints",
      "arity": "Source and destination states",
      "binding": "Starts obligation-free, ends exactly O; local certificate premises",
      "properties": "Addition/rekey/composition/removal preserve coherence",
      "equality": "Derivable finite unfolding equality only under path and symmetry alignment",
      "definition": "foundations_compressed.tex:F27",
      "consumers": "Intro/abstract/conclusion; witness description; formal appendix",
      "overload": "Step names not Java transition semantics"
    },
    {
      "surface": "A(x,y),B(x,y),C(y),Γ_Q,Q,Imp,α_ΓQ,ACI_∨",
      "kind": "local Boolean abbreviations, typed quotient context, displayed quotient, certified steps",
      "type": "User×Photo→Bool, Photo→Bool; Γ_Q=(User,Photo)",
      "arity": "2/1 atom arguments",
      "binding": "q0 User and q1 Photo; renaming preserves their types",
      "properties": "Implication elimination plus disjunction ACI; different-type binders cannot exchange",
      "equality": "Readable projection of common observation, no independent equality authority",
      "definition": "figures/alloy-certificate-example.tex",
      "consumers": "Implementation opening example",
      "overload": "A/B/C/Q locally scoped separate from formal law/model letters"
    },
    {
      "surface": "φ,ψ,T_φ,B_φ,M_φ,d_repair,d_temp,d_quant,d_matrix",
      "kind": "Alloy formulas, repair projections, distance functions",
      "type": "Repair distance=sum of three view-specific edit coordinates",
      "arity": "Binary metric arguments",
      "binding": "Projection excludes proof/support plumbing; nearest references same invariant group",
      "properties": "Ordered temporal DP; exact compatible binder orbit; carrier-specific matrix matching",
      "equality": "Distance zero implementation key, not unrestricted semantic completeness",
      "definition": "eval_compressed.tex:Repair distance and coverage",
      "consumers": "Distance tables; chart; cost interpretation",
      "overload": "B_φ binding view vs B_a stored record; M_φ matrix vs M graph map"
    },
    {
      "surface": "r,d=0,n=61598,n=42386",
      "kind": "radius, implementation zero observation, population counts",
      "type": "Nonnegative edit radius; pair or incorrect-predicate denominators",
      "arity": "Scalar",
      "binding": "All chart radii inclusive; independent nearest AST-distinct truth per view",
      "properties": "Different edit units; denominator includes values above axis cap",
      "equality": "Empirical observation, not repair success or equal-budget improvement",
      "definition": "eval_compressed.tex; tables/table3_vmcai_stage1.tex; figures/aci_canonicalization_distance.tex",
      "consumers": "Empirical claims",
      "overload": "n here population scalar; formal n structural value locally scoped"
    },
    {
      "surface": "Fix.,F+DB,Var.,V+DB,Slot,Leg.,Exact",
      "kind": "seven display aliases",
      "type": "Raw, Raw+DB, Java egglog, Java egglog+DB, Slotted, Fast Rewrite, CI",
      "arity": "N/A",
      "binding": "Fixed table column mapping",
      "properties": "Arms same Java pipeline variants, not external executions",
      "equality": "500 per family / 5500 total in-vocabulary recognition",
      "definition": "appendix_eval.tex:Full Ablation; tables/table7_capability_rev4.tex",
      "consumers": "Headline capability comparisons",
      "overload": "None"
    },
    {
      "surface": "⇒,↔,¬,∧,∨,top,bottom,ite; forall/exists/no/one/lone/notone/notlone",
      "kind": "Boolean operators/quantifiers and proposed orientations",
      "type": "Bool truth functions; finite Boolean lists for checked quantifier rules",
      "arity": "Declared 1/2/3 or list arity",
      "binding": "Displayed x:D notation suggestive; checked finite-list scope explicit",
      "properties": "Only listed scoped equations; actual Alloy AST normalization is separate",
      "equality": "Boolean equation distinct from Java semantics",
      "definition": "appendixC_vmcai_stage1.tex:RULE-005–012/016/019",
      "consumers": "Illustrative Alloy example; theory boundary",
      "overload": "None"
    },
    {
      "surface": "always,eventually,historically,once,until,releases,since,triggered; atomicDual,temporalDual",
      "kind": "temporal constructors and lookup functions",
      "type": "Constructor dual lookup with conditional inverse equation",
      "arity": "Unary/binary per constructor",
      "binding": "Fixed source syntax family",
      "properties": "Formal theorem does not prove temporal semantics or Java phase behavior",
      "equality": "Lookup equalities, not unbounded semantic model theorem",
      "definition": "appendixC_vmcai_stage1.tex:RULE-007/008",
      "consumers": "Targeted temporal validation",
      "overload": "New bounded validation must remain empirical and separately provenance-bound"
    },
    {
      "surface": "Fin(2^w),checkedAdd4,none,some",
      "kind": "modular integer carrier, checked signed addition, option constructors",
      "type": "Arithmetic on Fin(2^w); checkedAdd4:Int×Int→Option Int",
      "arity": "2 inputs",
      "binding": "Four-bit signed example uses 7,1,-1",
      "properties": "Modular AC; overflow-forbidding associativity counterexample",
      "equality": "Arithmetic equality; no Alloy/Java mode correspondence inferred",
      "definition": "appendixC_vmcai_stage1.tex:RULE-015/CE-003",
      "consumers": "Operator law boundary",
      "overload": "None"
    },
    {
      "surface": "R,none,univ,+,&,x in R",
      "kind": "abstract relation predicates and operators",
      "type": "Relations α→Prop; membership in Alloy denotes subset semantics as specified",
      "arity": "Binary union/intersection/subset",
      "binding": "Nonempty x witness needed for x in none→false",
      "properties": "Scope excludes typed AST and multiplicity analysis",
      "equality": "Pointwise predicate equations",
      "definition": "appendixC_vmcai_stage1.tex:RULE-018",
      "consumers": "Source-law boundary",
      "overload": "R structural realizer elsewhere; here relation locally bound"
    },
    {
      "surface": "canonicalDistance_P(x,y)",
      "kind": "discrete canonical distance",
      "type": "X×X→{0,1}",
      "arity": "2",
      "binding": "Finite normalization presentation P supplied",
      "properties": "0 iff equal normal forms iff P.relation",
      "equality": "Distinct from empirical repair and tree-edit distances",
      "definition": "appendixC_vmcai_stage1.tex:SCOPE-001",
      "consumers": "Boundary paragraph",
      "overload": "None"
    }
  ],
  "unresolved_material_rows": [],
  "permitted_overloads": "All overloads are locally bound or explicitly indexed as recorded; preserve those boundaries.",
  "delta": [
    {
      "symbol": "c_a,c_2,c; a,2; ×,+,g",
      "before": "Same original arithmetic e-graph example.",
      "after": "Example unchanged; explanatory e-node/e-class/congruence/rebuilding/saturation/extraction prose expanded.",
      "reason": "U: user-authorized intuition",
      "propagated_consumers": [
        "prelims_compressed.tex",
        "eval_compressed.tex opening cross-reference"
      ],
      "type_check": "Same local arithmetic sorts and arities; no semantic completeness assertion."
    },
    {
      "symbol": "forall x:T.P(x); forall y:T.P(y); P(x)",
      "before": "No local binding example in Background.",
      "after": "New same-type bound-renaming example and open-body explanation.",
      "reason": "U",
      "propagated_consumers": [
        "prelims_compressed.tex:45–50"
      ],
      "type_check": "x,y are bound objects of T; P is locally unary predicate T→Bool. Open P(x) retains x dependence; no unconditional P(x)=P(y)."
    },
    {
      "symbol": "S_a,m*a; Seq/Bag/Set",
      "before": "Formal meanings and brief Background introduction.",
      "after": "Added caller-variable mapping/type explanation and explicit distinction of order/multiplicity.",
      "reason": "U",
      "propagated_consumers": [
        "prelims_compressed.tex:33–71",
        "unchanged F03/F05/F06 consumers"
      ],
      "type_check": "Invocation constructor, map direction, type preservation and separate A/C/I licenses preserved."
    },
    {
      "symbol": "sig,pred,extends,one,all,in,dot; User,Photo,Ad,Day",
      "before": "Definitions in evaluation opening and unchanged worked example.",
      "after": "Accessible Alloy definitions and bounded run/check explanations moved/expanded in Background; example cross-reference updated.",
      "reason": "U",
      "propagated_consumers": [
        "prelims_compressed.tex:73–98",
        "eval_compressed.tex:4–6",
        "figures/alloy-certificate-example.tex (unchanged)"
      ],
      "type_check": "Same sets/relations; follows maps User to sets of User; date one Day; join interpretation unchanged; solver result explicitly bounded."
    },
    {
      "symbol": "d_repair,d_temp,d_quant,d_matrix; T_phi,B_phi,M_phi",
      "before": "Three coordinate metric and exact type-compatible binder matching.",
      "after": "Equation byte-identical; one binder-owner mapping reused through inherited temporal phases is now explicit.",
      "reason": "E",
      "propagated_consumers": [
        "eval_compressed.tex:64–78"
      ],
      "type_check": "Supported by QuotientRepairDistance.java:566–591 and 780–809; view-specific metric and scope preserved."
    },
    {
      "symbol": "N populations, r radii, d=0; archival/refinement labels",
      "before": "Existing exact denominators, units, bounded interpretations, archived statuses.",
      "after": "Numeric times/provenance and separate solver sample updated; truth pool clarified; archived table explicitly dated; no formal type or row-status change.",
      "reason": "E",
      "propagated_consumers": [
        "appendixC_vmcai_stage1.tex",
        "appendix_closure_tables.tex",
        "appendix_eval.tex",
        "eval_compressed.tex",
        "figures/aci_canonicalization_distance.tex",
        "tables/table6_ablation_vmcai_stage1.tex"
      ],
      "type_check": "61,598/19,212/42,386, 5,500 and separate 29-sample populations remain distinct; empirical zero distinct from certified/model equality."
    }
  ]
}


==> revision/formal-invariance.json <==
{
  "active_spans_compared": 146,
  "unchanged": 146,
  "formal_directory_files_unchanged": 75,
  "basis": "byte equality to supplied package, not a new Lean build or theorem review",
  "full_file_caveat": "appendixC_vmcai_stage1.tex changes only the publication-run UUID outside all 146 mapped spans. Prior full-manuscript snapshots remain historical.",
  "spans": [
    {
      "id": "TSG-FND-001",
      "file": "foundations_compressed.tex",
      "line_start": 11,
      "line_end": 23,
      "unchanged": true,
      "sha256": "998c5f06417e33aa435825b2fc6c623fdeb58fe7e938ed6829cec7e3e3f8be07"
    },
    {
      "id": "TSG-FND-004",
      "file": "foundations_compressed.tex",
      "line_start": 26,
      "line_end": 37,
      "unchanged": true,
      "sha256": "cd691814c6794374a715b73066c6f6611e8480361407ebd3061f46eb931468f3"
    },
    {
      "id": "TSG-DEF-001",
      "file": "foundations_compressed.tex",
      "line_start": 39,
      "line_end": 54,
      "unchanged": true,
      "sha256": "8d522c0290be757623a2eaf44ce87012baf63a5b9677cc3cdcbfa86cc9213749"
    },
    {
      "id": "TSG-DEF-002",
      "file": "foundations_compressed.tex",
      "line_start": 56,
      "line_end": 68,
      "unchanged": true,
      "sha256": "3051e143fe8eb8f890e342f6b7ecadf08b382003a6b0bf7333f55a788f2bbc6c"
    },
    {
      "id": "TSG-PROP-001",
      "file": "foundations_compressed.tex",
      "line_start": 75,
      "line_end": 89,
      "unchanged": true,
      "sha256": "7a85a0b0f368d7b477484945f4201e571b64d7194899aa4195db12dc9c189fee"
    },
    {
      "id": "TSG-FND-006",
      "file": "foundations_compressed.tex",
      "line_start": 93,
      "line_end": 100,
      "unchanged": true,
      "sha256": "70c5e23e93bfbe78eb45f76e4b393f9c28cb804549ad49a52d025a73b2f0ff29"
    },
    {
      "id": "TSG-DEF-003",
      "file": "foundations_compressed.tex",
      "line_start": 102,
      "line_end": 116,
      "unchanged": true,
      "sha256": "e829d996f84b4fed7ac67f56d623ca6b9b54668e78768c975a6366f0f61b6314"
    },
    {
      "id": "TSG-FND-007",
      "file": "foundations_compressed.tex",
      "line_start": 118,
      "line_end": 124,
      "unchanged": true,
      "sha256": "58c12a82e81172c82239f73fc4b1dfd6918a8a9b6cb2c60677078ae803ea2b2a"
    },
    {
      "id": "TSG-INV-001",
      "file": "foundations_compressed.tex",
      "line_start": 125,
      "line_end": 128,
      "unchanged": true,
      "sha256": "c6d1081daa4daf75552bd9160496aa73a0b24b43bf576c1183eb2d5ecf73409e"
    },
    {
      "id": "TSG-FND-008",
      "file": "foundations_compressed.tex",
      "line_start": 133,
      "line_end": 137,
      "unchanged": true,
      "sha256": "52e0e2013d1e9580419cb6bb73909f1acc90818e8a038fb7670965077e5a3e3a"
    },
    {
      "id": "TSG-INV-002",
      "file": "foundations_compressed.tex",
      "line_start": 129,
      "line_end": 131,
      "unchanged": true,
      "sha256": "cbe8d60db7b3dcc7e10507744f26ce697ec9d895d1d05b9d36f62aa97c8feb0d"
    },
    {
      "id": "TSG-FND-009",
      "file": "foundations_compressed.tex",
      "line_start": 139,
      "line_end": 154,
      "unchanged": true,
      "sha256": "92429fb90d4629e634af707c5c828b614510e6d3a5cae7f123653c74e614a4fe"
    },
    {
      "id": "TSG-FND-010",
      "file": "foundations_compressed.tex",
      "line_start": 153,
      "line_end": 156,
      "unchanged": true,
      "sha256": "b3ab2f351bb49dde5d7142ba7d6fb800891a067a4ec1af9ecc1f27622b91d790"
    },
    {
      "id": "TSG-DEF-004",
      "file": "foundations_compressed.tex",
      "line_start": 158,
      "line_end": 180,
      "unchanged": true,
      "sha256": "e961c9c761a8e1c81e629ec9f7e97713843bdfd15065ddb238def19e134a1374"
    },
    {
      "id": "TSG-DEF-005",
      "file": "foundations_compressed.tex",
      "line_start": 182,
      "line_end": 187,
      "unchanged": true,
      "sha256": "46857a8fe35ff7803f57fd6cb754086d47260f14b5bd0ac459f5a273020fbe04"
    },
    {
      "id": "TSG-LEM-002",
      "file": "foundations_compressed.tex",
      "line_start": 189,
      "line_end": 203,
      "unchanged": true,
      "sha256": "8ce9d7c94196e7015996be67cd0c60c55c4ac63374ae11cb1c22875abc06334e"
    },
    {
      "id": "TSG-COR-001",
      "file": "foundations_compressed.tex",
      "line_start": 206,
      "line_end": 214,
      "unchanged": true,
      "sha256": "88494823f996e3b8fc2ad3d19190c8cd55c12dab0ce243360861ca64b56f21ce"
    },
    {
      "id": "TSG-COR-002",
      "file": "foundations_compressed.tex",
      "line_start": 218,
      "line_end": 227,
      "unchanged": true,
      "sha256": "5105427ebe11a5cfc39f6493faf5fba71a6d348827cb0465c6e8087cadb6fa98"
    },
    {
      "id": "TSG-DEF-006",
      "file": "foundations_compressed.tex",
      "line_start": 233,
      "line_end": 236,
      "unchanged": true,
      "sha256": "e40281aa1223d57198e8065c190f410e1ff9e358321f3b9f70baa86ac4d92e52"
    },
    {
      "id": "TSG-DEF-007",
      "file": "foundations_compressed.tex",
      "line_start": 238,
      "line_end": 259,
      "unchanged": true,
      "sha256": "2fc39381336182748bca8de4c77629583366eb2f26dfacacd681ae92d528bd8a"
    },
    {
      "id": "TSG-INV-003",
      "file": "foundations_compressed.tex",
      "line_start": 254,
      "line_end": 258,
      "unchanged": true,
      "sha256": "095386ff9023f503f5de7d7fa273076e66dc53701ef35ee1836626b67820c324"
    },
    {
      "id": "TSG-LEM-003",
      "file": "foundations_compressed.tex",
      "line_start": 261,
      "line_end": 268,
      "unchanged": true,
      "sha256": "3700e32a7f3e41d47df5b1f00a642544d51793f9e6e6305b978cc2adff8a0893"
    },
    {
      "id": "TSG-INV-004",
      "file": "foundations_compressed.tex",
      "line_start": 274,
      "line_end": 277,
      "unchanged": true,
      "sha256": "aba7ceb38ae029601730b2ef87f8604e06fa2a7efecff830cb27cd9af2c10be6"
    },
    {
      "id": "TSG-DEF-008",
      "file": "foundations_compressed.tex",
      "line_start": 279,
      "line_end": 301,
      "unchanged": true,
      "sha256": "06ff66dbf81dc79f29852ca532216378b67cb0ec94e53d91a39a91938c457001"
    },
    {
      "id": "TSG-PROP-002",
      "file": "foundations_compressed.tex",
      "line_start": 303,
      "line_end": 326,
      "unchanged": true,
      "sha256": "4f7dec0305cf4f3942c3ad889ec5ab64398c9328a9e5ce7ea5a9f71984d126e8"
    },
    {
      "id": "TSG-DEF-009",
      "file": "foundations_compressed.tex",
      "line_start": 329,
      "line_end": 344,
      "unchanged": true,
      "sha256": "908419c6768e81749ba32f4a7953de975f91432a1b1679f7da42605d4ee7de86"
    },
    {
      "id": "TSG-LEM-004",
      "file": "foundations_compressed.tex",
      "line_start": 349,
      "line_end": 359,
      "unchanged": true,
      "sha256": "b73597fa19cf8a502a28c7eadf70b58972c1e5126d14fcaca7df00281ddd4c9f"
    },
    {
      "id": "TSG-DEF-010",
      "file": "foundations_compressed.tex",
      "line_start": 362,
      "line_end": 370,
      "unchanged": true,
      "sha256": "5afc4250c07921cc88744da098dc8e46d015570c90502f18e8ea244e13725432"
    },
    {
      "id": "TSG-DEF-011",
      "file": "foundations_compressed.tex",
      "line_start": 372,
      "line_end": 376,
      "unchanged": true,
      "sha256": "09a48f156ca01a25cef9c620ce05758b640e337e905d8b99917be8be5e12866f"
    },
    {
      "id": "TSG-LEM-005",
      "file": "foundations_compressed.tex",
      "line_start": 378,
      "line_end": 384,
      "unchanged": true,
      "sha256": "dfa4ad575ae4f954b1371ac410f9cb961cba7b8e606cfd632f8779b30cf303bc"
    },
    {
      "id": "TSG-DEF-012",
      "file": "foundations_compressed.tex",
      "line_start": 387,
      "line_end": 398,
      "unchanged": true,
      "sha256": "25f3b52cbc312310a89edc98ea075409f02454c7c10e490da1faf57c16ebad5e"
    },
    {
      "id": "TSG-LEM-006",
      "file": "foundations_compressed.tex",
      "line_start": 400,
      "line_end": 416,
      "unchanged": true,
      "sha256": "14272052c0cf66b5acadddd08d3c13d86b9297e4f024766d315451abc2b397b5"
    },
    {
      "id": "TSG-DEF-013",
      "file": "foundations_compressed.tex",
      "line_start": 423,
      "line_end": 435,
      "unchanged": true,
      "sha256": "f7a337d8547bf269bd33f0261c3cc0977a17d31423b24882d244bebacdf56bd2"
    },
    {
      "id": "TSG-INV-005",
      "file": "foundations_compressed.tex",
      "line_start": 424,
      "line_end": 435,
      "unchanged": true,
      "sha256": "1342d9f3228e090f7000256e5d622ba136eac716cbec3569f6f12677537a1bf0"
    },
    {
      "id": "TSG-COR-003",
      "file": "foundations_compressed.tex",
      "line_start": 437,
      "line_end": 453,
      "unchanged": true,
      "sha256": "19e025ab86b76800b945832df235b2867d2673744d14fa9fca1c11bab6781846"
    },
    {
      "id": "TSG-ALG-002",
      "file": "foundations_compressed.tex",
      "line_start": 459,
      "line_end": 465,
      "unchanged": true,
      "sha256": "8d32b8b17397f7f8761940083555decfbcd0e11e0de8342b21470732dc9b6759"
    },
    {
      "id": "TSG-DEF-014",
      "file": "foundations_compressed.tex",
      "line_start": 468,
      "line_end": 476,
      "unchanged": true,
      "sha256": "b91473805907132576b61b42a384bf7a25c778273e50e5f93ce0806c86aba0b2"
    },
    {
      "id": "TSG-ALG-003",
      "file": "foundations_compressed.tex",
      "line_start": 494,
      "line_end": 500,
      "unchanged": true,
      "sha256": "fae428eaf164ae01a5cc3a033dc935eb10b4d3b7c69b45ce0f4034bf12077ff9"
    },
    {
      "id": "TSG-ALG-004",
      "file": "foundations_compressed.tex",
      "line_start": 495,
      "line_end": 500,
      "unchanged": true,
      "sha256": "6e706c6e2bec59d433d2b45467de6ab8cf0f76c5ff83434cb979026f7a118a01"
    },
    {
      "id": "TSG-PROP-003",
      "file": "foundations_compressed.tex",
      "line_start": 502,
      "line_end": 509,
      "unchanged": true,
      "sha256": "78a4a973d9c1556b73f98bd3f287220b791e599b89e34f4ccb7f5cb3de57613d"
    },
    {
      "id": "TSG-FND-011",
      "file": "foundations_compressed.tex",
      "line_start": 515,
      "line_end": 521,
      "unchanged": true,
      "sha256": "01955ddf3670e5d5543aa5e5dc524011c72a0738dcec070030e3eea3a3382bfb"
    },
    {
      "id": "TSG-DEF-015",
      "file": "foundations_compressed.tex",
      "line_start": 522,
      "line_end": 528,
      "unchanged": true,
      "sha256": "5eae7f953f989dda4cd67575dd17892817ad938c0276975cd3b647346b0fefbb"
    },
    {
      "id": "TSG-DEF-016",
      "file": "foundations_compressed.tex",
      "line_start": 530,
      "line_end": 549,
      "unchanged": true,
      "sha256": "4af12369d4b82e36e309dc293134a7190ddc6bcc93f7ec89b0f6f83b3172b6cf"
    },
    {
      "id": "TSG-DEF-017",
      "file": "foundations_compressed.tex",
      "line_start": 551,
      "line_end": 570,
      "unchanged": true,
      "sha256": "7b762b1ceea28d157f21e89975a55cf19edf5e9703c5d4a6db9626026e70609a"
    },
    {
      "id": "TSG-DEF-018",
      "file": "foundations_compressed.tex",
      "line_start": 555,
      "line_end": 557,
      "unchanged": true,
      "sha256": "15579fe557574b482fe1b5d810ba0137d0d2ccebe9674d5b117b7e04f98f98a7"
    },
    {
      "id": "TSG-INV-006",
      "file": "foundations_compressed.tex",
      "line_start": 567,
      "line_end": 570,
      "unchanged": true,
      "sha256": "050be38446d41389a44a1c24b4c36c1bfdbb4db26adc18869101ff88792e780b"
    },
    {
      "id": "TSG-INV-007",
      "file": "foundations_compressed.tex",
      "line_start": 564,
      "line_end": 570,
      "unchanged": true,
      "sha256": "e545ff19fd7428750d8349ecf0d0d4b59f91f2c74b5ab045b1916210a525f854"
    },
    {
      "id": "TSG-INV-008",
      "file": "foundations_compressed.tex",
      "line_start": 562,
      "line_end": 570,
      "unchanged": true,
      "sha256": "77504abf2c677d6fa2392ecb6549cf7e5ca8ee344b17613071805bffddcb232f"
    },
    {
      "id": "TSG-DEF-019",
      "file": "foundations_compressed.tex",
      "line_start": 558,
      "line_end": 566,
      "unchanged": true,
      "sha256": "0da911a7c862b80631880acea23154be4f4f5895bd97a9b88d430b11a64e5dc1"
    },
    {
      "id": "TSG-LEM-007",
      "file": "foundations_compressed.tex",
      "line_start": 572,
      "line_end": 586,
      "unchanged": true,
      "sha256": "cbe25d5db11cd4483ec125992129bd83caeb8f698d71343dda003ebd5f3bd84c"
    },
    {
      "id": "TSG-DEF-020",
      "file": "foundations_compressed.tex",
      "line_start": 559,
      "line_end": 566,
      "unchanged": true,
      "sha256": "98038cc4fd93eb6281206d914938eb37254b6acd0b401a0a3ee3094c933d8495"
    },
    {
      "id": "TSG-LEM-008",
      "file": "foundations_compressed.tex",
      "line_start": 592,
      "line_end": 599,
      "unchanged": true,
      "sha256": "28271822d7b3922bafc0336e85517941cdf77a96f6ed52e185df4021ab432944"
    },
    {
      "id": "TSG-LEM-009",
      "file": "foundations_compressed.tex",
      "line_start": 602,
      "line_end": 617,
      "unchanged": true,
      "sha256": "93f96aa2cbf2f4f5f63ef121e9b42d0fc285c86fb5f3623e650c6131252f46ef"
    },
    {
      "id": "TSG-DEF-021",
      "file": "foundations_compressed.tex",
      "line_start": 624,
      "line_end": 644,
      "unchanged": true,
      "sha256": "36872d85cdcf59d9b5d30cf90217f1e07a08c4b4d29d5121a705ec23e1598630"
    },
    {
      "id": "TSG-DEF-022",
      "file": "foundations_compressed.tex",
      "line_start": 646,
      "line_end": 652,
      "unchanged": true,
      "sha256": "b795fd38b1173ab7ebbe5d14fedb49615ea421b951fe24f39d0927cc8182771b"
    },
    {
      "id": "TSG-LEM-010",
      "file": "foundations_compressed.tex",
      "line_start": 654,
      "line_end": 673,
      "unchanged": true,
      "sha256": "09e63e30e0753bfedc9bac0b46efcf87be5e13015b937fe51fb8ff3a362494f6"
    },
    {
      "id": "TSG-LEM-011",
      "file": "foundations_compressed.tex",
      "line_start": 676,
      "line_end": 693,
      "unchanged": true,
      "sha256": "1862f367b01655dac5f57c99493303fe169cee7d956e063d24a148042b89a615"
    },
    {
      "id": "TSG-COR-004",
      "file": "foundations_compressed.tex",
      "line_start": 696,
      "line_end": 725,
      "unchanged": true,
      "sha256": "6344f3e8b3a01b8be28d35eb780a19640c9d6d45ee8ad0b68a81d1c7546a82ce"
    },
    {
      "id": "TSG-DEF-023",
      "file": "foundations_compressed.tex",
      "line_start": 732,
      "line_end": 754,
      "unchanged": true,
      "sha256": "6d96d255174c13c4f1d4f61fec841b57720a5efc2879f417c75f183baaf30cda"
    },
    {
      "id": "TSG-THM-001",
      "file": "foundations_compressed.tex",
      "line_start": 728,
      "line_end": 776,
      "unchanged": true,
      "sha256": "a6070bc7d9d9e4628b155007c1333d41c56565fd2024eda9aeefb40093da007f"
    },
    {
      "id": "TSG-CE-001",
      "file": "foundations_compressed.tex",
      "line_start": 345,
      "line_end": 347,
      "unchanged": true,
      "sha256": "3a55a8d98158b2609381ccce40a90b4e4cbded51585e6cbdf6b3b0876d76ad26"
    },
    {
      "id": "TSG-CE-002",
      "file": "foundations_compressed.tex",
      "line_start": 271,
      "line_end": 273,
      "unchanged": true,
      "sha256": "edce55a603102706acd25c4ffd27d866ed25cf5ed88587d07934e801d8afe4c0"
    },
    {
      "id": "TSG-APP-001",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 60,
      "line_end": 70,
      "unchanged": true,
      "sha256": "b965b84b808270dfaa3d98fcfefec5179f597a48726e44562e06b3a64d6f7d99"
    },
    {
      "id": "TSG-APP-002",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 109,
      "line_end": 123,
      "unchanged": true,
      "sha256": "3779ca270bf655d4edd4a82a8d1839b1391779976ba0ea7cf5e432faac037aa2"
    },
    {
      "id": "TSG-APP-003",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 125,
      "line_end": 134,
      "unchanged": true,
      "sha256": "7032b4d3a8f1a4c7882099627cec1515027904a331b3954b4d7b62e959c5a64d"
    },
    {
      "id": "TSG-APP-004",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 168,
      "line_end": 177,
      "unchanged": true,
      "sha256": "38b1b226f1049395f0dc5d952d3304fb0c11a7efed8bcdde49867094f45b6c48"
    },
    {
      "id": "TSG-APP-005",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 179,
      "line_end": 188,
      "unchanged": true,
      "sha256": "1cd22285a1dfdb7cc4f7e0b3c2c75dd8cfaf7c933eab9f2e413667528545263d"
    },
    {
      "id": "TSG-ALG-005",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 141,
      "line_end": 144,
      "unchanged": true,
      "sha256": "0b9deb17dc9762922449ea6a7b78094f3f9b176cd7eec150c79b6983eb2ac657"
    },
    {
      "id": "TSG-ALG-006",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 145,
      "line_end": 151,
      "unchanged": true,
      "sha256": "896dec834faec5edcf5573e1840bb1b4d67a5004c5246cddd3f65d5b9b96da55"
    },
    {
      "id": "TSG-ALG-007",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 152,
      "line_end": 154,
      "unchanged": true,
      "sha256": "54ddcbe9c1c7671ac7411d3539b4b10ad5f00a217d376c40c5ea8eaa4677bcf6"
    },
    {
      "id": "TSG-ALG-008",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 155,
      "line_end": 157,
      "unchanged": true,
      "sha256": "0b5db7fb71af7eac089ef15e06561f479d66ee3e9c062c2f5a8a139a8a6f99ca"
    },
    {
      "id": "TSG-ALG-009",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 158,
      "line_end": 167,
      "unchanged": true,
      "sha256": "e6a58d0ced539350244d256f9e6f3bd789d4a6230ad692d615762f46e9584ecd"
    },
    {
      "id": "TSG-RULE-001",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 193,
      "line_end": 203,
      "unchanged": true,
      "sha256": "dcac1937379ceeeb36ef663b71b668fe56a727378f5ffb24e899d8f403992551"
    },
    {
      "id": "TSG-RULE-002",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 207,
      "line_end": 238,
      "unchanged": true,
      "sha256": "56a70b6b096d6712331bf63f7322a62d34e88cf45cd6b5213264c1fff47b1402"
    },
    {
      "id": "TSG-RULE-003",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 240,
      "line_end": 252,
      "unchanged": true,
      "sha256": "d062f4588af12ef75180d9dfbe7c7a047f78931727376e769e2e97e9caf06cdd"
    },
    {
      "id": "TSG-RULE-004",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 254,
      "line_end": 263,
      "unchanged": true,
      "sha256": "b7b10192da67583d99a0ed42296ad9688b126748ca79d8687b0e5b5e9648b2e0"
    },
    {
      "id": "TSG-RULE-005",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 267,
      "line_end": 285,
      "unchanged": true,
      "sha256": "053646a94b730119ee09c9d6784a739d16406ce5607f85c156ce149a668ad0a8"
    },
    {
      "id": "TSG-RULE-006",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 287,
      "line_end": 297,
      "unchanged": true,
      "sha256": "35f39a3425361ac660b273179872ada76ed3ef579b104b6ded51b5b3f257a333"
    },
    {
      "id": "TSG-RULE-007",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 299,
      "line_end": 313,
      "unchanged": true,
      "sha256": "476bca30fa7a881584a41e8e84359dd3064ec191b1481ab53f2532c39ab1447c"
    },
    {
      "id": "TSG-RULE-008",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 317,
      "line_end": 341,
      "unchanged": true,
      "sha256": "ee4c8cac09035d1be1689a47d81794de8952d2a10d46549096ac9ca003c03bd6"
    },
    {
      "id": "TSG-RULE-009",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 345,
      "line_end": 359,
      "unchanged": true,
      "sha256": "aff7f94df3ce20a20e5e5cf150cf5048f0a423eb508ec27f96c7116c599d7fa7"
    },
    {
      "id": "TSG-RULE-010",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 361,
      "line_end": 377,
      "unchanged": true,
      "sha256": "72212ff4f418a647c54ab13270f9330d24d36378238ea9b0fc03bef9f1343b1a"
    },
    {
      "id": "TSG-RULE-011",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 379,
      "line_end": 394,
      "unchanged": true,
      "sha256": "4ca9258e46512e70de1fc266483db790fcafa7d42ebc5e5b694d2ede291198a5"
    },
    {
      "id": "TSG-RULE-012",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 396,
      "line_end": 411,
      "unchanged": true,
      "sha256": "45db8709355bb22c7abd306822027a5c963a8cfabb9752b0d6e70831d0e90e35"
    },
    {
      "id": "TSG-RULE-013",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 413,
      "line_end": 423,
      "unchanged": true,
      "sha256": "27b460e56fc1c7f9d89305be898dea7770da062dffd3c3fe09234119f91baceb"
    },
    {
      "id": "TSG-RULE-014",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 427,
      "line_end": 461,
      "unchanged": true,
      "sha256": "dc4f3c0d4b263603af5771673ecae098d052a3b930c6be3e9188bb3194c73fc0"
    },
    {
      "id": "TSG-RULE-015",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 463,
      "line_end": 466,
      "unchanged": true,
      "sha256": "90c6d16f3a2402c84c626902c98414fe825b6f1cd45b83d0cb33de5aca216633"
    },
    {
      "id": "TSG-CE-003",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 467,
      "line_end": 471,
      "unchanged": true,
      "sha256": "6def989636262671f94ff23061f8334cde9e405bbbd1251bd7585bd13ccd97f8"
    },
    {
      "id": "TSG-RULE-016",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 482,
      "line_end": 495,
      "unchanged": true,
      "sha256": "3a8f8f27b93a1704bfb7cda1cd5c298d68b148c231a5fcdb1f7d1df5e2826c7f"
    },
    {
      "id": "TSG-RULE-017",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 497,
      "line_end": 507,
      "unchanged": true,
      "sha256": "9b46977a1ac1811da1fa4d65297fe8fe694ebf42177cf102d87a96a4c4a25931"
    },
    {
      "id": "TSG-RULE-018",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 509,
      "line_end": 523,
      "unchanged": true,
      "sha256": "c8e101434516b08f6b5d33c5b8a46c941f96a31d36effeabcc380ebd5bb5db26"
    },
    {
      "id": "TSG-RULE-019",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 525,
      "line_end": 534,
      "unchanged": true,
      "sha256": "47073aa71fee51b687a5e155552f565ea00bf1a6937d67beb355463d6a5552eb"
    },
    {
      "id": "TSG-SCOPE-001",
      "file": "appendixC_vmcai_stage1.tex",
      "line_start": 538,
      "line_end": 549,
      "unchanged": true,
      "sha256": "c42754a2251ec5728f52b68f74db0e5aab2c2494bd256dbf435b3a3a359f4a4f"
    },
    {
      "id": "TSG-ATOM-001",
      "file": "foundations_compressed.tex",
      "line_start": 14,
      "line_end": 22,
      "unchanged": true,
      "sha256": "1ea06ade43f5022275f80cee80a7f602c61e801102b63736f910bfb48ffad25a"
    },
    {
      "id": "TSG-ATOM-002",
      "file": "foundations_compressed.tex",
      "line_start": 15,
      "line_end": 22,
      "unchanged": true,
      "sha256": "0cf5212b1e1a5726c5e5a58b361960686a7e522ee60615a895d12833ab52f13a"
    },
    {
      "id": "TSG-ATOM-003",
      "file": "foundations_compressed.tex",
      "line_start": 78,
      "line_end": 84,
      "unchanged": true,
      "sha256": "9b478f30f402087c8aa1f1280fa5d0ad64eec8b691b6c589fd1350c0433d184d"
    },
    {
      "id": "TSG-ATOM-004",
      "file": "foundations_compressed.tex",
      "line_start": 79,
      "line_end": 84,
      "unchanged": true,
      "sha256": "0f9e075286ec453969a1702010189bbf47f028529500eff08d5c8c61c471f4b4"
    },
    {
      "id": "TSG-ATOM-005",
      "file": "foundations_compressed.tex",
      "line_start": 86,
      "line_end": 88,
      "unchanged": true,
      "sha256": "c3f687c3b43939743e787c93edf3ca298bd36d20614c73cd2ee225d98bfa76a1"
    },
    {
      "id": "TSG-ATOM-006",
      "file": "foundations_compressed.tex",
      "line_start": 192,
      "line_end": 200,
      "unchanged": true,
      "sha256": "28d9c3695228e94208374bb778d3b007cfbe351a2217d013f3eb50e3fd387ce7"
    },
    {
      "id": "TSG-ATOM-007",
      "file": "foundations_compressed.tex",
      "line_start": 193,
      "line_end": 200,
      "unchanged": true,
      "sha256": "ae648503e4992b50d879b607c66e006e9e30f9cdd91e3c1b48845955d486c1e9"
    },
    {
      "id": "TSG-ATOM-008",
      "file": "foundations_compressed.tex",
      "line_start": 201,
      "line_end": 202,
      "unchanged": true,
      "sha256": "65d6f93b54059f5f73def2b68f58db9dead6313b264563bfb437c8bec5154693"
    },
    {
      "id": "TSG-ATOM-009",
      "file": "foundations_compressed.tex",
      "line_start": 209,
      "line_end": 213,
      "unchanged": true,
      "sha256": "fa246582914cacfb589692db751026c7d58c2b446d12e76bd1a13434d3656444"
    },
    {
      "id": "TSG-ATOM-010",
      "file": "foundations_compressed.tex",
      "line_start": 210,
      "line_end": 213,
      "unchanged": true,
      "sha256": "d14896880e883ac4ad19c7a620eee9cdf0b33f2fa8575bb1d7655400b0ec78ef"
    },
    {
      "id": "TSG-ATOM-011",
      "file": "foundations_compressed.tex",
      "line_start": 221,
      "line_end": 222,
      "unchanged": true,
      "sha256": "a1a8a111be7b2929007f0d024f5485de32eeea4ee503ffa11d84c6306a7714c9"
    },
    {
      "id": "TSG-ATOM-012",
      "file": "foundations_compressed.tex",
      "line_start": 223,
      "line_end": 225,
      "unchanged": true,
      "sha256": "1d9268f8f8c4d2283e8857d9915a20699b00b3d7bf2b0474ea60760bb6c4485f"
    },
    {
      "id": "TSG-ATOM-013",
      "file": "foundations_compressed.tex",
      "line_start": 224,
      "line_end": 226,
      "unchanged": true,
      "sha256": "73bca609ec9f22068353d6745fc9f570acf0123c44d2b2db4b3911459c966951"
    },
    {
      "id": "TSG-ATOM-014",
      "file": "foundations_compressed.tex",
      "line_start": 311,
      "line_end": 313,
      "unchanged": true,
      "sha256": "76b5cc5b9b02a6e3be37c2b758d70c1b5ed5b107b25dd17e900847435ce7e374"
    },
    {
      "id": "TSG-ATOM-015",
      "file": "foundations_compressed.tex",
      "line_start": 314,
      "line_end": 316,
      "unchanged": true,
      "sha256": "716f754a198eccc0ce08c9bda047ffd087554aba689c16a6dac446c1f0ac912f"
    },
    {
      "id": "TSG-ATOM-016",
      "file": "foundations_compressed.tex",
      "line_start": 317,
      "line_end": 320,
      "unchanged": true,
      "sha256": "45fe421abb300c8b85d193eb20ab848266a7fd4c023e25d0395c7a49f1820331"
    },
    {
      "id": "TSG-ATOM-017",
      "file": "foundations_compressed.tex",
      "line_start": 322,
      "line_end": 325,
      "unchanged": true,
      "sha256": "09c88865de47ad1e85fef0f360549340a311ebe159f165fc6f7dbe0adb93f82a"
    },
    {
      "id": "TSG-ATOM-020",
      "file": "foundations_compressed.tex",
      "line_start": 403,
      "line_end": 408,
      "unchanged": true,
      "sha256": "bccc71030ef65d8717172d4a84fdf54f38a5c2ed0c6d775b727feeb7603b1ca2"
    },
    {
      "id": "TSG-ATOM-021",
      "file": "foundations_compressed.tex",
      "line_start": 407,
      "line_end": 408,
      "unchanged": true,
      "sha256": "f1f31639ae739e68bbc33d45eb2fc0c164966ca1ace2cd89fae2c51706b55fb1"
    },
    {
      "id": "TSG-ATOM-022",
      "file": "foundations_compressed.tex",
      "line_start": 409,
      "line_end": 410,
      "unchanged": true,
      "sha256": "c2be64258b4fa508abc2e7877bd241be85e2806cbfda85a970b2a8fb293c5dd8"
    },
    {
      "id": "TSG-ATOM-023",
      "file": "foundations_compressed.tex",
      "line_start": 412,
      "line_end": 413,
      "unchanged": true,
      "sha256": "ad42f1ab6eecc15b5817893bd5ca34f5a4a24fd52aa30e1cca98ecd5e2da6dea"
    },
    {
      "id": "TSG-ATOM-025",
      "file": "foundations_compressed.tex",
      "line_start": 414,
      "line_end": 415,
      "unchanged": true,
      "sha256": "35a887ebc2cd552b3b36495707e37e72eeabbf3b5ac12a158e3e5afaa5079bb5"
    },
    {
      "id": "TSG-ATOM-026",
      "file": "foundations_compressed.tex",
      "line_start": 443,
      "line_end": 451,
      "unchanged": true,
      "sha256": "2551bb8b1f5d357d4c9b82ddc298ea5b41caa56beabb94b393900928ff1483d5"
    },
    {
      "id": "TSG-ATOM-027",
      "file": "foundations_compressed.tex",
      "line_start": 450,
      "line_end": 452,
      "unchanged": true,
      "sha256": "b03a3ff98442f531b98269c1cb77cef4f88980a6eb7ace10735870baf599eb65"
    },
    {
      "id": "TSG-ATOM-028",
      "file": "foundations_compressed.tex",
      "line_start": 575,
      "line_end": 585,
      "unchanged": true,
      "sha256": "ef23698c35bcb54268bf2544bf34616c8370d0a744d984c82e3cb6a59b27bd73"
    },
    {
      "id": "TSG-ATOM-029",
      "file": "foundations_compressed.tex",
      "line_start": 583,
      "line_end": 585,
      "unchanged": true,
      "sha256": "4ee8d9ae03fe1baab7e0c0183127a1e608d6dda2c3d5342afe1344166411575a"
    },
    {
      "id": "TSG-ATOM-030",
      "file": "foundations_compressed.tex",
      "line_start": 605,
      "line_end": 611,
      "unchanged": true,
      "sha256": "b2ef738585a856a00c483c12c26840b8f4b85f1e889197ba0614be2765df64e7"
    },
    {
      "id": "TSG-ATOM-031",
      "file": "foundations_compressed.tex",
      "line_start": 612,
      "line_end": 616,
      "unchanged": true,
      "sha256": "f29bb3fa9dcccba8fdf144ab0686c189a7ae204e36e2927e77a8a60a9e09b384"
    },
    {
      "id": "TSG-ATOM-032",
      "file": "foundations_compressed.tex",
      "line_start": 614,
      "line_end": 616,
      "unchanged": true,
      "sha256": "435ad68caa3e7bb1289612264e989fb108bd5b40b40a6e2ef214fa171c3ccd36"
    },
    {
      "id": "TSG-ATOM-033",
      "file": "foundations_compressed.tex",
      "line_start": 657,
      "line_end": 665,
      "unchanged": true,
      "sha256": "935bce247150ca1028df278b04c0fd52579e5af68f9011de34550d953bd92236"
    },
    {
      "id": "TSG-ATOM-034",
      "file": "foundations_compressed.tex",
      "line_start": 666,
      "line_end": 672,
      "unchanged": true,
      "sha256": "dd7ba0fa536b819bfbc94c6258f94df8941cc79cbb2a6648ff37b209c5884886"
    },
    {
      "id": "TSG-ATOM-037",
      "file": "foundations_compressed.tex",
      "line_start": 704,
      "line_end": 714,
      "unchanged": true,
      "sha256": "a9a4395ca2166d663ed619703301ce144f9173276fb1496b7cff80742ba2d5c1"
    },
    {
      "id": "TSG-ATOM-038",
      "file": "foundations_compressed.tex",
      "line_start": 715,
      "line_end": 722,
      "unchanged": true,
      "sha256": "1ee3c2077de56b162c3cf8fd46081aed3222d2fc23d77373f40887ed118f8441"
    },
    {
      "id": "TSG-ATOM-039",
      "file": "foundations_compressed.tex",
      "line_start": 731,
      "line_end": 754,
      "unchanged": true,
      "sha256": "aa4624e0f869cd0bb8a7aa149443f4cc342fee79bf6b6104ba644dbc5a7a0e63"
    },
    {
      "id": "TSG-ATOM-040",
      "file": "foundations_compressed.tex",
      "line_start": 756,
      "line_end": 764,
      "unchanged": true,
      "sha256": "24ed3bbaae2b0b4d2aca2740d5f7813d0e81af49ac6fca1c0b9684d8eed468f2"
    },
    {
      "id": "TSG-ATOM-041",
      "file": "foundations_compressed.tex",
      "line_start": 765,
      "line_end": 772,
      "unchanged": true,
      "sha256": "56fb138c810d177d01491de33da3833f2dd730aa455cce3a0e103996a52d171a"
    },
    {
      "id": "TSG-ATOM-042",
      "file": "foundations_compressed.tex",
      "line_start": 773,
      "line_end": 775,
      "unchanged": true,
      "sha256": "cc51be6f85f329dfb406c7fbd1ec5732c6ebf0f1f7b743a97c023615059eeb49"
    },
    {
      "id": "TSG-STEP-001",
      "file": "foundations_compressed.tex",
      "line_start": 738,
      "line_end": 740,
      "unchanged": true,
      "sha256": "b13be45599830c9d766d3bb3942a70063963bf4aec5df317df6d39ea021b56a0"
    },
    {
      "id": "TSG-STEP-002",
      "file": "foundations_compressed.tex",
      "line_start": 741,
      "line_end": 745,
      "unchanged": true,
      "sha256": "ff3def732f7d536b1e53b64cf6bb6a115b46a055e17197d5ad438237a4e0bfa8"
    },
    {
      "id": "TSG-STEP-003",
      "file": "foundations_compressed.tex",
      "line_start": 746,
      "line_end": 750,
      "unchanged": true,
      "sha256": "738117470b3372cafd500b931ebb34ad08cd27ee7a74daffd0ea9fd2197960c6"
    },
    {
      "id": "TSG-STEP-004",
      "file": "foundations_compressed.tex",
      "line_start": 747,
      "line_end": 750,
      "unchanged": true,
      "sha256": "54652ee76c9acb5ead7e05b3a650874006482f6d1da60536861acf2910ff95d7"
    },
    {
      "id": "TSG-STEP-005",
      "file": "foundations_compressed.tex",
      "line_start": 742,
      "line_end": 745,
      "unchanged": true,
      "sha256": "433814a6f796f6d0755a96f6f2ef934fb614b33aa2d21066bfd5744de889446d"
    },
    {
      "id": "TSG-STEP-006",
      "file": "foundations_compressed.tex",
      "line_start": 743,
      "line_end": 745,
      "unchanged": true,
      "sha256": "9390427432eee265b2d53bd4b60380e571b28b4ec8fda6ea88255933e1fcdaa8"
    },
    {
      "id": "TSG-STEP-007",
      "file": "foundations_compressed.tex",
      "line_start": 751,
      "line_end": 752,
      "unchanged": true,
      "sha256": "b142604b4291b4f88a96f6550188a384baf888018f95ac7c33e2e7e1e1e4fe18"
    },
    {
      "id": "TSG-STEP-008",
      "file": "foundations_compressed.tex",
      "line_start": 739,
      "line_end": 740,
      "unchanged": true,
      "sha256": "108db00ec2e60efc7d8c426c7bc0ba29d66c6264d3829ab9ac7a877e2aa96336"
    },
    {
      "id": "TSG-STEP-009",
      "file": "foundations_compressed.tex",
      "line_start": 748,
      "line_end": 750,
      "unchanged": true,
      "sha256": "7618d560fd1b7ab1799a81d0e42324c78963ead7cc15e38dc271f63e861f64bb"
    },
    {
      "id": "TSG-ATOM-043",
      "file": "foundations_compressed.tex",
      "line_start": 19,
      "line_end": 22,
      "unchanged": true,
      "sha256": "ac02ce4994f1fb9839aa20bac935ad7d2d3675d5dc7d4c1d0cb9e40648e5f9af"
    },
    {
      "id": "TSG-ATOM-044",
      "file": "foundations_compressed.tex",
      "line_start": 20,
      "line_end": 22,
      "unchanged": true,
      "sha256": "1f6b06c41056fca91189128adf52be3293a0d4920db8674a801628191a596c57"
    },
    {
      "id": "TSG-ACC-001",
      "file": "foundations_compressed.tex",
      "line_start": 477,
      "line_end": 484,
      "unchanged": true,
      "sha256": "b50e326126cb666c72eed9c55eabf30316e5cacee0b7ef24f6ac4e8ec1bebffd"
    },
    {
      "id": "TSG-ACC-002",
      "file": "foundations_compressed.tex",
      "line_start": 467,
      "line_end": 480,
      "unchanged": true,
      "sha256": "af07fb7e5494e85922a0281ef79ad4893578c05d8c8de18ed60df5012be1e849"
    },
    {
      "id": "TSG-ACC-003",
      "file": "foundations_compressed.tex",
      "line_start": 485,
      "line_end": 489,
      "unchanged": true,
      "sha256": "8e95151a669e4bd402f6affb439d02831a42d27cce9179715b38f90dd5e68d84"
    },
    {
      "id": "TSG-ACC-004",
      "file": "foundations_compressed.tex",
      "line_start": 486,
      "line_end": 489,
      "unchanged": true,
      "sha256": "e592ddbabf96d1cd6eadb6f99d322603518de3f28efa9313d9bde0f6eab70bf7"
    },
    {
      "id": "TSG-ATOM-045",
      "file": "foundations_compressed.tex",
      "line_start": 641,
      "line_end": 643,
      "unchanged": true,
      "sha256": "4a8a0c4b98d412ede399c1f3d13173428c1c0d8d6702e2b25ff64e361a80ede3"
    }
  ]
}


==> revision/pre-edit-plan.json <==
{
  "repository": {
    "name": "AlexandervonWu/ACGN",
    "branch": "aislop",
    "head": "1e2667351532b0c632166fa21ae5fbc7308a8fe7"
  },
  "scope": [
    "Synchronize empirical claims to explicitly superseding result runs",
    "Improve background for reviewers unfamiliar with e-graphs and Alloy"
  ],
  "pre_edit_gates": {
    "identity": "PASS",
    "package_closure": "PASS; independent auditor read 21 reachable TeX files plus dependencies",
    "evidence": "PASS; comparable full-corpus snapshot, separate validation, exact fetched artifact hashes",
    "notation": "PASS; no changed formal statement planned",
    "format": "Retain bundled LNCS v2.20, named authors, bibliography and appendix order; preserve main-body limit of 20 pages"
  },
  "changes": [
    {
      "file": "prelims_compressed.tex",
      "reason": "U: explicit user request for intuitive background",
      "planned": "Define e-node/e-class, rebuilding, extraction, ACI, typed slot use, Alloy models and bounded checks; retain existing worked example and related-work citations."
    },
    {
      "file": "eval_compressed.tex",
      "reason": "E/U",
      "planned": "Update run/source prefixes, times and ratios, memory, validation outcome; connect existing Alloy example to new background; state coherent binder mapping."
    },
    {
      "file": "appendix_eval.tex",
      "reason": "E",
      "planned": "Pin refreshed full-corpus and validation identities separately; update checker outcomes; explicitly include oracle in truth pools."
    },
    {
      "file": "tables/table6_ablation_vmcai_stage1.tex",
      "reason": "E",
      "planned": "Replace measured wall/CPU/RSS cells from same new full-corpus run; other cells unchanged."
    },
    {
      "file": "figures/aci_canonicalization_distance.tex",
      "reason": "E",
      "planned": "Clarify reference pool includes oracle; existing plot retained since old and new producing SVG bytes are identical."
    },
    {
      "file": "appendix_closure_tables.tex",
      "reason": "E",
      "planned": "Date the archived bridge assessment so its old no-replay statement cannot be mistaken for a current repository census; no row status changes."
    },
    {
      "file": "README.md, PACKAGE-MANIFEST.json, revision/*",
      "reason": "C/E",
      "planned": "Bind updated source and PDF to this refresh; preserve prior formal evidence with explicit original scope."
    }
  ],
  "unchanged": [
    "Formal statement/proof source spans",
    "Lean source/configuration",
    "Existing bibliography keys",
    "All published distance/coverage/capability cells",
    "Chart geometry"
  ],
  "limits": [
    "No corpus rerun in this task",
    "Large LFS distances/index records not materialized; manifest-bound generated summaries are the empirical evidence",
    "No new Lean build or paper-Java refinement assertion"
  ]
}


==> revision/previous-PACKAGE-MANIFEST.json <==
{
  "schema_version": "5.0",
  "generated_at_utc": "2026-09-02T10:24:16+00:00",
  "package_name": "Typed_Flexible_Arity_Slotted_EGraphs_arxiv-ready.zip",
  "package_kind": "ARXIV_SOURCE_ONLY_WITH_FORMAL_SUPPLEMENT",
  "status": "ARXIV_SOURCE_PACKAGE_READY",
  "source_only": true,
  "submission_readiness": {
    "arxiv_source_archive_ready": true,
    "current_clean_lean_builds_passed": true,
    "current_clean_latex_build_passed": true,
    "current_page_boundary_passed": true,
    "current_basic_all_page_pdf_review_passed": true,
    "fresh_adversarial_pdf_review_in_this_gate": false,
    "rendered_pdf_included": false
  },
  "source_identities": {
    "author_source_file_count": 20,
    "author_source_graph_sha256": "91015d8292a8bffb9e75429e4e4a3f1800a79201c90250db85098d58d627b656",
    "self_contained_latex_file_count": 24,
    "self_contained_latex_graph_sha256": "fcef028185ebbed53d340857089fb123d1be69e50028b12a4c60f83c28254086",
    "formal_source_config_file_count": 23,
    "formal_source_config_graph_sha256": "1ea8b2d58e1f4c3c007f8da46f77c7818d716b21bf418929ea9f9ecb8bef5afa",
    "active_chart_sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5"
  },
  "baseline_and_delta": {
    "baseline_source_candidate_sha256": "fd3cede6efd34755625afe93833b9d4e571afbc1bccfe1dcbe7fcb1862057ba2",
    "archive_member_path_set_preserved": true,
    "formally_mapped_source_files_changed": 0,
    "lean_source_or_configuration_files_changed": 0,
    "nonformal_source_deltas": [
      {
        "path": "intro_compressed.tex",
        "sha256_before": "645d45aab5f75e66b9a11a3a490eefb75ebd66bfd14b6c00696f0be61068915a",
        "sha256_after": "5b7d95104af0d15687aebb4e08f892fa1e328b82cae0abbe4859c7f060846ab7"
      },
      {
        "path": "prelims_compressed.tex",
        "sha256_before": "41b45e117b1e350bdcbdfe61a6d0995351c5e34d6167b3c201b0c21e87eaacf7",
        "sha256_after": "afff78039a90a064b3cb1cd1eec5e7a74e4108ca746b595d13cd574e9a0fe6e0"
      },
      {
        "path": "appendix_eval.tex",
        "sha256_before": "c8311abf5c61c1578245c1ef2bb355d1f4a88d2625aca8ed3daa68641c8bbf00",
        "sha256_after": "6bde4ab16b61cc5fc31abf737c317189ca5016bbad5c5bfbd033dcd629b2081d"
      },
      {
        "path": "appendix_closure_tables.tex",
        "sha256_before": "ac9fa495a71a1cb1dab876eb547e3544870e4891e9afc8b75c697929da562a0a",
        "sha256_after": "8aa814fb993258cd3a58b5b96c44d0352e8ee4464754288a21dabacfacae1830"
      }
    ],
    "packaging_metadata_deltas": [
      "README.md",
      "PACKAGE-MANIFEST.json"
    ]
  },
  "correspondence": {
    "status": "CORRESPONDENCE_CLOSED",
    "snapshot_id": "8f7729dfd0f97230f30039b1a66553c65a2df0c9e7643bac47e084c2de3be203",
    "normalization_contract_sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6",
    "active_mapping_coverage": "146/146",
    "named_environment_coverage": "27/27",
    "frozen_snapshot_retained_byte_for_byte": true,
    "current_delta_outside_all_146_mapped_source_spans": true
  },
  "verification": {
    "external_rendered_pdf": {
      "included": false,
      "sha256": "486d3d72fe40cf54c271358cd931c5b608487849c361f4e1f56656838629d347",
      "pages": 45,
      "main_text_end_page": 17,
      "references_start_page": 18
    },
    "latex_basic_qa_report_sha256": "da6feebf24cc9a5a33cdb7e8057471284c4e036a40bdf30aa19c6485bc0aea47",
    "lean_4_33_clean_build_report_sha256": "06250e17f59a5b8c7c695a4be050e371c0d27693ba3cec4a0e5ee9c7e4ce8078",
    "lean_version": "4.33.0",
    "lean_toolchain_content": "leanprover/lean4:v4.33.0\n",
    "observed_axiom_union": [
      "propext",
      "Quot.sound",
      "Classical.choice"
    ]
  },
  "assurance_boundary": {
    "paper_lean_correspondence": "CLOSED",
    "clean_lean_build_gate": "CLOSED",
    "latex_build_and_basic_pdf_qa": "PASSED",
    "artifact_refinement": "PARTIAL",
    "experimental_replay": "PARTIAL",
    "github_publication": "NOT_EXECUTED",
    "closure_label_recomputed_in_this_packaging_gate": false
  },
  "supplemental_trace_witness": {
    "path": "formal/TypedSlottedEGraphsPaper/TraceEnvelopeWitness.lean",
    "sha256": "d4571f177607c4073f35466ab7d8bd2bf642bd1190a4ba38508c5a5ddfa93b7f",
    "repository_commit": "f5dbc1a04e10b61e39e6fe1b0fe8d5b236728625",
    "repository_git_blob_sha1": "48528272445b6fa81ebd6c1f30680cd285751b5f",
    "active_claim_count_delta": 0
  },
  "immutability": {
    "java_changes": 0,
    "experimental_result_changes": 0,
    "figure_changes": 0,
    "bibliography_content_changes": 0,
    "formal_claim_changes": 0,
    "layout_command_changes": 0
  },
  "explicit_exclusions": [
    "PACKAGE-MANIFEST.json from its own hashed inventory",
    "rendered main_compressed.pdf",
    "formal/.lake/** and compiled Lean products",
    "LaTeX auxiliary, log, recorder, and synchronization products",
    "Python caches",
    "Java sources and experimental result files",
    "publication actions"
  ],
  "manifest_self_excluded": true,
  "inventory": {
    "file_count": 99,
    "files": [
      {
        "path": "README.md",
        "bytes": 4093,
        "sha256": "0d138aa51e1e0a176d7a05e3f16dc7903123a58584572e3c514a121b5e2bea77"
      },
      {
        "path": "appendixC_vmcai_stage1.tex",
        "bytes": 28842,
        "sha256": "e6dc4140a7ab894dc8989aab6167988dd2f39123d712445fece2b4ab4578d73f"
      },
      {
        "path": "appendix_closure_tables.tex",
        "bytes": 4179,
        "sha256": "8aa814fb993258cd3a58b5b96c44d0352e8ee4464754288a21dabacfacae1830"
      },
      {
        "path": "appendix_eval.tex",
        "bytes": 7010,
        "sha256": "6bde4ab16b61cc5fc31abf737c317189ca5016bbad5c5bfbd033dcd629b2081d"
      },
      {
        "path": "appendix_formal.tex",
        "bytes": 14923,
        "sha256": "4395af55de70fae6eec9fbc1b49e5a90d4a681746e25caafc1ef22bc932ee9cb"
      },
      {
        "path": "conclusion_compressed.tex",
        "bytes": 1016,
        "sha256": "3d4b68c41bc0a5bb18ba412ee0f7c507517b8c91df3b2e2031503c0a87307ffc"
      },
      {
        "path": "eval_compressed.tex",
        "bytes": 8961,
        "sha256": "14e492e2840808c86feb9d3c3f261a78c2c149be369b4485ea89fcd5b8fe549c"
      },
      {
        "path": "figures/aci_canonicalization_distance.tex",
        "bytes": 760,
        "sha256": "1940d71c43416dfcd18dc9fbbfc0ab248e7ea5e7d2e6a0d4e559998b6686a93f"
      },
      {
        "path": "figures/final_alg_vmcai_stage1.tex",
        "bytes": 7936,
        "sha256": "dbf196f23f146aabe44f74ef66d9aba9abaae028fd8297c5cedee418f2ae6c87"
      },
      {
        "path": "figures/raw_edit_repair_coverage_relabel.png",
        "bytes": 45546,
        "sha256": "c618301c1447ef10a463851500ef1785cf1eb890d614fb823f31d167704c7dc5"
      },
      {
        "path": "formal/PaperIndex.lean",
        "bytes": 27446,
        "sha256": "dc10d182fd5e4249b8c67f92cb69b5057ca9a90f8dc82aa8e9ecd299c891fdcb"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ACClosureCounts.lean",
        "bytes": 23918,
        "sha256": "315b12e3e27c06e6808e3390daa524b21857dba720b2e41b1da495ccdff1dedf"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/AtomicLedger.lean",
        "bytes": 26114,
        "sha256": "25a990fd4c861ff1aa348e1ca3f40fa09159d7a3c7a25b087f90a7f0ee26523a"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Certificates.lean",
        "bytes": 9924,
        "sha256": "7be18f91fc04f884a5b07137baeaf6660b1517e2170c5d6091931ac97e40e0a3"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ClaimLedger.lean",
        "bytes": 10782,
        "sha256": "526329e5d1b0578237004638a2ca3d44b2339ba60441bab0af228715d7886f39"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ContextGraph.lean",
        "bytes": 45776,
        "sha256": "d068f48794557707c45d2daa889edc87884a10f453db86821281e87b10ae0dd1"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Core.lean",
        "bytes": 9157,
        "sha256": "9055850cd92761d3c6984a1efdbde79a1f04583eff2f102ff9cf537eb0404b01"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/FiniteNormalization.lean",
        "bytes": 9172,
        "sha256": "8f3cf0cd01b873465e0aa335014d7a3e7ea5c1224dc836de6d692eca9791013d"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/NormalizationBridge.lean",
        "bytes": 35946,
        "sha256": "d9e3daae5f323855680f3e351de48ce629abb471e89d064fac7a8ddf71eb457a"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/PaperDefinitions.lean",
        "bytes": 5881,
        "sha256": "11ddb546ebfebeceb9c671007c810f2111a3eb9d6d7411ef9e5f80a8029a864f"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/ProfileRules.lean",
        "bytes": 50851,
        "sha256": "597fcd73946f3b86e98ae480161ac5b9c33cc4f6b5bbbf3f7c05924edf550dad"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Reachability.lean",
        "bytes": 7712,
        "sha256": "07e05e20824378303f71230fabc9d401b471b5bba36f50c596250e21f4bf8ec3"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/Replay.lean",
        "bytes": 7955,
        "sha256": "2cff55e357a599b53cd465b1e1a77838437cf76f24d581a250c0c8007bf2554c"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/StructuralClaims.lean",
        "bytes": 19629,
        "sha256": "eca40852233b8eb3c3418a5c58747a7018276b29dc4eb16ae7d82f74244c1dea"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/StructuralContainerAdapter.lean",
        "bytes": 58713,
        "sha256": "fbbe4fce7ddbcb6bb1da8c4b8177b2c0e1b53ee23b5edc652914daf93c6bf876"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/StructuralSemantics.lean",
        "bytes": 41876,
        "sha256": "5a508d8d4636d67508e999a4ab2ad8fa108b760a713275f0e9f310e625f6ac02"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/SyntaxSupport.lean",
        "bytes": 27034,
        "sha256": "b2789ec432c960a17e581d4fd6a5d1fa3b68496a689237bceb5e523b8930e1d3"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/TheoremBridge.lean",
        "bytes": 42296,
        "sha256": "0b11af31e2341f71f89d7ed85ab9c39f83db96847deb4258bd1ae11674fe8ff2"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/TraceEnvelopeWitness.lean",
        "bytes": 6409,
        "sha256": "d4571f177607c4073f35466ab7d8bd2bf642bd1190a4ba38508c5a5ddfa93b7f"
      },
      {
        "path": "formal/TypedSlottedEGraphsPaper/TraceSemantics.lean",
        "bytes": 16162,
        "sha256": "dfca14876cb1cc5090838ccaedab193aa8139e8a21e2259361503e5119222b05"
      },
      {
        "path": "formal/artifact-refinement-map.json",
        "bytes": 14787,
        "sha256": "55b8f376075dfc219a320d095b72bdebf25e334ead1d373792ed36dda39ee002"
      },
      {
        "path": "formal/axiom-report.json",
        "bytes": 41197,
        "sha256": "3eb2c480811b6c24c1737f82ec861fd05cb0524d3fa161f7cb4eb944c285e12a"
      },
      {
        "path": "formal/build-evidence/clean-build-A.json",
        "bytes": 1438,
        "sha256": "928e58b98c3deb18c540f088c984870ef28affd919500b3e5ebc6911fe8cd684"
      },
      {
        "path": "formal/build-evidence/clean-build-B.json",
        "bytes": 1438,
        "sha256": "829ac214601897895f18d343f4a35e92d18f134b5aa44162808b8d1ace6cafe7"
      },
      {
        "path": "formal/build-evidence/clean-build-summary.json",
        "bytes": 2069,
        "sha256": "1ae7b4bf23e493eed8a89cdd6cdec3d95b7092a6da52edaf58a0a7d5e019229d"
      },
      {
        "path": "formal/build-evidence/closure-manifest-A.json",
        "bytes": 1837,
        "sha256": "c2bfd59523bc96b8834ddf856efe1881774e92e9f6c7d8f9f39be93317f26fda"
      },
      {
        "path": "formal/build-evidence/closure-manifest-B.json",
        "bytes": 1837,
        "sha256": "c2bfd59523bc96b8834ddf856efe1881774e92e9f6c7d8f9f39be93317f26fda"
      },
      {
        "path": "formal/compiler-correspondence-metadata.json",
        "bytes": 949450,
        "sha256": "69c7939032a3811177e93d95e296b8f90c3b78cd6bd5417c206fc8361ca85143"
      },
      {
        "path": "formal/compiler-dependency-graph.json",
        "bytes": 101399,
        "sha256": "d466a2432ba66cc1196aa2d6d06d776ba6d2bac8e1d2ea08c1259cd5f03292d4"
      },
      {
        "path": "formal/correspondence-review.json",
        "bytes": 1529,
        "sha256": "e680e45407032ef439e12d624e178da8ebb524731e2798e432ed6fbe2b5c7918"
      },
      {
        "path": "formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/lean-metadata.json",
        "bytes": 2298,
        "sha256": "9c4d184fbde9c2421c44f58129cb5e1f9d3ccb75fd1f91ebaeafa7dd1e33600a"
      },
      {
        "path": "formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/semantics.json",
        "bytes": 1483,
        "sha256": "196112d62f4924bced36a75a1ab13116fc456c464f49ecff6b41df3dfcb1c35a"
      },
      {
        "path": "formal/correspondence-reviews/bounded-arxiv-correspondence-2026-09-02/round-1/summary.json",
        "bytes": 1632,
        "sha256": "1c35c98641e9bd217b3b450e62b8501cd2de6d718c612d9f37942cc4f6843f9d"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/correspondence-review.json",
        "bytes": 1979,
        "sha256": "841a624aa36f87b8a0f66b2cc8c277716292a2699afd65c06bd630b04b3d2332"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/lean-metadata.json",
        "bytes": 1386,
        "sha256": "c4da27a564fade16d5f9a9d85776d4e7ad89644a04a0c4c15f09624716c37f6a"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/semantics.json",
        "bytes": 871,
        "sha256": "8b31239e3f730a7fd6205cc77343c61ac9330d4f399d108bae9a9b10248eacd2"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-1/summary.json",
        "bytes": 1067,
        "sha256": "00e28a7fcad81db127d0a7daf35932fe2a7b9bfeca1aef66f3c74a9062d01fcf"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/lean-metadata.json",
        "bytes": 1878,
        "sha256": "6311d815a9a74dec409b1fd64f372803f39e6168575109cde3c6dd8b628a2e9b"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/review-snapshot-manifest.json",
        "bytes": 3421,
        "sha256": "611a3e174f9109acef29707d72498d4e05fb7b08ccae3c0048cc432e54cd1b57"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/semantics.json",
        "bytes": 1093,
        "sha256": "a6521a37c706d1666990032ddb25e06625e69ca493af84e01b33a873d305c482"
      },
      {
        "path": "formal/correspondence-reviews/bounded-correspondence-repair-2026-08-29/round-2/summary.json",
        "bytes": 1483,
        "sha256": "4705ff60f9186e44610483b1a7b5763a857acaa0e6300f3fe3de62647fee9460"
      },
      {
        "path": "formal/dependency-graph.json",
        "bytes": 151543,
        "sha256": "6a179fd479685742c9c9e4472385887609abf1d4c815c8119209ca704e0e1966"
      },
      {
        "path": "formal/edge-case-closure.json",
        "bytes": 12350,
        "sha256": "7572885f4e4ed83300a76dceca6813dc998dcdb81618558980a74906ade9c629"
      },
      {
        "path": "formal/experimental-data-refresh-report.json",
        "bytes": 9057,
        "sha256": "71c86a4942720dc6fdc9d65286b8c2ee4e6337c2169dc16be18dea182db8699f"
      },
      {
        "path": "formal/final-formal-closure-report.md",
        "bytes": 2758,
        "sha256": "b40729815870783839baea89c068f28fe36b0c38537f8a12b39c99c76d8bd855"
      },
      {
        "path": "formal/formal-statement-index.tex",
        "bytes": 56063,
        "sha256": "d4574d0f1b19ad67046d98e5758df98af9203d048ab3a0abc94dfc63556bdc0c"
      },
      {
        "path": "formal/formal-units.yaml",
        "bytes": 498919,
        "sha256": "ad9499ca333900f7bf815ff3a133c65382c5b265dd912351ce722fd7a8d43e3a"
      },
      {
        "path": "formal/foundation-impact-report.md",
        "bytes": 1761,
        "sha256": "2e4253022df9c0bf46de776641f3318061c2a8871cd5a7152a897f4869828082"
      },
      {
        "path": "formal/historical/2026-08-30/final-formal-closure-report.md",
        "bytes": 5265,
        "sha256": "271b6260e1883a99574d0d16110aca7c51153b548b0578b3bc079c41408846c4"
      },
      {
        "path": "formal/historical/2026-08-30/layered-closure-report.json",
        "bytes": 5698,
        "sha256": "0602998500d3a0e4404398badce9ed7192d6b77e1bdb7c50a954a80aadf248fd"
      },
      {
        "path": "formal/historical/2026-08-30/tcb-manifest.json",
        "bytes": 16419,
        "sha256": "8ef3684bd7a606175a5c95b9b670c52a35a352ccd7174de2bac8a507f2a7eec3"
      },
      {
        "path": "formal/lake-manifest.json",
        "bytes": 156,
        "sha256": "8ef31448075569bcc02890b83a9b2de99b4f38ffa7417bd2dc41e1e43f870c71"
      },
      {
        "path": "formal/lakefile.toml",
        "bytes": 1046,
        "sha256": "3e1e5c89daec1816d559d9598ffdaa4ca6e9524c3301029d9f52630e742bee5a"
      },
      {
        "path": "formal/layered-closure-report.json",
        "bytes": 2404,
        "sha256": "2e771fcb2fac57490f3cb05b1b3427dfd0963b3edb4cfff5151be6e1589ead0c"
      },
      {
        "path": "formal/lean-toolchain",
        "bytes": 25,
        "sha256": "302cd63c54178885b89e669f33b38f12f4dd7ae7e5cac537b3203e3768d8fb2b"
      },
      {
        "path": "formal/normalization-contract.json",
        "bytes": 3559,
        "sha256": "9b4a84e6b492a65bed6c9446b1c3c9e255e21277caba9cc9d8c31d713c873bc6"
      },
      {
        "path": "formal/paper-lean-map.json",
        "bytes": 301235,
        "sha256": "250af7056edf1a20f821b2975b6ba37660fd2b8a39772705527441c61760c445"
      },
      {
        "path": "formal/pdf-float-repair-003-004-report.json",
        "bytes": 6614,
        "sha256": "0e1914e63aa405448404586a912737828128cbdea5da99e26ff553e9233a7aea"
      },
      {
        "path": "formal/pdf-math-repair-report.json",
        "bytes": 4478,
        "sha256": "a00bc8e07ec017ddb3ba9ece1b59e9e49c70b22a26962f40c7dcc02fdeca9fc9"
      },
      {
        "path": "formal/pdf-qa-final-emission-report.json",
        "bytes": 8521,
        "sha256": "5bcc83caf8340d00af7dd463134c611b55c8760258ce45459d196f44117a5015"
      },
      {
        "path": "formal/pdf-qa-final-package-report.json",
        "bytes": 8017,
        "sha256": "ee2a9d9b34071d2e73db7c6a1cbcffd081cf0850247a218d6755f3ce7600b29c"
      },
      {
        "path": "formal/pdf-qa-post-float-final-report.json",
        "bytes": 9298,
        "sha256": "6de743f1f2cff77eb48c41e03358d7246ff12ac9d127eeeb981525b3fcad7165"
      },
      {
        "path": "formal/pdf-qa-post-repair-report.json",
        "bytes": 9986,
        "sha256": "2a22d232a1c95afce24c1356f28885183fd14da4a154e15e391f3a7c43b982a5"
      },
      {
        "path": "formal/pdf-qa-repaired-fast-ir-data-report.json",
        "bytes": 4213,
        "sha256": "01087813e6be08fe1d398c6202d74cad20717d224173311c6e082912878547f0"
      },
      {
        "path": "formal/pdf-qa-report.json",
        "bytes": 8266,
        "sha256": "dd6c601016dcf2836e6c07184b32b62121fa690851c508a4aacbb6da2ea952b5"
      },
      {
        "path": "formal/pdf-repair-report.json",
        "bytes": 9043,
        "sha256": "9564e03544718a7fea87432e6daf2df487aad68c48e384756af9029786d53f6b"
      },
      {
        "path": "formal/proof-sketch-audit.json",
        "bytes": 27611,
        "sha256": "7f1e372ba2533a95bfb44185a4caa61c12eb01dbf57ce2b0845ca20e080f9fd2"
      },
      {
        "path": "formal/provenance-layout-repair-report.json",
        "bytes": 8185,
        "sha256": "2412e7c5acfcfc79922af837ec7f4d949a7c0a4a78f758594b16c291d58f3b16"
      },
      {
        "path": "formal/review-snapshot-manifest.json",
        "bytes": 3546,
        "sha256": "308f47cc9ef4c5a1c81f002ac82908d9f98abf8c0f1cd5f657649beff3fae13c"
      },
      {
        "path": "formal/tcb-manifest.json",
        "bytes": 7742,
        "sha256": "97c514da59b6de2a7d66a3ca8d2a0179e6f4ddcf3eb45cb6eccea5baa29dfc7e"
      },
      {
        "path": "formal/tools/build_source_candidate_manifest.py",
        "bytes": 7692,
        "sha256": "e58df9684d4d25ab81f9de67a238a1b254f8f8bc2fe9a020efbe7bd64ef6df31"
      },
      {
        "path": "formal/tools/freeze_correspondence_snapshot.py",
        "bytes": 7327,
        "sha256": "a63a3dca7e32a7157a28bf13449223f3c823ac4e9895678d5c046eb0f331f348"
      },
      {
        "path": "formal/tools/regenerate_current_metadata.py",
        "bytes": 26243,
        "sha256": "52fa450fd2372373549fb193134021addc5fbba9f2279cfbb1304be83d4f63f1"
      },
      {
        "path": "formal/trace-envelope-witness-binding-report.json",
        "bytes": 1826,
        "sha256": "8f53e6adace38e5929cb32bbb76edaff25a1d552badb564969b90d1198cf6a3f"
      },
      {
        "path": "formal/trace-envelope-witness-sync-report.json",
        "bytes": 7652,
        "sha256": "c395345131f8679c0a45db97719204765e25cdd564ff4b43b61e17a8911b36dd"
      },
      {
        "path": "foundations_compressed.tex",
        "bytes": 42373,
        "sha256": "6ec9c34781058b70209e1b4060c01117ec60c6f7a9f35fbb3236f9cbe6709ca7"
      },
      {
        "path": "intro_compressed.tex",
        "bytes": 3623,
        "sha256": "5b7d95104af0d15687aebb4e08f892fa1e328b82cae0abbe4859c7f060846ab7"
      },
      {
        "path": "llncs.cls",
        "bytes": 42250,
        "sha256": "92c3bada01fa8cd46a0f761e7c0e3bcd1cdf6a47bcc9e130fef497cfc47a270a"
      },
      {
        "path": "macros_compressed.tex",
        "bytes": 477,
        "sha256": "49384a657f5f46d9a02a61893449775a73d5bb5111112f03eb8c33d7f5677056"
      },
      {
        "path": "main_compressed.tex",
        "bytes": 2315,
        "sha256": "076d7c8ab6b6b35f99e7e30e7cb20b2e66d2a97f17aa22218ce043d6ea85cae6"
      },
      {
        "path": "prelims_compressed.tex",
        "bytes": 2398,
        "sha256": "afff78039a90a064b3cb1cd1eec5e7a74e4108ca746b595d13cd574e9a0fe6e0"
      },
      {
        "path": "ref.bib",
        "bytes": 25187,
        "sha256": "c60f325d76c7bdd8417d135e70cbd72968fc5724e5c561b79a2149c9bb246882"
      },
      {
        "path": "splncs04.bst",
        "bytes": 32147,
        "sha256": "6f1fe5dd74efa8b1898f93e5042a6347f192b887afe254a0121bd0a9b9472100"
      },
      {
        "path": "tables/model_overview.tex",
        "bytes": 652,
        "sha256": "61bdcbd9cf87c3b2adf040f71b0a45ef2c3d4ff5c343d009e7f84137bafcac87"
      },
      {
        "path": "tables/table1_rev4.tex",
        "bytes": 752,
        "sha256": "337b3e79a738a7f8cb446b018ceafcefa2623c43101bcab7a764c777803b415f"
      },
      {
        "path": "tables/table2_rev4.tex",
        "bytes": 1196,
        "sha256": "130bc113fb0bb9136ce6c41ee73e7bcc43b97ca3fd242cf74b8fde28b3c3ac72"
      },
      {
        "path": "tables/table3_vmcai_stage1.tex",
        "bytes": 711,
        "sha256": "784b22e6196fbd29390abdd0bfc1184f81dde564d57888e0e1d8c73c1eebdecb"
      },
      {
        "path": "tables/table6_ablation_vmcai_stage1.tex",
        "bytes": 1743,
        "sha256": "9cd666b3f7f7a87a39a63a6cc760cd8d18bccb44d1ad897380f4459f82b14026"
      },
      {
        "path": "tables/table7_capability_rev4.tex",
        "bytes": 1415,
        "sha256": "e3d1307502680c5ad4219eec3eab501a01cbd4b329922fdc4638b649324680d7"
      }
    ]
  }
}


==> revision/retrieval-provenance.json <==
{
  "repository": "AlexandervonWu/ACGN",
  "branch": "aislop",
  "snapshot": "1e2667351532b0c632166fa21ae5fbc7308a8fe7",
  "retrieved_at": "2026-09-09T17:25:15.047Z",
  "url": "https://github.com/AlexandervonWu/ACGN/commit/1e2667351532b0c632166fa21ae5fbc7308a8fe7",
  "full_run_source": "8ad5fead39b687d2cadc79b01ac27743c1ece990",
  "implementation_comparisons": [
    {
      "head_blob": "31bca9a0cd6705e104b1ed5a35c462be957163b1",
      "path": "src/is/fivefivefive/CanDis/CanonicalAlloyPipeline.java",
      "same": true,
      "source_blob": "31bca9a0cd6705e104b1ed5a35c462be957163b1"
    },
    {
      "head_blob": "bcf0ad84e987445ffb97577f7c11e104c2000b82",
      "path": "src/is/fivefivefive/CanDis/core/CanonicalDistance.java",
      "same": true,
      "source_blob": "bcf0ad84e987445ffb97577f7c11e104c2000b82"
    },
    {
      "head_blob": "e04c0d5ca7ac0fdb7cca32e0ab0b912781dc6320",
      "path": "src/is/fivefivefive/CanDis/metric/QuotientRepairDistance.java",
      "same": true,
      "source_blob": "e04c0d5ca7ac0fdb7cca32e0ab0b912781dc6320"
    },
    {
      "head_blob": "3126245a52a4537abdad286875fc06532457df01",
      "path": "src/is/fivefivefive/CanDis/Alloy4FunAugmenter.java",
      "same": true,
      "source_blob": "3126245a52a4537abdad286875fc06532457df01"
    },
    {
      "head_blob": "806789258fb622823b53bf8f8ab026b7f3e06001",
      "path": "src/is/fivefivefive/CanDis/EGraphAblationStudy.java",
      "same": true,
      "source_blob": "806789258fb622823b53bf8f8ab026b7f3e06001"
    },
    {
      "head_blob": "f02853160e497d600b26a8206d7a50f3e958412c",
      "path": "src/is/fivefivefive/CanDis/core/egraph/AlloyRewriteSystem.java",
      "same": true,
      "source_blob": "f02853160e497d600b26a8206d7a50f3e958412c"
    },
    {
      "head_blob": "a8eb8f7b8d391a3abaac9d93c9b591edacfca17a",
      "path": "src/is/fivefivefive/CanDis/theory/TypedSlottedPortEGraph.java",
      "same": true,
      "source_blob": "a8eb8f7b8d391a3abaac9d93c9b591edacfca17a"
    }
  ],
  "coverage_plot_comparison": {
    "identical": true,
    "new_blob": "f1da2716d30967429c1ab65e4d8aa85c3f01b9bb",
    "old_blob": "f1da2716d30967429c1ab65e4d8aa85c3f01b9bb",
    "old_ref": "63f3b8c2931202e9b3582a8802c558725a67ac26",
    "new_ref": "1e2667351532b0c632166fa21ae5fbc7308a8fe7",
    "path": "alloy4fun-augmented/raw_edit_repair_coverage_ast_canonical.svg"
  },
  "note": "All repository source was fetched through the connected GitHub plugin at immutable SHAs."
}

